Optimization problems in graphs with locational uncertainty

Many discrete optimization problems amount to selecting a feasible set of edges of least weight. We consider in this paper the context of spatial graphs where the positions of the vertices are uncertain and belong to known uncertainty sets. The objective is to minimize the sum of the distances of the chosen set of edges for the worst positions of the vertices in their uncertainty sets. We first prove that these problems are $\cal NP$-hard even when the feasible sets consist either of all spanning trees or of all $s-t$ paths. Given this hardness, we propose an exact solution algorithm combining integer programming formulations with a cutting plane algorithm, identifying the cases where the separation problem can be solved efficiently. We also propose a conservative approximation and show its equivalence to the affine decision rule approximation in the context of Euclidean distances. We compare our algorithms to three deterministic reformulations on instances inspired by the scientific literature for the Steiner tree problem and a facility location problem.

==> SPL/avg_nU_2.txt <==
x	solved
0.0	69.1358024691358
0.016118633139906528	69.75308641975309
0.025581990278838604	69.75308641975309
0.02746498214777566	70.37037037037037
0.041946308724838774	70.37037037037037
0.05633802816902289	72.22222222222223
0.05750431282345032	72.22222222222223
0.061012812690652896	73.45679012345678
0.0657030223390262	74.07407407407408
0.07572889057175151	75.30864197530865
0.07773027594247794	76.54320987654322
0.09276437847866222	77.77777777777777
0.09398496240601303	77.77777777777777
0.09442870632672132	77.77777777777777
0.10073875083948147	77.77777777777777
0.10362694300517913	77.77777777777777
0.10848928668293775	78.39506172839506
0.11592858798979169	79.01234567901234
0.11785503830288495	79.01234567901234
0.12198097096852197	79.01234567901234
0.1256281407035149	79.01234567901234
0.12790995139421119	79.01234567901234
0.13398838767307342	79.01234567901234
0.14450867052021957	79.01234567901234
0.15974440894567402	79.01234567901234
0.1616379310344889	79.01234567901234
0.16371971185330947	79.62962962962963
0.16583747927031156	79.62962962962963
0.1736111111111074	79.62962962962963
0.18024513338140127	80.24691358024691
0.1833740831295913	80.24691358024691
0.19841269841269418	81.48148148148148
0.20222446916076414	81.48148148148148
0.20554984583761124	82.09876543209876
0.20609113808105403	82.09876543209876
0.22381378692927803	82.71604938271605
0.22455089820360133	82.71604938271605
0.2313475997686475	82.71604938271605
0.2331908278274338	82.71604938271605
0.2360346184106952	82.71604938271605
0.24038461538461026	82.71604938271605
0.25238867856499114	82.71604938271605
0.25531914893616475	83.33333333333333
0.2619515389652975	83.33333333333333
0.2673796791443793	84.5679012345679
0.29325513196480313	84.5679012345679
0.30075187969925954	84.5679012345679
0.30562347188264494	84.5679012345679
0.30983733539890895	85.18518518518519
0.31274433150899866	85.18518518518519
0.3143242029636295	85.18518518518519
0.3199999999999932	85.80246913580247
0.3219575016097921	86.41975308641975
0.32460004637143647	86.41975308641975
0.32467532467532295	86.41975308641975
0.3350593968930839	86.41975308641975
0.3450258769407632	86.41975308641975
0.3498542274052611	86.41975308641975
0.35087719298245756	87.03703703703704
0.3514056224899434	87.03703703703704
0.3524229074889949	87.03703703703704
0.35304501323918047	87.03703703703704
0.35676061362824785	87.03703703703704
0.36710719530103314	88.27160493827161
0.374999999999992	88.27160493827161
0.3756009615384615	88.88888888888889
0.3768844221105559	88.88888888888889
0.37751677852348936	88.88888888888889
0.3813882532418056	88.88888888888889
0.39145907473309405	88.88888888888889
0.39783001808319346	89.50617283950618
0.4046762589928051	90.12345679012346
0.41683207622072416	90.12345679012346
0.42417815482503635	90.12345679012346
0.4249291784702543	90.12345679012346
0.43149946062568423	90.12345679012346
0.4480286738351318	90.12345679012346
0.44910179640718495	90.12345679012346
0.4577822990844347	90.12345679012346
0.480000000000004	90.74074074074075
0.48491379310344757	90.74074074074075
0.4960317460317531	90.74074074074075
0.4994124559342001	90.74074074074075
0.509554140127389	90.74074074074075
0.5167958656330792	90.74074074074075
0.5247813411078709	91.35802469135803
0.5388414907947957	91.9753086419753
0.539083557951471	91.9753086419753
0.5508262393590357	92.5925925925926
0.5617977528089892	92.5925925925926
0.5720228809152337	92.5925925925926
0.5783689994216392	93.20987654320987
0.5892751915144456	93.20987654320987
0.6150061500614874	93.20987654320987
0.6188118811881276	93.20987654320987
0.6286266924564806	93.20987654320987
0.6398664626512641	93.20987654320987
0.6436955698598945	93.20987654320987
0.6520726595249212	93.20987654320987
0.6595477386934588	93.82716049382717
0.6604292790313563	93.82716049382717
0.6638503319251625	93.82716049382717
0.6823351023502643	94.44444444444444
0.6971340046475589	94.44444444444444
0.701051577366052	94.44444444444444
0.7063572149344125	94.44444444444444
0.7072691552062857	94.44444444444444
0.715922107674685	94.44444444444444
0.7310386841303746	95.06172839506173
0.7312614259597813	95.67901234567901
0.7317073170731695	95.67901234567901
0.735294117647055	95.67901234567901
0.7451564828613982	96.29629629629629
0.7510326699211389	96.29629629629629
0.764818355640519	96.29629629629629
0.7705479452054782	96.91358024691358
0.7773851590105967	96.91358024691358
0.7806401249024172	96.91358024691358
0.791717417783185	96.91358024691358
0.7988721804511191	96.91358024691358
0.8048289738430591	96.91358024691358
0.8224811514736189	97.53086419753086
0.8353221957040394	98.14814814814815
0.847304849468179	98.14814814814815
0.8538899430740193	98.14814814814815
0.8634646519158129	98.14814814814815
0.8646998982705908	98.14814814814815
0.8726003490401365	98.14814814814815
0.9276437847866552	98.76543209876543
0.9409304756926279	98.76543209876543
0.9411764705882362	98.76543209876543
0.9615384615384552	98.76543209876543
1.0033444816053496	99.38271604938272
1.0110893672537467	99.38271604938272
1.0135135135135038	99.38271604938272
1.022146507666092	99.38271604938272
1.0236724248240459	99.38271604938272
1.0714285714285803	99.38271604938272
1.102941176470581	99.38271604938272
1.106500691562921	99.38271604938272
1.1078717201166257	99.38271604938272
1.1138613861386122	99.38271604938272
1.118210862619794	99.38271604938272
1.1198945981554673	99.38271604938272
1.1235955056179734	99.38271604938272
1.1306532663316677	99.38271604938272
1.1500261369576708	99.38271604938272
1.1531241619737187	99.38271604938272
1.1614401858304464	99.38271604938272
1.169064748201446	99.38271604938272
1.1730205278592385	99.38271604938272
1.1806375442739037	99.38271604938272
1.1872638963842355	99.38271604938272
1.2109920819748559	99.38271604938272
1.2195121951219396	99.38271604938272
1.2393493415956633	99.38271604938272
1.2394366197183035	99.38271604938272
1.2548262548262625	99.38271604938272
1.2567324955116588	99.38271604938272
1.276595744680854	99.38271604938272
1.3235294117647038	99.38271604938272
1.3311148086522475	99.38271604938272
1.4264264264264226	99.38271604938272
1.4292094685127301	99.38271604938272
1.4307228915662478	99.38271604938272
1.430907604251831	99.38271604938272
1.4859658778205809	99.38271604938272
1.5404364569961502	99.38271604938272
1.5452538631346444	99.38271604938272
1.5544041450777177	99.38271604938272
1.5740740740740733	99.38271604938272
1.5801354401805934	99.38271604938272
1.5947467166979354	99.38271604938272
1.599488163787588	99.38271604938272
1.6018306636155673	99.38271604938272
1.612903225806453	100.0
1.617647058823534	100.0
1.658374792703145	100.0
1.662174303683726	100.0
1.7041053446940406	100.0
1.7397355601948505	100.0
1.7802644964394783	100.0
1.7837235228539592	100.0
1.7977528089887655	100.0
1.7980636237897634	100.0
1.8087855297157698	100.0
1.8145161290322551	100.0
1.8195602729340425	100.0
1.8242122719734566	100.0
1.8338727076591148	100.0
1.8396846254927683	100.0
1.8786127167629914	100.0
1.9488428745432198	100.0
2.0039292730844855	100.0
2.060931899641581	100.0
2.072800808897877	100.0
2.1194605009633802	100.0
2.124352331606218	100.0
2.124919510624598	100.0
2.1321070234113626	100.0
2.1634615384615348	100.0
2.1822849807445435	100.0
2.182672934855603	100.0
2.2783761391880724	100.0
2.296211251435124	100.0
2.370689655172421	100.0
2.4038461538461453	100.0
2.405498281786936	100.0
2.522255192878337	100.0
2.569750367107206	100.0
2.6178010471204094	100.0
2.6706231454005893	100.0
2.756769943888742	100.0
2.798507462686557	100.0
2.8680688336519973	100.0
2.8975265017667855	100.0
2.9094827586207046	100.0
2.962962962962949	100.0
2.9827315541601176	100.0
3.018108651911476	100.0
3.082851637764918	100.0
3.091944670463798	100.0
3.1250000000000107	100.0
3.1853281853281863	100.0
3.1985515992758065	100.0
3.2352941176470553	100.0
3.280461427541457	100.0
3.321033210332098	100.0
3.363700070077088	100.0
3.3860045146726945	100.0
3.392070484581496	100.0
3.6186499652052984	100.0
3.648424543946928	100.0
3.699897225077075	100.0
3.7554824561403635	100.0
3.853754940711468	100.0
4.129263913824049	100.0
4.133180252583231	100.0
4.657534246575341	100.0
4.797297297297291	100.0
4.812834224598942	100.0
4.856512141280348	100.0
5.451448040885865	100.0
5.882352941176471	100.0
15.0	100.0


==> SPL/avg_nU_3.txt <==
x	solved
0.0	49.382716049382715
0.02985965959987462	51.23456790123457
0.04355400696863245	51.851851851851855
0.05535566011623587	54.32098765432099
0.0620828806456496	56.79012345679013
0.07158196134573934	58.641975308641975
0.0722717417489789	58.641975308641975
0.0755287009063428	60.49382716049383
0.09182736455463532	62.34567901234568
0.11682242990654648	64.81481481481481
0.11918951132299396	65.4320987654321
0.1257861635220099	65.4320987654321
0.12925463162428946	66.04938271604938
0.13468013468013182	66.66666666666667
0.13884068031934294	67.28395061728395
0.14064697609001942	67.28395061728395
0.14221379473809498	67.28395061728395
0.14627011214040753	67.28395061728395
0.14655593551539395	67.28395061728395
0.15015015015014693	68.51851851851852
0.15101592531575977	68.51851851851852
0.17355085039916943	71.60493827160494
0.18639328984156173	71.60493827160494
0.19351717464925747	72.22222222222223
0.22271714922048522	74.07407407407408
0.2308136180034778	74.69135802469135
0.234466588511153	74.69135802469135
0.27258566978193255	76.54320987654322
0.2769124264451308	76.54320987654322
0.2991772625280548	79.01234567901234
0.30030030030029387	79.01234567901234
0.30881527231892036	79.62962962962963
0.3138075313807464	79.62962962962963
0.3372681281618901	80.24691358024691
0.3382187147688967	80.24691358024691
0.35076530612244716	80.24691358024691
0.3549245785270712	80.24691358024691
0.35981179075559216	80.24691358024691
0.3598971722365053	80.24691358024691
0.364630811303569	80.24691358024691
0.3699136868064259	80.24691358024691
0.3821656050955446	80.8641975308642
0.3900536323744431	80.8641975308642
0.3948110547095335	80.8641975308642
0.39911308203991064	80.8641975308642
0.40201005025126557	80.8641975308642
0.40760869565216523	80.8641975308642
0.41131105398458534	80.8641975308642
0.4219409282700582	80.8641975308642
0.44498381877022425	81.48148148148148
0.45121263395374106	81.48148148148148
0.45431600201918154	81.48148148148148
0.47846889952152655	83.33333333333333
0.4858299595141693	83.95061728395062
0.4878048780487825	83.95061728395062
0.4940711462450664	83.95061728395062
0.5042016806722731	83.95061728395062
0.5183788878416562	84.5679012345679
0.5192878338278952	84.5679012345679
0.5197920831667293	84.5679012345679
0.5414185165132724	85.18518518518519
0.5555555555555547	85.80246913580247
0.556999628666909	86.41975308641975
0.5601034037052951	86.41975308641975
0.5630918863578164	86.41975308641975
0.5657708628005662	86.41975308641975
0.5920663114268672	86.41975308641975
0.5954912803062399	86.41975308641975
0.6060606060606051	87.03703703703704
0.6072874493926995	87.03703703703704
0.609756097560978	87.03703703703704
0.6147540983606609	87.03703703703704
0.6161429451632647	87.03703703703704
0.6164828033744363	87.65432098765432
0.6276619592019752	87.65432098765432
0.6321112515802759	87.65432098765432
0.6363191385217768	87.65432098765432
0.6451612903225784	88.27160493827161
0.6576670128071919	88.88888888888889
0.6698564593301349	88.88888888888889
0.6700167504187661	88.88888888888889
0.6747638326585631	88.88888888888889
0.6852667645619216	88.88888888888889
0.686498855835246	88.88888888888889
0.7015306122448943	90.74074074074075
0.7065217391304487	90.74074074074075
0.7216494845360855	91.35802469135803
0.7320644216691042	91.9753086419753
0.7356321839080466	91.9753086419753
0.7382550335570431	91.9753086419753
0.7449945677479275	91.9753086419753
0.7537688442211006	91.9753086419753
0.7595772787318376	91.9753086419753
0.7604562737642558	91.9753086419753
0.7723761926397008	91.9753086419753
0.779799480133683	91.9753086419753
0.7921714818266457	91.9753086419753
0.7957559681697537	91.9753086419753
0.7987220447284317	92.5925925925926
0.8078476630121211	92.5925925925926
0.8130081300813125	92.5925925925926
0.8179959100204507	92.5925925925926
0.8246936852026424	92.5925925925926
0.8288173414089831	93.20987654320987
0.8304836345872092	93.20987654320987
0.8318739054290774	93.20987654320987
0.8396641343462506	93.20987654320987
0.8587257617728398	93.82716049382717
0.8708272859216328	93.82716049382717
0.8908685968819606	94.44444444444444
0.8932369204593674	94.44444444444444
0.9019165727170245	94.44444444444444
0.9060955518945587	94.44444444444444
0.9087849209020518	94.44444444444444
0.9176788124156638	94.44444444444444
0.9242144177449081	94.44444444444444
0.9253139458030323	94.44444444444444
0.9328358208955357	94.44444444444444
0.9446693657220011	94.44444444444444
0.9453781512605027	94.44444444444444
0.9473060982830085	94.44444444444444
0.9818731117824698	95.06172839506173
1.006971340046468	95.67901234567901
1.0070052539404573	95.67901234567901
1.0300782859497322	95.67901234567901
1.0329757647993563	95.67901234567901
1.0450685826257358	95.67901234567901
1.086956521739146	95.67901234567901
1.0943912448700421	95.67901234567901
1.1027278003482373	95.67901234567901
1.1119631901840594	96.29629629629629
1.1130899376669634	96.29629629629629
1.1431682090364772	96.29629629629629
1.1443661971831056	96.29629629629629
1.145311381531855	96.29629629629629
1.1594202898550734	96.29629629629629
1.1610297829379124	96.29629629629629
1.163166397415184	96.29629629629629
1.1664899257688295	96.29629629629629
1.171303074670572	96.29629629629629
1.215362177929023	96.29629629629629
1.2201073694485116	96.29629629629629
1.2263668880940135	96.29629629629629
1.2283640424343878	96.29629629629629
1.2564249000571037	96.29629629629629
1.260835303388496	96.29629629629629
1.265094882116152	96.29629629629629
1.2807377049180328	96.29629629629629
1.2911843276936739	96.29629629629629
1.2915129151291564	96.91358024691358
1.3036393264530062	96.91358024691358
1.3126893301918565	96.91358024691358
1.3175829168559705	96.91358024691358
1.331285202252934	96.91358024691358
1.342281879194618	96.91358024691358
1.345565749235467	96.91358024691358
1.3679890560875587	96.91358024691358
1.3706453455168384	96.91358024691358
1.4010507880910696	96.91358024691358
1.40921409214093	96.91358024691358
1.4268727705112867	96.91358024691358
1.43769968051118	96.91358024691358
1.4458402465039095	96.91358024691358
1.4482259232440209	96.91358024691358
1.4642262895174634	96.91358024691358
1.4705882352941153	96.91358024691358
1.4931237721021573	96.91358024691358
1.5280135823429668	96.91358024691358
1.5384615384615339	96.91358024691358
1.545778834720559	96.91358024691358
1.5732546705998047	96.91358024691358
1.6249153689912	96.91358024691358
1.6295491580662722	96.91358024691358
1.6343490304709039	96.91358024691358
1.6385048643113174	96.91358024691358
1.6419077404222115	96.91358024691358
1.6478190630048517	96.91358024691358
1.6691394658753682	96.91358024691358
1.7046944662994978	96.91358024691358
1.715511079342389	96.91358024691358
1.7200938232994578	96.91358024691358
1.721311475409843	96.91358024691358
1.7391304347825973	96.91358024691358
1.7391304347826193	96.91358024691358
1.7786561264822283	96.91358024691358
1.7835909631391242	96.91358024691358
1.799485861182515	96.91358024691358
1.7999999999999972	96.91358024691358
1.8348623853211024	96.91358024691358
1.8358248098609906	96.91358024691358
1.897642323174228	96.91358024691358
1.9125683060109244	96.91358024691358
1.9315188762071893	96.91358024691358
1.9520851818988523	96.91358024691358
1.9686800894854484	96.91358024691358
1.9745222929936452	96.91358024691358
1.986754966887414	96.91358024691358
2.0246478873239475	96.91358024691358
2.025691699604744	96.91358024691358
2.039911308203995	96.91358024691358
2.0912547528517114	96.91358024691358
2.09302325581395	96.91358024691358
2.154626108998743	96.91358024691358
2.1562389536938826	96.91358024691358
2.1598272138228864	96.91358024691358
2.1844660194174867	96.91358024691358
2.185792349726778	96.91358024691358
2.2011773739442013	96.91358024691358
2.212855637513162	96.91358024691358
2.2950819672131244	97.53086419753086
2.32358003442342	97.53086419753086
2.3354564755838707	97.53086419753086
2.344665885111384	97.53086419753086
2.3489932885906017	97.53086419753086
2.359882005899707	97.53086419753086
2.390819254064381	97.53086419753086
2.407407407407411	97.53086419753086
2.410832232496699	97.53086419753086
2.42130750605326	97.53086419753086
2.445652173913049	97.53086419753086
2.467532467532461	97.53086419753086
2.4701873935263983	97.53086419753086
2.470522178551383	97.53086419753086
2.479338842975197	97.53086419753086
2.4915540540540535	97.53086419753086
2.512562814070354	98.14814814814815
2.5171624713958884	98.14814814814815
2.5229357798165006	98.14814814814815
2.541806020066895	98.14814814814815
2.545968882602542	98.14814814814815
2.558139534883724	98.14814814814815
2.576013513513511	98.14814814814815
2.5770308123249146	98.14814814814815
2.6343519494204424	98.14814814814815
2.635431918008798	98.14814814814815
2.684049079754612	98.14814814814815
2.727800348229825	98.14814814814815
2.7310924369747878	98.14814814814815
2.75761973875182	98.14814814814815
2.7606098063452893	98.14814814814815
2.796173657100815	98.14814814814815
2.8153762858689744	98.14814814814815
2.828618968386022	98.14814814814815
2.8496273564226313	98.14814814814815
2.8552887735236827	98.14814814814815
2.9306647605432463	98.76543209876543
2.941176470588233	98.76543209876543
2.95176385889129	98.76543209876543
2.9577209217927827	98.76543209876543
2.9688631426502545	98.76543209876543
2.9811486190267416	98.76543209876543
3.0282861896838607	98.76543209876543
3.066566940912492	98.76543209876543
3.1674208144796308	99.38271604938272
3.225806451612903	99.38271604938272
3.237410071942441	99.38271604938272
3.2679738562091534	99.38271604938272
3.2802249297094623	99.38271604938272
3.326810176125243	99.38271604938272
3.373945641986874	99.38271604938272
3.3852403520649967	99.38271604938272
3.39702760084926	99.38271604938272
3.433098591549301	99.38271604938272
3.4923339011925054	99.38271604938272
3.511852502194895	99.38271604938272
3.540229885057469	99.38271604938272
3.6231884057970976	99.38271604938272
3.6363636363636394	99.38271604938272
3.7267080745341556	99.38271604938272
3.735632183908043	99.38271604938272
3.814432989690732	99.38271604938272
3.8194444444444557	99.38271604938272
3.940217391304348	99.38271604938272
3.953147877013171	99.38271604938272
4.184100418410045	99.38271604938272
4.242928452579033	100.0
4.316546762589922	100.0
4.7885572139303685	100.0
4.802478698683185	100.0
4.903677758318744	100.0
5.212059274399589	100.0
5.265225933202358	100.0
5.375347544022244	100.0
5.548705302096191	100.0
5.904059040590411	100.0
5.985915492957744	100.0
6.2253743104807	100.0
6.321839080459776	100.0
6.454388984509467	100.0
6.615384615384611	100.0
7.142857142857128	100.0
7.638888888888896	100.0
7.969151670951159	100.0
8.599999999999994	100.0
8.680142687277057	100.0
8.895705521472403	100.0
9.5798319327731	100.0
15.0	100.0


==> SPL/avg_nU_4.txt <==
x	solved
0.0	30.246913580246915
0.026021337496742156	30.864197530864196
0.03753753753753007	32.71604938271605
0.049776007964169054	33.333333333333336
0.058343057176184425	33.95061728395062
0.0592066311426762	34.5679012345679
0.09107468123861372	38.27160493827161
0.10030090270811459	40.123456790123456
0.15637216575450627	46.91358024691358
0.17402309761113657	48.76543209876543
0.1834862385321062	50.0
0.19186492709133043	51.23456790123457
0.21493050580311143	52.46913580246913
0.25510204081632754	56.79012345679013
0.25799793601651555	57.407407407407405
0.3128911138923699	59.25925925925926
0.34937888198757705	61.111111111111114
0.35696073431922637	61.111111111111114
0.38046924540266647	62.34567901234568
0.4206812321889025	64.81481481481481
0.44169611307419554	66.66666666666667
0.4508372692142569	66.66666666666667
0.4699563611950338	68.51851851851852
0.5011565150346916	70.37037037037037
0.5050505050505071	70.98765432098766
0.5081572612998067	70.98765432098766
0.512104283054001	70.98765432098766
0.5447470817120644	72.8395061728395
0.5693069306930791	75.92592592592592
0.5942275042444847	75.92592592592592
0.5946481665014915	76.54320987654322
0.600461893764446	76.54320987654322
0.6036217303823008	76.54320987654322
0.6064930431680277	76.54320987654322
0.6151142355008655	77.77777777777777
0.616808018504241	77.77777777777777
0.6308100929614798	77.77777777777777
0.6310958118187001	77.77777777777777
0.6329113924050638	77.77777777777777
0.6489994591671228	78.39506172839506
0.6576063130206143	78.39506172839506
0.6578947368421146	78.39506172839506
0.6612007405448294	78.39506172839506
0.6647278770253433	79.01234567901234
0.674342105263164	79.01234567901234
0.6791171477079803	79.01234567901234
0.7126781695423904	79.01234567901234
0.7130124777183606	79.01234567901234
0.7189072609633331	79.01234567901234
0.7317965605561758	79.01234567901234
0.7323232323232302	79.01234567901234
0.734137388568435	79.01234567901234
0.7425742574257487	79.01234567901234
0.7452871547566932	79.01234567901234
0.7458405048766438	79.01234567901234
0.7619901389511506	79.01234567901234
0.7621951219512304	79.01234567901234
0.7637752318603415	79.01234567901234
0.7653061224489697	79.01234567901234
0.7804878048780495	79.01234567901234
0.7807118254879528	79.01234567901234
0.7843137254901933	79.01234567901234
0.7974481658692298	79.01234567901234
0.813516896120144	80.24691358024691
0.8727849775191703	82.71604938271605
0.8784773060029443	83.33333333333333
0.9140008309098415	85.80246913580247
0.9209272785011201	85.80246913580247
0.9338521400778288	86.41975308641975
0.9450171821305793	86.41975308641975
0.9593246354566386	87.03703703703704
0.9641873278236954	87.65432098765432
0.9988901220865689	87.65432098765432
1.0033444816053496	87.65432098765432
1.019887812340639	87.65432098765432
1.0248901903367538	87.65432098765432
1.0432190760059654	88.88888888888889
1.0707635009311007	88.88888888888889
1.073694485114702	88.88888888888889
1.0779734099892229	88.88888888888889
1.0794602698650657	88.88888888888889
1.0817307692307674	88.88888888888889
1.0891089108911012	88.88888888888889
1.106500691562921	90.12345679012346
1.122302158273383	90.12345679012346
1.1275546159267016	90.12345679012346
1.1394712853236098	90.12345679012346
1.1421319796954297	90.12345679012346
1.1439466158245875	90.12345679012346
1.1455525606468997	90.12345679012346
1.1560693641618576	90.12345679012346
1.2183692596063804	90.12345679012346
1.2844036697247596	90.74074074074075
1.2884043607532287	90.74074074074075
1.29915730337079	90.74074074074075
1.33104336625162	91.9753086419753
1.3324450366422456	91.9753086419753
1.3346043851286993	91.9753086419753
1.362397820163495	91.9753086419753
1.3673655423883189	91.9753086419753
1.3888888888888757	92.5925925925926
1.3975155279503082	93.20987654320987
1.4100719424460488	93.20987654320987
1.42405063291139	93.20987654320987
1.4270032930845247	93.20987654320987
1.427755568246716	93.20987654320987
1.4333895446880265	93.20987654320987
1.4372978799856349	93.20987654320987
1.448435689455388	93.82716049382717
1.5196078431372662	93.82716049382717
1.527550463720683	93.82716049382717
1.534653465346546	93.82716049382717
1.5576323987538792	93.82716049382717
1.560424966799465	93.82716049382717
1.5681544028950565	93.82716049382717
1.5686274509803937	93.82716049382717
1.5999999999999943	93.82716049382717
1.6081871345029286	93.82716049382717
1.6106442577030844	93.82716049382717
1.624365482233504	93.82716049382717
1.6255899318300928	93.82716049382717
1.6323024054982775	93.82716049382717
1.6511867905056774	93.82716049382717
1.664816870144288	95.06172839506173
1.665556295802798	95.06172839506173
1.667778519012675	95.06172839506173
1.6865079365079358	95.06172839506173
1.7427385892116105	95.06172839506173
1.7505470459518484	95.06172839506173
1.764926774314692	95.06172839506173
1.7703349282296699	95.06172839506173
1.7704169046259206	95.06172839506173
1.8194070080862506	95.06172839506173
1.8212478920742081	95.06172839506173
1.8290854572713626	95.06172839506173
1.845342706502628	95.06172839506173
1.848184818481844	95.06172839506173
1.8640350877192977	95.06172839506173
1.8722466960352415	95.06172839506173
1.8744142455482595	95.06172839506173
1.8977088636889614	95.06172839506173
1.947656725502132	95.06172839506173
1.951547779273223	95.67901234567901
1.9790454016298014	95.67901234567901
1.9937040923399925	95.67901234567901
1.9978594363182258	95.67901234567901
1.9999999999999982	95.67901234567901
2.0044543429844066	95.67901234567901
2.0204978038067494	95.67901234567901
2.021903959561923	95.67901234567901
2.043628013777269	95.67901234567901
2.0444444444444483	95.67901234567901
2.0587344838026027	96.29629629629629
2.059496567505731	96.29629629629629
2.066115702479344	96.29629629629629
2.098360655737707	96.29629629629629
2.103718199608609	96.29629629629629
2.1047227926078036	96.29629629629629
2.117588440458399	96.29629629629629
2.1341463414634236	96.29629629629629
2.139037433155082	96.29629629629629
2.1483719368915764	96.29629629629629
2.150537634408611	96.29629629629629
2.1570319240724762	96.29629629629629
2.157360406091381	96.29629629629629
2.1582733812949546	96.29629629629629
2.163061564059903	96.29629629629629
2.221707937977322	96.91358024691358
2.22660653889517	96.91358024691358
2.2374145431945274	96.91358024691358
2.268518518518511	96.91358024691358
2.300938540720551	96.91358024691358
2.3174971031286127	96.91358024691358
2.3267326732673386	96.91358024691358
2.3839397741530752	96.91358024691358
2.40174672489083	96.91358024691358
2.443729903536971	96.91358024691358
2.4605509494517297	96.91358024691358
2.4810475534114365	96.91358024691358
2.488038277511977	96.91358024691358
2.4911032028469853	96.91358024691358
2.4946759963492555	96.91358024691358
2.5188916876574328	96.91358024691358
2.5427872860635676	96.91358024691358
2.596439169139463	96.91358024691358
2.619843924191744	96.91358024691358
2.6717557251908333	97.53086419753086
2.672147995889001	97.53086419753086
2.7207392197125313	97.53086419753086
2.737940026075619	98.14814814814815
2.7388922702373666	98.14814814814815
2.752861119703064	98.14814814814815
2.7597402597402585	98.76543209876543
2.78934221482099	99.38271604938272
2.790234180368703	99.38271604938272
2.7993254637436826	99.38271604938272
2.8023598820058924	99.38271604938272
2.830188679245284	99.38271604938272
2.8325123152709413	99.38271604938272
2.8854080791426187	99.38271604938272
2.9239766081871386	99.38271604938272
2.9352633695215133	99.38271604938272
2.935420743639911	99.38271604938272
2.974580854515959	99.38271604938272
3.003754693366711	99.38271604938272
3.030303030303033	99.38271604938272
3.0400000000000063	99.38271604938272
3.043753963221309	99.38271604938272
3.0668504479669214	99.38271604938272
3.0772844726333153	99.38271604938272
3.100338218714773	99.38271604938272
3.11710193765797	99.38271604938272
3.247757500773289	100.0
3.248587570621475	100.0
3.2688458972648444	100.0
3.312720848056537	100.0
3.3189655172413777	100.0
3.4180138568129426	100.0
3.4296028880866496	100.0
3.4296602095903523	100.0
3.4547502816372577	100.0
3.4714445688689866	100.0
3.4913793103448376	100.0
3.513174404015056	100.0
3.520208604954374	100.0
3.528319405756739	100.0
3.5375323554788625	100.0
3.5420944558521628	100.0
3.589743589743593	100.0
3.6075036075036078	100.0
3.6420395421436154	100.0
3.646704583472733	100.0
3.674745895230654	100.0
3.682719546742215	100.0
3.6960985626283307	100.0
3.872752420470254	100.0
3.8845726970033256	100.0
3.9039039039039007	100.0
3.9154754505904226	100.0
3.9617486338797816	100.0
3.976143141153079	100.0
4.0238450074515715	100.0
4.033613445378155	100.0
4.098360655737698	100.0
4.121565362198177	100.0
4.169662113587347	100.0
4.181184668989546	100.0
4.230488694383649	100.0
4.341463414634149	100.0
4.380475594493112	100.0
4.382218003480467	100.0
4.481792717086839	100.0
4.532163742690066	100.0
4.535274356103036	100.0
4.549019607843138	100.0
4.550499445061045	100.0
4.619124797406809	100.0
4.708915728049938	100.0
4.752475247524745	100.0
4.845222072678335	100.0
4.848484848484853	100.0
4.8520710059171615	100.0
4.8717948717948705	100.0
4.890738813735699	100.0
4.912663755458507	100.0
5.064993276557609	100.0
5.124835742444149	100.0
5.1776649746192875	100.0
5.295950155763237	100.0
5.32445923460897	100.0
5.372807017543862	100.0
5.419580419580429	100.0
5.508474576271195	100.0
5.599999999999994	100.0
5.649241146711636	100.0
5.663881151346343	100.0
5.753646677471644	100.0
5.8514628657164245	100.0
5.975103734439824	100.0
6.060606060606067	100.0
6.126021003500587	100.0
6.160164271047224	100.0
6.297163674212859	100.0
6.297229219143566	100.0
6.307490144546644	100.0
6.342182890855453	100.0
6.460988151128998	100.0
6.625835189309564	100.0
6.746031746031743	100.0
6.748166259168698	100.0
6.7733990147783345	100.0
7.21769499417929	100.0
7.373271889400929	100.0
7.395498392282949	100.0
7.466666666666665	100.0
7.604017216642759	100.0
7.627765064836003	100.0
8.116883116883116	100.0
8.48017621145374	100.0
8.539944903581269	100.0
8.639053254437876	100.0
9.653465346534647	100.0
10.1038715769594	100.0
10.575968222442894	100.0
11.191335740072205	100.0
11.658653846153832	100.0
11.716621253405988	100.0
12.06293706293707	100.0
12.860676009892817	100.0
14.207650273224031	100.0
14.39169139465875	100.0
14.57905544147844	100.0
15.0	100.0


==> SPL/avg_n_200.txt <==
x	solved
0.0	54.32098765432099
0.09182736455463532	54.93827160493827
0.09276437847866222	54.93827160493827
0.11785503830288495	56.79012345679013
0.1257861635220099	56.79012345679013
0.13468013468013182	56.79012345679013
0.16583747927031156	56.79012345679013
0.1736111111111074	58.02469135802469
0.1834862385321062	58.02469135802469
0.22271714922048522	61.72839506172839
0.22455089820360133	61.72839506172839
0.2360346184106952	62.34567901234568
0.29325513196480313	66.04938271604938
0.3138075313807464	66.04938271604938
0.3199999999999932	66.66666666666667
0.3382187147688967	66.66666666666667
0.35304501323918047	66.66666666666667
0.3699136868064259	67.28395061728395
0.40201005025126557	67.90123456790124
0.40760869565216523	68.51851851851852
0.42417815482503635	68.51851851851852
0.43149946062568423	69.1358024691358
0.480000000000004	69.75308641975309
0.5042016806722731	69.75308641975309
0.5050505050505071	69.75308641975309
0.509554140127389	69.75308641975309
0.5555555555555547	72.22222222222223
0.5657708628005662	72.8395061728395
0.5892751915144456	73.45679012345678
0.5946481665014915	74.07407407407408
0.6060606060606051	74.69135802469135
0.6072874493926995	74.69135802469135
0.6150061500614874	74.69135802469135
0.6151142355008655	75.30864197530865
0.6188118811881276	75.30864197530865
0.6329113924050638	75.30864197530865
0.6451612903225784	75.30864197530865
0.6700167504187661	75.92592592592592
0.686498855835246	76.54320987654322
0.7063572149344125	77.1604938271605
0.7312614259597813	78.39506172839506
0.7320644216691042	78.39506172839506
0.7425742574257487	79.01234567901234
0.7451564828613982	79.01234567901234
0.7537688442211006	79.01234567901234
0.7604562737642558	79.01234567901234
0.764818355640519	79.01234567901234
0.7705479452054782	79.62962962962963
0.7804878048780495	79.62962962962963
0.7806401249024172	79.62962962962963
0.7843137254901933	79.62962962962963
0.8048289738430591	80.24691358024691
0.8179959100204507	80.24691358024691
0.8224811514736189	80.8641975308642
0.8353221957040394	81.48148148148148
0.8708272859216328	82.09876543209876
0.8726003490401365	82.09876543209876
0.8908685968819606	83.33333333333333
0.9019165727170245	83.33333333333333
0.9276437847866552	84.5679012345679
0.9411764705882362	84.5679012345679
0.9450171821305793	84.5679012345679
0.9641873278236954	85.80246913580247
0.9988901220865689	86.41975308641975
1.022146507666092	87.03703703703704
1.0432190760059654	87.65432098765432
1.0714285714285803	87.65432098765432
1.0817307692307674	87.65432098765432
1.106500691562921	89.50617283950618
1.1138613861386122	89.50617283950618
1.1439466158245875	89.50617283950618
1.1443661971831056	89.50617283950618
1.1594202898550734	89.50617283950618
1.1614401858304464	89.50617283950618
1.171303074670572	89.50617283950618
1.1730205278592385	89.50617283950618
1.2283640424343878	89.50617283950618
1.2567324955116588	89.50617283950618
1.260835303388496	89.50617283950618
1.2844036697247596	89.50617283950618
1.2884043607532287	89.50617283950618
1.2915129151291564	90.12345679012346
1.3235294117647038	90.12345679012346
1.3346043851286993	90.74074074074075
1.362397820163495	90.74074074074075
1.4010507880910696	90.74074074074075
1.42405063291139	90.74074074074075
1.4264264264264226	90.74074074074075
1.4333895446880265	90.74074074074075
1.4705882352941153	90.74074074074075
1.5280135823429668	90.74074074074075
1.5404364569961502	90.74074074074075
1.5452538631346444	90.74074074074075
1.5544041450777177	90.74074074074075
1.5576323987538792	90.74074074074075
1.5740740740740733	90.74074074074075
1.5801354401805934	90.74074074074075
1.5999999999999943	90.74074074074075
1.6081871345029286	90.74074074074075
1.612903225806453	91.35802469135803
1.617647058823534	91.35802469135803
1.624365482233504	91.35802469135803
1.6323024054982775	91.35802469135803
1.658374792703145	91.35802469135803
1.664816870144288	92.5925925925926
1.6865079365079358	92.5925925925926
1.721311475409843	92.5925925925926
1.7391304347825973	92.5925925925926
1.7835909631391242	92.5925925925926
1.7980636237897634	92.5925925925926
1.799485861182515	92.5925925925926
1.7999999999999972	92.5925925925926
1.8145161290322551	92.5925925925926
1.8242122719734566	92.5925925925926
1.8338727076591148	92.5925925925926
1.8348623853211024	92.5925925925926
1.845342706502628	92.5925925925926
1.848184818481844	92.5925925925926
1.8640350877192977	92.5925925925926
1.8722466960352415	92.5925925925926
1.9125683060109244	92.5925925925926
1.9790454016298014	92.5925925925926
2.0444444444444483	92.5925925925926
2.059496567505731	93.20987654320987
2.066115702479344	93.20987654320987
2.1194605009633802	93.20987654320987
2.150537634408611	93.20987654320987
2.1570319240724762	93.20987654320987
2.1582733812949546	93.20987654320987
2.1598272138228864	93.20987654320987
2.1634615384615348	93.20987654320987
2.1822849807445435	93.82716049382717
2.185792349726778	93.82716049382717
2.212855637513162	93.82716049382717
2.2950819672131244	94.44444444444444
2.296211251435124	94.44444444444444
2.32358003442342	94.44444444444444
2.3354564755838707	94.44444444444444
2.370689655172421	94.44444444444444
2.4038461538461453	94.44444444444444
2.405498281786936	94.44444444444444
2.407407407407411	94.44444444444444
2.42130750605326	94.44444444444444
2.443729903536971	94.44444444444444
2.467532467532461	94.44444444444444
2.4911032028469853	94.44444444444444
2.512562814070354	95.06172839506173
2.5171624713958884	95.06172839506173
2.5188916876574328	95.06172839506173
2.522255192878337	95.06172839506173
2.5229357798165006	95.06172839506173
2.545968882602542	95.06172839506173
2.596439169139463	95.06172839506173
2.6178010471204094	95.06172839506173
2.6343519494204424	95.06172839506173
2.6706231454005893	95.67901234567901
2.672147995889001	95.67901234567901
2.737940026075619	96.29629629629629
2.75761973875182	96.29629629629629
2.7597402597402585	96.91358024691358
2.798507462686557	97.53086419753086
2.8023598820058924	97.53086419753086
2.828618968386022	97.53086419753086
2.8325123152709413	97.53086419753086
2.8680688336519973	97.53086419753086
2.8854080791426187	97.53086419753086
2.9094827586207046	97.53086419753086
2.941176470588233	98.14814814814815
2.95176385889129	98.14814814814815
2.962962962962949	98.14814814814815
2.9827315541601176	98.14814814814815
3.018108651911476	98.14814814814815
3.030303030303033	98.14814814814815
3.082851637764918	98.76543209876543
3.1250000000000107	98.76543209876543
3.1674208144796308	99.38271604938272
3.225806451612903	99.38271604938272
3.2352941176470553	99.38271604938272
3.237410071942441	99.38271604938272
3.2679738562091534	99.38271604938272
3.2802249297094623	99.38271604938272
3.321033210332098	99.38271604938272
3.326810176125243	99.38271604938272
3.373945641986874	99.38271604938272
3.3860045146726945	99.38271604938272
3.39702760084926	99.38271604938272
3.4296028880866496	99.38271604938272
3.433098591549301	99.38271604938272
3.520208604954374	99.38271604938272
3.528319405756739	99.38271604938272
3.5375323554788625	99.38271604938272
3.6075036075036078	99.38271604938272
3.6231884057970976	99.38271604938272
3.6363636363636394	99.38271604938272
3.6420395421436154	99.38271604938272
3.648424543946928	99.38271604938272
3.682719546742215	99.38271604938272
3.6960985626283307	99.38271604938272
3.7267080745341556	99.38271604938272
3.735632183908043	99.38271604938272
3.8194444444444557	99.38271604938272
3.8845726970033256	99.38271604938272
3.9039039039039007	99.38271604938272
3.940217391304348	99.38271604938272
3.953147877013171	99.38271604938272
3.9617486338797816	99.38271604938272
3.976143141153079	99.38271604938272
4.0238450074515715	99.38271604938272
4.129263913824049	99.38271604938272
4.133180252583231	99.38271604938272
4.184100418410045	99.38271604938272
4.242928452579033	100.0
4.316546762589922	100.0
4.341463414634149	100.0
4.532163742690066	100.0
4.549019607843138	100.0
4.550499445061045	100.0
4.657534246575341	100.0
4.752475247524745	100.0
4.812834224598942	100.0
4.848484848484853	100.0
4.8520710059171615	100.0
4.856512141280348	100.0
4.890738813735699	100.0
4.903677758318744	100.0
5.124835742444149	100.0
5.1776649746192875	100.0
5.295950155763237	100.0
5.372807017543862	100.0
5.375347544022244	100.0
5.419580419580429	100.0
5.451448040885865	100.0
5.548705302096191	100.0
5.599999999999994	100.0
5.649241146711636	100.0
5.663881151346343	100.0
5.882352941176471	100.0
5.904059040590411	100.0
6.060606060606067	100.0
6.2253743104807	100.0
6.297229219143566	100.0
6.307490144546644	100.0
6.321839080459776	100.0
6.342182890855453	100.0
6.454388984509467	100.0
6.615384615384611	100.0
6.746031746031743	100.0
6.7733990147783345	100.0
7.142857142857128	100.0
7.21769499417929	100.0
7.373271889400929	100.0
7.395498392282949	100.0
7.466666666666665	100.0
7.604017216642759	100.0
7.627765064836003	100.0
7.638888888888896	100.0
7.969151670951159	100.0
8.116883116883116	100.0
8.48017621145374	100.0
8.539944903581269	100.0
8.599999999999994	100.0
8.639053254437876	100.0
8.680142687277057	100.0
8.895705521472403	100.0
9.5798319327731	100.0
9.653465346534647	100.0
10.1038715769594	100.0
11.191335740072205	100.0
11.658653846153832	100.0
11.716621253405988	100.0
12.06293706293707	100.0
12.860676009892817	100.0
14.207650273224031	100.0
14.39169139465875	100.0
14.57905544147844	100.0
15.0	100.0


==> SPL/avg_n_400.txt <==
x	solved
0.0	48.76543209876543
0.049776007964169054	48.76543209876543
0.05633802816902289	49.382716049382715
0.05750431282345032	50.0
0.0657030223390262	50.0
0.07158196134573934	51.23456790123457
0.0755287009063428	53.08641975308642
0.07572889057175151	53.08641975308642
0.09107468123861372	55.55555555555556
0.09398496240601303	56.17283950617284
0.10362694300517913	57.407407407407405
0.1256281407035149	59.25925925925926
0.12925463162428946	59.876543209876544
0.14064697609001942	59.876543209876544
0.15637216575450627	61.72839506172839
0.15974440894567402	62.34567901234568
0.19841269841269418	67.28395061728395
0.20554984583761124	67.90123456790124
0.22381378692927803	68.51851851851852
0.24038461538461026	68.51851851851852
0.25531914893616475	69.75308641975309
0.2769124264451308	71.60493827160494
0.2991772625280548	71.60493827160494
0.30983733539890895	72.22222222222223
0.31274433150899866	72.22222222222223
0.3219575016097921	73.45679012345678
0.3450258769407632	74.07407407407408
0.3498542274052611	74.07407407407408
0.3549245785270712	74.07407407407408
0.35696073431922637	74.07407407407408
0.3598971722365053	74.07407407407408
0.364630811303569	74.07407407407408
0.36710719530103314	74.07407407407408
0.3768844221105559	75.30864197530865
0.38046924540266647	75.30864197530865
0.3821656050955446	75.30864197530865
0.39783001808319346	77.1604938271605
0.4046762589928051	77.77777777777777
0.41131105398458534	77.77777777777777
0.4219409282700582	77.77777777777777
0.44498381877022425	78.39506172839506
0.4480286738351318	78.39506172839506
0.44910179640718495	78.39506172839506
0.4508372692142569	78.39506172839506
0.4577822990844347	78.39506172839506
0.4960317460317531	82.09876543209876
0.4994124559342001	82.09876543209876
0.5011565150346916	82.09876543209876
0.5167958656330792	82.71604938271605
0.5247813411078709	83.95061728395062
0.5414185165132724	85.18518518518519
0.5447470817120644	85.18518518518519
0.5601034037052951	86.41975308641975
0.5617977528089892	86.41975308641975
0.5693069306930791	87.65432098765432
0.5720228809152337	87.65432098765432
0.5920663114268672	87.65432098765432
0.600461893764446	87.65432098765432
0.6064930431680277	87.65432098765432
0.616808018504241	88.27160493827161
0.6276619592019752	88.27160493827161
0.6310958118187001	88.27160493827161
0.6321112515802759	88.27160493827161
0.6363191385217768	88.27160493827161
0.6436955698598945	88.88888888888889
0.6576063130206143	89.50617283950618
0.6576670128071919	89.50617283950618
0.6595477386934588	90.12345679012346
0.6647278770253433	90.74074074074075
0.6823351023502643	90.74074074074075
0.6852667645619216	90.74074074074075
0.6971340046475589	91.35802469135803
0.7065217391304487	91.9753086419753
0.7126781695423904	91.9753086419753
0.7130124777183606	91.9753086419753
0.7189072609633331	92.5925925925926
0.7216494845360855	92.5925925925926
0.734137388568435	93.20987654320987
0.7452871547566932	93.20987654320987
0.7458405048766438	93.20987654320987
0.7510326699211389	93.20987654320987
0.7619901389511506	93.20987654320987
0.7621951219512304	93.20987654320987
0.7773851590105967	93.20987654320987
0.7974481658692298	93.20987654320987
0.7987220447284317	93.82716049382717
0.7988721804511191	93.82716049382717
0.8130081300813125	94.44444444444444
0.813516896120144	94.44444444444444
0.8646998982705908	95.67901234567901
0.8784773060029443	95.67901234567901
0.9140008309098415	97.53086419753086
0.9253139458030323	97.53086419753086
0.9328358208955357	97.53086419753086
0.9338521400778288	97.53086419753086
0.9453781512605027	97.53086419753086
0.9473060982830085	97.53086419753086
0.9615384615384552	97.53086419753086
0.9818731117824698	97.53086419753086
1.0033444816053496	97.53086419753086
1.006971340046468	97.53086419753086
1.019887812340639	97.53086419753086
1.0236724248240459	97.53086419753086
1.0248901903367538	97.53086419753086
1.0450685826257358	97.53086419753086
1.073694485114702	97.53086419753086
1.0794602698650657	97.53086419753086
1.086956521739146	97.53086419753086
1.0891089108911012	97.53086419753086
1.0943912448700421	97.53086419753086
1.1027278003482373	97.53086419753086
1.102941176470581	97.53086419753086
1.106500691562921	97.53086419753086
1.1078717201166257	97.53086419753086
1.1119631901840594	97.53086419753086
1.1130899376669634	97.53086419753086
1.118210862619794	97.53086419753086
1.1235955056179734	97.53086419753086
1.1306532663316677	97.53086419753086
1.145311381531855	97.53086419753086
1.1455525606468997	97.53086419753086
1.1531241619737187	97.53086419753086
1.1664899257688295	97.53086419753086
1.169064748201446	97.53086419753086
1.215362177929023	97.53086419753086
1.2183692596063804	97.53086419753086
1.2263668880940135	97.53086419753086
1.2393493415956633	97.53086419753086
1.2394366197183035	97.53086419753086
1.2548262548262625	97.53086419753086
1.2564249000571037	97.53086419753086
1.265094882116152	97.53086419753086
1.276595744680854	98.14814814814815
1.2911843276936739	98.14814814814815
1.29915730337079	98.14814814814815
1.33104336625162	98.76543209876543
1.3311148086522475	98.76543209876543
1.331285202252934	98.76543209876543
1.3324450366422456	98.76543209876543
1.342281879194618	98.76543209876543
1.345565749235467	98.76543209876543
1.3679890560875587	98.76543209876543
1.3706453455168384	98.76543209876543
1.40921409214093	99.38271604938272
1.43769968051118	99.38271604938272
1.4482259232440209	99.38271604938272
1.448435689455388	99.38271604938272
1.4642262895174634	99.38271604938272
1.4931237721021573	99.38271604938272
1.5732546705998047	99.38271604938272
1.5947467166979354	99.38271604938272
1.599488163787588	99.38271604938272
1.6106442577030844	99.38271604938272
1.6249153689912	99.38271604938272
1.6255899318300928	99.38271604938272
1.6385048643113174	99.38271604938272
1.6419077404222115	99.38271604938272
1.665556295802798	99.38271604938272
1.667778519012675	99.38271604938272
1.7041053446940406	99.38271604938272
1.715511079342389	99.38271604938272
1.7200938232994578	99.38271604938272
1.7397355601948505	99.38271604938272
1.7505470459518484	99.38271604938272
1.764926774314692	99.38271604938272
1.7786561264822283	99.38271604938272
1.7802644964394783	99.38271604938272
1.7837235228539592	99.38271604938272
1.7977528089887655	99.38271604938272
1.8087855297157698	99.38271604938272
1.8194070080862506	99.38271604938272
1.8195602729340425	99.38271604938272
1.8212478920742081	99.38271604938272
1.8290854572713626	99.38271604938272
1.8396846254927683	99.38271604938272
1.8744142455482595	99.38271604938272
1.897642323174228	99.38271604938272
1.9315188762071893	99.38271604938272
1.947656725502132	99.38271604938272
1.951547779273223	100.0
1.9520851818988523	100.0
1.9686800894854484	100.0
1.9745222929936452	100.0
1.986754966887414	100.0
1.9937040923399925	100.0
1.9978594363182258	100.0
2.0204978038067494	100.0
2.0246478873239475	100.0
2.025691699604744	100.0
2.060931899641581	100.0
2.0912547528517114	100.0
2.09302325581395	100.0
2.103718199608609	100.0
2.1047227926078036	100.0
2.124352331606218	100.0
2.124919510624598	100.0
2.1321070234113626	100.0
2.1341463414634236	100.0
2.139037433155082	100.0
2.154626108998743	100.0
2.1562389536938826	100.0
2.163061564059903	100.0
2.1844660194174867	100.0
2.2374145431945274	100.0
2.2783761391880724	100.0
2.3174971031286127	100.0
2.359882005899707	100.0
2.4701873935263983	100.0
2.479338842975197	100.0
2.4810475534114365	100.0
2.4915540540540535	100.0
2.558139534883724	100.0
2.569750367107206	100.0
2.576013513513511	100.0
2.5770308123249146	100.0
2.6717557251908333	100.0
2.684049079754612	100.0
2.7207392197125313	100.0
2.727800348229825	100.0
2.7310924369747878	100.0
2.7388922702373666	100.0
2.796173657100815	100.0
2.7993254637436826	100.0
2.8153762858689744	100.0
2.830188679245284	100.0
2.8496273564226313	100.0
2.8975265017667855	100.0
2.9239766081871386	100.0
2.9306647605432463	100.0
2.935420743639911	100.0
2.9688631426502545	100.0
2.9811486190267416	100.0
3.0282861896838607	100.0
3.0400000000000063	100.0
3.043753963221309	100.0
3.066566940912492	100.0
3.0668504479669214	100.0
3.091944670463798	100.0
3.1853281853281863	100.0
3.248587570621475	100.0
3.2688458972648444	100.0
3.3189655172413777	100.0
3.363700070077088	100.0
3.3852403520649967	100.0
3.4180138568129426	100.0
3.4547502816372577	100.0
3.4714445688689866	100.0
3.4913793103448376	100.0
3.4923339011925054	100.0
3.511852502194895	100.0
3.5420944558521628	100.0
3.589743589743593	100.0
3.6186499652052984	100.0
3.674745895230654	100.0
3.699897225077075	100.0
3.814432989690732	100.0
3.872752420470254	100.0
3.9154754505904226	100.0
4.033613445378155	100.0
4.098360655737698	100.0
4.169662113587347	100.0
4.181184668989546	100.0
4.230488694383649	100.0
4.380475594493112	100.0
4.481792717086839	100.0
4.535274356103036	100.0
4.619124797406809	100.0
4.7885572139303685	100.0
4.802478698683185	100.0
4.845222072678335	100.0
4.8717948717948705	100.0
5.064993276557609	100.0
5.212059274399589	100.0
5.265225933202358	100.0
5.32445923460897	100.0
5.508474576271195	100.0
5.753646677471644	100.0
5.8514628657164245	100.0
5.985915492957744	100.0
6.160164271047224	100.0
10.575968222442894	100.0
15.0	100.0


==> SPL/avg_n_600.txt <==
x	solved
0.0	45.67901234567901
0.016118633139906528	46.2962962962963
0.025581990278838604	48.148148148148145
0.026021337496742156	48.148148148148145
0.02746498214777566	48.76543209876543
0.02985965959987462	50.617283950617285
0.03753753753753007	51.23456790123457
0.041946308724838774	51.23456790123457
0.04355400696863245	51.851851851851855
0.05535566011623587	56.17283950617284
0.058343057176184425	58.02469135802469
0.0592066311426762	58.641975308641975
0.061012812690652896	59.25925925925926
0.0620828806456496	60.49382716049383
0.0722717417489789	64.19753086419753
0.07773027594247794	66.04938271604938
0.09442870632672132	68.51851851851852
0.10030090270811459	68.51851851851852
0.10073875083948147	68.51851851851852
0.10848928668293775	69.1358024691358
0.11592858798979169	71.60493827160494
0.11682242990654648	72.22222222222223
0.11918951132299396	72.8395061728395
0.12198097096852197	73.45679012345678
0.12790995139421119	74.07407407407408
0.13398838767307342	74.07407407407408
0.13884068031934294	75.30864197530865
0.14221379473809498	75.30864197530865
0.14450867052021957	75.30864197530865
0.14627011214040753	75.30864197530865
0.14655593551539395	75.30864197530865
0.15015015015014693	75.92592592592592
0.15101592531575977	75.92592592592592
0.1616379310344889	76.54320987654322
0.16371971185330947	77.1604938271605
0.17355085039916943	77.77777777777777
0.17402309761113657	77.77777777777777
0.18024513338140127	78.39506172839506
0.1833740831295913	78.39506172839506
0.18639328984156173	79.01234567901234
0.19186492709133043	79.01234567901234
0.19351717464925747	79.01234567901234
0.20222446916076414	79.62962962962963
0.20609113808105403	79.62962962962963
0.21493050580311143	79.62962962962963
0.2308136180034778	80.8641975308642
0.2313475997686475	80.8641975308642
0.2331908278274338	80.8641975308642
0.234466588511153	80.8641975308642
0.25238867856499114	82.09876543209876
0.25510204081632754	82.71604938271605
0.25799793601651555	82.71604938271605
0.2619515389652975	82.71604938271605
0.2673796791443793	83.33333333333333
0.27258566978193255	83.33333333333333
0.30030030030029387	84.5679012345679
0.30075187969925954	84.5679012345679
0.30562347188264494	85.18518518518519
0.30881527231892036	85.18518518518519
0.3128911138923699	85.80246913580247
0.3143242029636295	85.80246913580247
0.32460004637143647	86.41975308641975
0.32467532467532295	86.41975308641975
0.3350593968930839	87.03703703703704
0.3372681281618901	87.03703703703704
0.34937888198757705	87.03703703703704
0.35076530612244716	87.65432098765432
0.35087719298245756	87.65432098765432
0.3514056224899434	87.65432098765432
0.3524229074889949	87.65432098765432
0.35676061362824785	87.65432098765432
0.35981179075559216	87.65432098765432
0.374999999999992	88.27160493827161
0.3756009615384615	88.27160493827161
0.37751677852348936	88.27160493827161
0.3813882532418056	88.88888888888889
0.3900536323744431	88.88888888888889
0.39145907473309405	88.88888888888889
0.3948110547095335	88.88888888888889
0.39911308203991064	88.88888888888889
0.41683207622072416	89.50617283950618
0.4206812321889025	89.50617283950618
0.4249291784702543	90.12345679012346
0.44169611307419554	90.12345679012346
0.45121263395374106	90.12345679012346
0.45431600201918154	90.12345679012346
0.4699563611950338	91.35802469135803
0.47846889952152655	91.35802469135803
0.48491379310344757	92.5925925925926
0.4858299595141693	92.5925925925926
0.4878048780487825	92.5925925925926
0.4940711462450664	93.20987654320987
0.5081572612998067	93.20987654320987
0.512104283054001	93.20987654320987
0.5183788878416562	93.20987654320987
0.5192878338278952	93.20987654320987
0.5197920831667293	93.20987654320987
0.5388414907947957	93.82716049382717
0.539083557951471	93.82716049382717
0.5508262393590357	94.44444444444444
0.556999628666909	94.44444444444444
0.5630918863578164	94.44444444444444
0.5783689994216392	94.44444444444444
0.5942275042444847	94.44444444444444
0.5954912803062399	94.44444444444444
0.6036217303823008	94.44444444444444
0.609756097560978	94.44444444444444
0.6147540983606609	94.44444444444444
0.6161429451632647	94.44444444444444
0.6164828033744363	95.06172839506173
0.6286266924564806	95.06172839506173
0.6308100929614798	95.06172839506173
0.6398664626512641	95.06172839506173
0.6489994591671228	95.06172839506173
0.6520726595249212	95.06172839506173
0.6578947368421146	95.06172839506173
0.6604292790313563	95.06172839506173
0.6612007405448294	95.06172839506173
0.6638503319251625	95.06172839506173
0.6698564593301349	95.06172839506173
0.674342105263164	95.06172839506173
0.6747638326585631	95.06172839506173
0.6791171477079803	95.06172839506173
0.701051577366052	95.06172839506173
0.7015306122448943	95.06172839506173
0.7072691552062857	95.06172839506173
0.715922107674685	95.06172839506173
0.7310386841303746	95.06172839506173
0.7317073170731695	95.06172839506173
0.7317965605561758	95.06172839506173
0.7323232323232302	95.06172839506173
0.735294117647055	95.06172839506173
0.7356321839080466	95.06172839506173
0.7382550335570431	95.06172839506173
0.7449945677479275	95.06172839506173
0.7595772787318376	95.06172839506173
0.7637752318603415	95.06172839506173
0.7653061224489697	95.06172839506173
0.7723761926397008	95.06172839506173
0.779799480133683	95.06172839506173
0.7807118254879528	95.06172839506173
0.791717417783185	95.06172839506173
0.7921714818266457	95.06172839506173
0.7957559681697537	95.06172839506173
0.8078476630121211	95.06172839506173
0.8246936852026424	95.06172839506173
0.8288173414089831	95.67901234567901
0.8304836345872092	95.67901234567901
0.8318739054290774	95.67901234567901
0.8396641343462506	95.67901234567901
0.847304849468179	95.67901234567901
0.8538899430740193	95.67901234567901
0.8587257617728398	96.91358024691358
0.8634646519158129	96.91358024691358
0.8727849775191703	96.91358024691358
0.8932369204593674	96.91358024691358
0.9060955518945587	96.91358024691358
0.9087849209020518	96.91358024691358
0.9176788124156638	97.53086419753086
0.9209272785011201	97.53086419753086
0.9242144177449081	97.53086419753086
0.9409304756926279	97.53086419753086
0.9446693657220011	97.53086419753086
0.9593246354566386	97.53086419753086
1.0033444816053496	98.14814814814815
1.0070052539404573	98.14814814814815
1.0110893672537467	98.14814814814815
1.0135135135135038	98.14814814814815
1.0300782859497322	98.14814814814815
1.0329757647993563	98.14814814814815
1.0707635009311007	98.76543209876543
1.0779734099892229	98.76543209876543
1.1198945981554673	98.76543209876543
1.122302158273383	98.76543209876543
1.1275546159267016	98.76543209876543
1.1394712853236098	98.76543209876543
1.1421319796954297	98.76543209876543
1.1431682090364772	98.76543209876543
1.1500261369576708	98.76543209876543
1.1560693641618576	98.76543209876543
1.1610297829379124	98.76543209876543
1.163166397415184	98.76543209876543
1.1806375442739037	98.76543209876543
1.1872638963842355	98.76543209876543
1.2109920819748559	98.76543209876543
1.2195121951219396	98.76543209876543
1.2201073694485116	98.76543209876543
1.2807377049180328	98.76543209876543
1.3036393264530062	98.76543209876543
1.3126893301918565	98.76543209876543
1.3175829168559705	98.76543209876543
1.3673655423883189	98.76543209876543
1.3888888888888757	99.38271604938272
1.3975155279503082	99.38271604938272
1.4100719424460488	99.38271604938272
1.4268727705112867	99.38271604938272
1.4270032930845247	99.38271604938272
1.427755568246716	99.38271604938272
1.4292094685127301	99.38271604938272
1.4307228915662478	99.38271604938272
1.430907604251831	99.38271604938272
1.4372978799856349	99.38271604938272
1.4458402465039095	99.38271604938272
1.4859658778205809	100.0
1.5196078431372662	100.0
1.527550463720683	100.0
1.534653465346546	100.0
1.5384615384615339	100.0
1.545778834720559	100.0
1.560424966799465	100.0
1.5681544028950565	100.0
1.5686274509803937	100.0
1.6018306636155673	100.0
1.6295491580662722	100.0
1.6343490304709039	100.0
1.6478190630048517	100.0
1.6511867905056774	100.0
1.662174303683726	100.0
1.6691394658753682	100.0
1.7046944662994978	100.0
1.7391304347826193	100.0
1.7427385892116105	100.0
1.7703349282296699	100.0
1.7704169046259206	100.0
1.8358248098609906	100.0
1.8786127167629914	100.0
1.8977088636889614	100.0
1.9488428745432198	100.0
1.9999999999999982	100.0
2.0039292730844855	100.0
2.0044543429844066	100.0
2.021903959561923	100.0
2.039911308203995	100.0
2.043628013777269	100.0
2.0587344838026027	100.0
2.072800808897877	100.0
2.098360655737707	100.0
2.117588440458399	100.0
2.1483719368915764	100.0
2.157360406091381	100.0
2.182672934855603	100.0
2.2011773739442013	100.0
2.221707937977322	100.0
2.22660653889517	100.0
2.268518518518511	100.0
2.300938540720551	100.0
2.3267326732673386	100.0
2.344665885111384	100.0
2.3489932885906017	100.0
2.3839397741530752	100.0
2.390819254064381	100.0
2.40174672489083	100.0
2.410832232496699	100.0
2.445652173913049	100.0
2.4605509494517297	100.0
2.470522178551383	100.0
2.488038277511977	100.0
2.4946759963492555	100.0
2.541806020066895	100.0
2.5427872860635676	100.0
2.619843924191744	100.0
2.635431918008798	100.0
2.752861119703064	100.0
2.756769943888742	100.0
2.7606098063452893	100.0
2.78934221482099	100.0
2.790234180368703	100.0
2.8552887735236827	100.0
2.9352633695215133	100.0
2.9577209217927827	100.0
2.974580854515959	100.0
3.003754693366711	100.0
3.0772844726333153	100.0
3.100338218714773	100.0
3.11710193765797	100.0
3.1985515992758065	100.0
3.247757500773289	100.0
3.280461427541457	100.0
3.312720848056537	100.0
3.392070484581496	100.0
3.4296602095903523	100.0
3.513174404015056	100.0
3.540229885057469	100.0
3.646704583472733	100.0
3.7554824561403635	100.0
3.853754940711468	100.0
4.121565362198177	100.0
4.382218003480467	100.0
4.708915728049938	100.0
4.797297297297291	100.0
4.912663755458507	100.0
5.975103734439824	100.0
6.126021003500587	100.0
6.297163674212859	100.0
6.460988151128998	100.0
6.625835189309564	100.0
6.748166259168698	100.0
15.0	100.0


==> SPL/center_nU_2.txt <==
x	solved
0.0	18.51851851851852
0.016118633139906528	18.51851851851852
0.025581990278838604	18.51851851851852
0.02746498214777566	18.51851851851852
0.041946308724838774	19.135802469135804
0.05633802816902289	19.135802469135804
0.05750431282345032	19.135802469135804
0.061012812690652896	19.753086419753085
0.0657030223390262	19.753086419753085
0.07572889057175151	19.753086419753085
0.07773027594247794	20.37037037037037
0.09276437847866222	20.987654320987655
0.09398496240601303	20.987654320987655
0.09442870632672132	21.604938271604937
0.10073875083948147	21.604938271604937
0.10362694300517913	21.604938271604937
0.10848928668293775	21.604938271604937
0.11592858798979169	21.604938271604937
0.11785503830288495	22.22222222222222
0.12198097096852197	22.22222222222222
0.1256281407035149	22.22222222222222
0.12790995139421119	22.839506172839506
0.13398838767307342	22.839506172839506
0.14450867052021957	22.839506172839506
0.15974440894567402	22.839506172839506
0.1616379310344889	22.839506172839506
0.16371971185330947	22.839506172839506
0.16583747927031156	22.839506172839506
0.1736111111111074	22.839506172839506
0.18024513338140127	22.839506172839506
0.1833740831295913	23.45679012345679
0.19841269841269418	24.074074074074073
0.20222446916076414	24.074074074074073
0.20554984583761124	24.074074074074073
0.20609113808105403	24.074074074074073
0.22381378692927803	24.691358024691358
0.22455089820360133	25.308641975308642
0.2313475997686475	25.925925925925927
0.2331908278274338	25.925925925925927
0.2360346184106952	25.925925925925927
0.24038461538461026	25.925925925925927
0.25238867856499114	25.925925925925927
0.25531914893616475	25.925925925925927
0.2619515389652975	26.54320987654321
0.2673796791443793	27.160493827160494
0.29325513196480313	27.77777777777778
0.30075187969925954	27.77777777777778
0.30562347188264494	27.77777777777778
0.30983733539890895	27.77777777777778
0.31274433150899866	28.395061728395063
0.3143242029636295	29.012345679012345
0.3199999999999932	29.62962962962963
0.3219575016097921	29.62962962962963
0.32460004637143647	30.246913580246915
0.32467532467532295	30.246913580246915
0.3350593968930839	30.864197530864196
0.3450258769407632	31.48148148148148
0.3498542274052611	32.098765432098766
0.35087719298245756	32.71604938271605
0.3514056224899434	32.71604938271605
0.3524229074889949	32.71604938271605
0.35304501323918047	33.333333333333336
0.35676061362824785	33.95061728395062
0.36710719530103314	33.95061728395062
0.374999999999992	33.95061728395062
0.3756009615384615	33.95061728395062
0.3768844221105559	33.95061728395062
0.37751677852348936	33.95061728395062
0.3813882532418056	33.95061728395062
0.39145907473309405	34.5679012345679
0.39783001808319346	35.18518518518518
0.4046762589928051	35.18518518518518
0.41683207622072416	35.18518518518518
0.42417815482503635	35.80246913580247
0.4249291784702543	35.80246913580247
0.43149946062568423	36.41975308641975
0.4480286738351318	36.41975308641975
0.44910179640718495	36.41975308641975
0.4577822990844347	36.41975308641975
0.480000000000004	36.41975308641975
0.48491379310344757	37.03703703703704
0.4960317460317531	37.03703703703704
0.4994124559342001	37.03703703703704
0.509554140127389	37.65432098765432
0.5167958656330792	37.65432098765432
0.5247813411078709	37.65432098765432
0.5388414907947957	37.65432098765432
0.539083557951471	37.65432098765432
0.5508262393590357	37.65432098765432
0.5617977528089892	38.27160493827161
0.5720228809152337	38.888888888888886
0.5783689994216392	38.888888888888886
0.5892751915144456	38.888888888888886
0.6150061500614874	38.888888888888886
0.6188118811881276	39.50617283950617
0.6286266924564806	40.123456790123456
0.6398664626512641	40.74074074074074
0.6436955698598945	41.358024691358025
0.6520726595249212	41.97530864197531
0.6595477386934588	42.592592592592595
0.6604292790313563	42.592592592592595
0.6638503319251625	42.592592592592595
0.6823351023502643	42.592592592592595
0.6971340046475589	43.20987654320987
0.701051577366052	43.82716049382716
0.7063572149344125	43.82716049382716
0.7072691552062857	43.82716049382716
0.715922107674685	44.44444444444444
0.7310386841303746	44.44444444444444
0.7312614259597813	45.06172839506173
0.7317073170731695	45.06172839506173
0.735294117647055	45.06172839506173
0.7451564828613982	45.67901234567901
0.7510326699211389	46.2962962962963
0.764818355640519	46.2962962962963
0.7705479452054782	46.91358024691358
0.7773851590105967	46.91358024691358
0.7806401249024172	46.91358024691358
0.791717417783185	46.91358024691358
0.7988721804511191	47.53086419753087
0.8048289738430591	47.53086419753087
0.8224811514736189	47.53086419753087
0.8353221957040394	47.53086419753087
0.847304849468179	48.148148148148145
0.8538899430740193	48.148148148148145
0.8634646519158129	48.148148148148145
0.8646998982705908	48.76543209876543
0.8726003490401365	49.382716049382715
0.9276437847866552	49.382716049382715
0.9409304756926279	49.382716049382715
0.9411764705882362	49.382716049382715
0.9615384615384552	50.0
1.0033444816053496	50.0
1.0110893672537467	50.617283950617285
1.0135135135135038	50.617283950617285
1.022146507666092	50.617283950617285
1.0236724248240459	50.617283950617285
1.0714285714285803	50.617283950617285
1.102941176470581	51.23456790123457
1.106500691562921	51.851851851851855
1.1078717201166257	52.46913580246913
1.1138613861386122	52.46913580246913
1.118210862619794	53.08641975308642
1.1198945981554673	53.08641975308642
1.1235955056179734	53.08641975308642
1.1306532663316677	53.7037037037037
1.1500261369576708	54.32098765432099
1.1531241619737187	54.93827160493827
1.1614401858304464	54.93827160493827
1.169064748201446	55.55555555555556
1.1730205278592385	55.55555555555556
1.1806375442739037	56.17283950617284
1.1872638963842355	56.79012345679013
1.2109920819748559	56.79012345679013
1.2195121951219396	57.407407407407405
1.2393493415956633	58.02469135802469
1.2394366197183035	58.641975308641975
1.2548262548262625	58.641975308641975
1.2567324955116588	58.641975308641975
1.276595744680854	59.25925925925926
1.3235294117647038	59.25925925925926
1.3311148086522475	59.876543209876544
1.4264264264264226	60.49382716049383
1.4292094685127301	61.111111111111114
1.4307228915662478	61.72839506172839
1.430907604251831	62.34567901234568
1.4859658778205809	62.96296296296296
1.5404364569961502	62.96296296296296
1.5452538631346444	62.96296296296296
1.5544041450777177	63.58024691358025
1.5740740740740733	63.58024691358025
1.5801354401805934	63.58024691358025
1.5947467166979354	64.19753086419753
1.599488163787588	64.81481481481481
1.6018306636155673	65.4320987654321
1.612903225806453	66.04938271604938
1.617647058823534	66.66666666666667
1.658374792703145	66.66666666666667
1.662174303683726	67.28395061728395
1.7041053446940406	67.28395061728395
1.7397355601948505	67.28395061728395
1.7802644964394783	67.28395061728395
1.7837235228539592	67.90123456790124
1.7977528089887655	68.51851851851852
1.7980636237897634	68.51851851851852
1.8087855297157698	69.1358024691358
1.8145161290322551	69.1358024691358
1.8195602729340425	69.75308641975309
1.8242122719734566	70.37037037037037
1.8338727076591148	70.37037037037037
1.8396846254927683	70.98765432098766
1.8786127167629914	71.60493827160494
1.9488428745432198	72.22222222222223
2.0039292730844855	72.8395061728395
2.060931899641581	73.45679012345678
2.072800808897877	74.07407407407408
2.1194605009633802	74.07407407407408
2.124352331606218	74.69135802469135
2.124919510624598	75.30864197530865
2.1321070234113626	75.92592592592592
2.1634615384615348	76.54320987654322
2.1822849807445435	77.1604938271605
2.182672934855603	77.77777777777777
2.2783761391880724	78.39506172839506
2.296211251435124	78.39506172839506
2.370689655172421	78.39506172839506
2.4038461538461453	78.39506172839506
2.405498281786936	79.01234567901234
2.522255192878337	79.01234567901234
2.569750367107206	79.62962962962963
2.6178010471204094	79.62962962962963
2.6706231454005893	80.24691358024691
2.756769943888742	80.8641975308642
2.798507462686557	81.48148148148148
2.8680688336519973	82.09876543209876
2.8975265017667855	82.71604938271605
2.9094827586207046	83.33333333333333
2.962962962962949	83.95061728395062
2.9827315541601176	84.5679012345679
3.018108651911476	85.18518518518519
3.082851637764918	85.80246913580247
3.091944670463798	86.41975308641975
3.1250000000000107	87.03703703703704
3.1853281853281863	87.65432098765432
3.1985515992758065	88.27160493827161
3.2352941176470553	88.88888888888889
3.280461427541457	89.50617283950618
3.321033210332098	90.12345679012346
3.363700070077088	90.74074074074075
3.3860045146726945	91.35802469135803
3.392070484581496	91.9753086419753
3.6186499652052984	92.5925925925926
3.648424543946928	93.20987654320987
3.699897225077075	93.82716049382717
3.7554824561403635	94.44444444444444
3.853754940711468	95.06172839506173
4.129263913824049	95.67901234567901
4.133180252583231	96.29629629629629
4.657534246575341	96.91358024691358
4.797297297297291	97.53086419753086
4.812834224598942	98.14814814814815
4.856512141280348	98.76543209876543
5.451448040885865	99.38271604938272
5.882352941176471	100.0
15.0	100.0


==> SPL/center_nU_3.txt <==
x	solved
0.0	6.790123456790123
0.02985965959987462	6.790123456790123
0.04355400696863245	7.407407407407407
0.05535566011623587	7.407407407407407
0.0620828806456496	7.407407407407407
0.07158196134573934	8.024691358024691
0.0722717417489789	8.024691358024691
0.0755287009063428	8.024691358024691
0.09182736455463532	8.641975308641975
0.11682242990654648	9.25925925925926
0.11918951132299396	9.876543209876543
0.1257861635220099	9.876543209876543
0.12925463162428946	10.493827160493828
0.13468013468013182	10.493827160493828
0.13884068031934294	11.11111111111111
0.14064697609001942	11.11111111111111
0.14221379473809498	11.728395061728396
0.14627011214040753	12.345679012345679
0.14655593551539395	12.345679012345679
0.15015015015014693	12.962962962962964
0.15101592531575977	12.962962962962964
0.17355085039916943	12.962962962962964
0.18639328984156173	12.962962962962964
0.19351717464925747	13.580246913580247
0.22271714922048522	13.580246913580247
0.2308136180034778	13.580246913580247
0.234466588511153	14.197530864197532
0.27258566978193255	14.197530864197532
0.2769124264451308	14.197530864197532
0.2991772625280548	14.197530864197532
0.30030030030029387	14.197530864197532
0.30881527231892036	14.197530864197532
0.3138075313807464	14.197530864197532
0.3372681281618901	14.814814814814815
0.3382187147688967	15.432098765432098
0.35076530612244716	15.432098765432098
0.3549245785270712	15.432098765432098
0.35981179075559216	16.049382716049383
0.3598971722365053	16.049382716049383
0.364630811303569	16.049382716049383
0.3699136868064259	16.049382716049383
0.3821656050955446	16.666666666666668
0.3900536323744431	16.666666666666668
0.3948110547095335	17.28395061728395
0.39911308203991064	17.28395061728395
0.40201005025126557	17.28395061728395
0.40760869565216523	17.28395061728395
0.41131105398458534	17.901234567901234
0.4219409282700582	18.51851851851852
0.44498381877022425	19.135802469135804
0.45121263395374106	19.135802469135804
0.45431600201918154	19.753086419753085
0.47846889952152655	19.753086419753085
0.4858299595141693	19.753086419753085
0.4878048780487825	20.37037037037037
0.4940711462450664	20.37037037037037
0.5042016806722731	20.37037037037037
0.5183788878416562	20.987654320987655
0.5192878338278952	21.604938271604937
0.5197920831667293	21.604938271604937
0.5414185165132724	21.604938271604937
0.5555555555555547	21.604938271604937
0.556999628666909	21.604938271604937
0.5601034037052951	21.604938271604937
0.5630918863578164	22.22222222222222
0.5657708628005662	22.22222222222222
0.5920663114268672	22.22222222222222
0.5954912803062399	22.22222222222222
0.6060606060606051	22.839506172839506
0.6072874493926995	23.45679012345679
0.609756097560978	23.45679012345679
0.6147540983606609	24.074074074074073
0.6161429451632647	24.074074074074073
0.6164828033744363	24.074074074074073
0.6276619592019752	24.691358024691358
0.6321112515802759	24.691358024691358
0.6363191385217768	24.691358024691358
0.6451612903225784	24.691358024691358
0.6576670128071919	25.308641975308642
0.6698564593301349	25.925925925925927
0.6700167504187661	25.925925925925927
0.6747638326585631	25.925925925925927
0.6852667645619216	26.54320987654321
0.686498855835246	26.54320987654321
0.7015306122448943	27.160493827160494
0.7065217391304487	27.77777777777778
0.7216494845360855	27.77777777777778
0.7320644216691042	27.77777777777778
0.7356321839080466	27.77777777777778
0.7382550335570431	28.395061728395063
0.7449945677479275	29.012345679012345
0.7537688442211006	29.012345679012345
0.7595772787318376	29.62962962962963
0.7604562737642558	29.62962962962963
0.7723761926397008	30.246913580246915
0.779799480133683	30.864197530864196
0.7921714818266457	31.48148148148148
0.7957559681697537	31.48148148148148
0.7987220447284317	32.098765432098766
0.8078476630121211	32.71604938271605
0.8130081300813125	32.71604938271605
0.8179959100204507	32.71604938271605
0.8246936852026424	32.71604938271605
0.8288173414089831	32.71604938271605
0.8304836345872092	33.333333333333336
0.8318739054290774	33.95061728395062
0.8396641343462506	34.5679012345679
0.8587257617728398	35.18518518518518
0.8708272859216328	35.18518518518518
0.8908685968819606	35.80246913580247
0.8932369204593674	36.41975308641975
0.9019165727170245	36.41975308641975
0.9060955518945587	37.03703703703704
0.9087849209020518	37.65432098765432
0.9176788124156638	38.27160493827161
0.9242144177449081	38.888888888888886
0.9253139458030323	38.888888888888886
0.9328358208955357	38.888888888888886
0.9446693657220011	39.50617283950617
0.9453781512605027	40.123456790123456
0.9473060982830085	40.74074074074074
0.9818731117824698	41.358024691358025
1.006971340046468	41.358024691358025
1.0070052539404573	41.358024691358025
1.0300782859497322	41.358024691358025
1.0329757647993563	41.358024691358025
1.0450685826257358	41.97530864197531
1.086956521739146	41.97530864197531
1.0943912448700421	41.97530864197531
1.1027278003482373	41.97530864197531
1.1119631901840594	41.97530864197531
1.1130899376669634	42.592592592592595
1.1431682090364772	42.592592592592595
1.1443661971831056	42.592592592592595
1.145311381531855	42.592592592592595
1.1594202898550734	42.592592592592595
1.1610297829379124	42.592592592592595
1.163166397415184	43.20987654320987
1.1664899257688295	43.20987654320987
1.171303074670572	43.82716049382716
1.215362177929023	44.44444444444444
1.2201073694485116	44.44444444444444
1.2263668880940135	44.44444444444444
1.2283640424343878	45.06172839506173
1.2564249000571037	45.06172839506173
1.260835303388496	45.06172839506173
1.265094882116152	45.06172839506173
1.2807377049180328	45.06172839506173
1.2911843276936739	45.06172839506173
1.2915129151291564	45.06172839506173
1.3036393264530062	45.06172839506173
1.3126893301918565	45.06172839506173
1.3175829168559705	45.06172839506173
1.331285202252934	45.67901234567901
1.342281879194618	45.67901234567901
1.345565749235467	46.2962962962963
1.3679890560875587	46.91358024691358
1.3706453455168384	47.53086419753087
1.4010507880910696	47.53086419753087
1.40921409214093	48.148148148148145
1.4268727705112867	48.76543209876543
1.43769968051118	48.76543209876543
1.4458402465039095	48.76543209876543
1.4482259232440209	48.76543209876543
1.4642262895174634	48.76543209876543
1.4705882352941153	48.76543209876543
1.4931237721021573	48.76543209876543
1.5280135823429668	49.382716049382715
1.5384615384615339	50.0
1.545778834720559	50.0
1.5732546705998047	50.0
1.6249153689912	50.0
1.6295491580662722	50.617283950617285
1.6343490304709039	50.617283950617285
1.6385048643113174	50.617283950617285
1.6419077404222115	50.617283950617285
1.6478190630048517	50.617283950617285
1.6691394658753682	50.617283950617285
1.7046944662994978	51.23456790123457
1.715511079342389	51.851851851851855
1.7200938232994578	52.46913580246913
1.721311475409843	52.46913580246913
1.7391304347825973	53.08641975308642
1.7391304347826193	53.7037037037037
1.7786561264822283	53.7037037037037
1.7835909631391242	53.7037037037037
1.799485861182515	53.7037037037037
1.7999999999999972	53.7037037037037
1.8348623853211024	54.32098765432099
1.8358248098609906	54.32098765432099
1.897642323174228	54.93827160493827
1.9125683060109244	55.55555555555556
1.9315188762071893	55.55555555555556
1.9520851818988523	56.17283950617284
1.9686800894854484	56.79012345679013
1.9745222929936452	56.79012345679013
1.986754966887414	57.407407407407405
2.0246478873239475	57.407407407407405
2.025691699604744	58.02469135802469
2.039911308203995	58.641975308641975
2.0912547528517114	59.25925925925926
2.09302325581395	59.25925925925926
2.154626108998743	59.25925925925926
2.1562389536938826	59.876543209876544
2.1598272138228864	59.876543209876544
2.1844660194174867	59.876543209876544
2.185792349726778	59.876543209876544
2.2011773739442013	59.876543209876544
2.212855637513162	59.876543209876544
2.2950819672131244	60.49382716049383
2.32358003442342	60.49382716049383
2.3354564755838707	60.49382716049383
2.344665885111384	60.49382716049383
2.3489932885906017	60.49382716049383
2.359882005899707	61.111111111111114
2.390819254064381	61.72839506172839
2.407407407407411	62.34567901234568
2.410832232496699	62.34567901234568
2.42130750605326	62.96296296296296
2.445652173913049	63.58024691358025
2.467532467532461	63.58024691358025
2.4701873935263983	64.19753086419753
2.470522178551383	64.81481481481481
2.479338842975197	64.81481481481481
2.4915540540540535	64.81481481481481
2.512562814070354	65.4320987654321
2.5171624713958884	66.04938271604938
2.5229357798165006	66.04938271604938
2.541806020066895	66.04938271604938
2.545968882602542	66.66666666666667
2.558139534883724	67.28395061728395
2.576013513513511	67.90123456790124
2.5770308123249146	68.51851851851852
2.6343519494204424	69.1358024691358
2.635431918008798	69.75308641975309
2.684049079754612	70.37037037037037
2.727800348229825	70.98765432098766
2.7310924369747878	70.98765432098766
2.75761973875182	71.60493827160494
2.7606098063452893	72.22222222222223
2.796173657100815	72.22222222222223
2.8153762858689744	72.8395061728395
2.828618968386022	73.45679012345678
2.8496273564226313	74.07407407407408
2.8552887735236827	74.69135802469135
2.9306647605432463	74.69135802469135
2.941176470588233	74.69135802469135
2.95176385889129	75.30864197530865
2.9577209217927827	75.92592592592592
2.9688631426502545	76.54320987654322
2.9811486190267416	76.54320987654322
3.0282861896838607	77.1604938271605
3.066566940912492	77.77777777777777
3.1674208144796308	78.39506172839506
3.225806451612903	79.01234567901234
3.237410071942441	79.62962962962963
3.2679738562091534	80.24691358024691
3.2802249297094623	80.8641975308642
3.326810176125243	80.8641975308642
3.373945641986874	80.8641975308642
3.3852403520649967	81.48148148148148
3.39702760084926	82.09876543209876
3.433098591549301	82.71604938271605
3.4923339011925054	82.71604938271605
3.511852502194895	83.33333333333333
3.540229885057469	83.95061728395062
3.6231884057970976	83.95061728395062
3.6363636363636394	84.5679012345679
3.7267080745341556	85.18518518518519
3.735632183908043	85.80246913580247
3.814432989690732	86.41975308641975
3.8194444444444557	86.41975308641975
3.940217391304348	87.03703703703704
3.953147877013171	87.65432098765432
4.184100418410045	88.27160493827161
4.242928452579033	88.27160493827161
4.316546762589922	88.27160493827161
4.7885572139303685	88.88888888888889
4.802478698683185	89.50617283950618
4.903677758318744	90.12345679012346
5.212059274399589	90.74074074074075
5.265225933202358	91.35802469135803
5.375347544022244	91.9753086419753
5.548705302096191	92.5925925925926
5.904059040590411	93.20987654320987
5.985915492957744	93.82716049382717
6.2253743104807	94.44444444444444
6.321839080459776	94.44444444444444
6.454388984509467	95.06172839506173
6.615384615384611	95.67901234567901
7.142857142857128	96.29629629629629
7.638888888888896	96.91358024691358
7.969151670951159	97.53086419753086
8.599999999999994	98.14814814814815
8.680142687277057	98.76543209876543
8.895705521472403	99.38271604938272
9.5798319327731	100.0
15.0	100.0


==> SPL/center_nU_4.txt <==
x	solved
0.0	1.8518518518518519
0.026021337496742156	1.8518518518518519
0.03753753753753007	2.4691358024691357
0.049776007964169054	2.4691358024691357
0.058343057176184425	2.4691358024691357
0.0592066311426762	2.4691358024691357
0.09107468123861372	2.4691358024691357
0.10030090270811459	2.4691358024691357
0.15637216575450627	2.4691358024691357
0.17402309761113657	2.4691358024691357
0.1834862385321062	2.4691358024691357
0.19186492709133043	2.4691358024691357
0.21493050580311143	3.0864197530864197
0.25510204081632754	3.0864197530864197
0.25799793601651555	3.0864197530864197
0.3128911138923699	3.0864197530864197
0.34937888198757705	3.0864197530864197
0.35696073431922637	3.0864197530864197
0.38046924540266647	3.7037037037037037
0.4206812321889025	3.7037037037037037
0.44169611307419554	3.7037037037037037
0.4508372692142569	4.320987654320987
0.4699563611950338	4.320987654320987
0.5011565150346916	4.320987654320987
0.5050505050505071	4.320987654320987
0.5081572612998067	4.938271604938271
0.512104283054001	5.555555555555555
0.5447470817120644	5.555555555555555
0.5693069306930791	5.555555555555555
0.5942275042444847	5.555555555555555
0.5946481665014915	6.172839506172839
0.600461893764446	6.172839506172839
0.6036217303823008	6.172839506172839
0.6064930431680277	6.790123456790123
0.6151142355008655	6.790123456790123
0.616808018504241	7.407407407407407
0.6308100929614798	7.407407407407407
0.6310958118187001	7.407407407407407
0.6329113924050638	8.024691358024691
0.6489994591671228	8.024691358024691
0.6576063130206143	8.641975308641975
0.6578947368421146	8.641975308641975
0.6612007405448294	8.641975308641975
0.6647278770253433	9.25925925925926
0.674342105263164	9.876543209876543
0.6791171477079803	10.493827160493828
0.7126781695423904	10.493827160493828
0.7130124777183606	11.11111111111111
0.7189072609633331	11.11111111111111
0.7317965605561758	11.11111111111111
0.7323232323232302	11.11111111111111
0.734137388568435	11.11111111111111
0.7425742574257487	11.11111111111111
0.7452871547566932	11.11111111111111
0.7458405048766438	11.728395061728396
0.7619901389511506	12.345679012345679
0.7621951219512304	12.345679012345679
0.7637752318603415	12.345679012345679
0.7653061224489697	12.962962962962964
0.7804878048780495	12.962962962962964
0.7807118254879528	12.962962962962964
0.7843137254901933	12.962962962962964
0.7974481658692298	12.962962962962964
0.813516896120144	12.962962962962964
0.8727849775191703	13.580246913580247
0.8784773060029443	13.580246913580247
0.9140008309098415	13.580246913580247
0.9209272785011201	13.580246913580247
0.9338521400778288	14.197530864197532
0.9450171821305793	14.814814814814815
0.9593246354566386	15.432098765432098
0.9641873278236954	15.432098765432098
0.9988901220865689	15.432098765432098
1.0033444816053496	15.432098765432098
1.019887812340639	16.049382716049383
1.0248901903367538	16.666666666666668
1.0432190760059654	16.666666666666668
1.0707635009311007	16.666666666666668
1.073694485114702	17.28395061728395
1.0779734099892229	17.901234567901234
1.0794602698650657	18.51851851851852
1.0817307692307674	18.51851851851852
1.0891089108911012	19.135802469135804
1.106500691562921	19.135802469135804
1.122302158273383	19.135802469135804
1.1275546159267016	19.135802469135804
1.1394712853236098	19.135802469135804
1.1421319796954297	19.135802469135804
1.1439466158245875	19.753086419753085
1.1455525606468997	19.753086419753085
1.1560693641618576	20.37037037037037
1.2183692596063804	20.37037037037037
1.2844036697247596	20.987654320987655
1.2884043607532287	20.987654320987655
1.29915730337079	21.604938271604937
1.33104336625162	21.604938271604937
1.3324450366422456	21.604938271604937
1.3346043851286993	21.604938271604937
1.362397820163495	21.604938271604937
1.3673655423883189	22.22222222222222
1.3888888888888757	22.22222222222222
1.3975155279503082	22.839506172839506
1.4100719424460488	23.45679012345679
1.42405063291139	23.45679012345679
1.4270032930845247	24.074074074074073
1.427755568246716	24.691358024691358
1.4333895446880265	24.691358024691358
1.4372978799856349	24.691358024691358
1.448435689455388	24.691358024691358
1.5196078431372662	25.308641975308642
1.527550463720683	25.925925925925927
1.534653465346546	25.925925925925927
1.5576323987538792	25.925925925925927
1.560424966799465	26.54320987654321
1.5681544028950565	27.160493827160494
1.5686274509803937	27.160493827160494
1.5999999999999943	27.160493827160494
1.6081871345029286	27.160493827160494
1.6106442577030844	27.160493827160494
1.624365482233504	27.160493827160494
1.6255899318300928	27.77777777777778
1.6323024054982775	27.77777777777778
1.6511867905056774	28.395061728395063
1.664816870144288	28.395061728395063
1.665556295802798	29.012345679012345
1.667778519012675	29.012345679012345
1.6865079365079358	29.012345679012345
1.7427385892116105	29.012345679012345
1.7505470459518484	29.012345679012345
1.764926774314692	29.012345679012345
1.7703349282296699	29.62962962962963
1.7704169046259206	29.62962962962963
1.8194070080862506	30.246913580246915
1.8212478920742081	30.864197530864196
1.8290854572713626	30.864197530864196
1.845342706502628	31.48148148148148
1.848184818481844	31.48148148148148
1.8640350877192977	31.48148148148148
1.8722466960352415	31.48148148148148
1.8744142455482595	32.098765432098766
1.8977088636889614	32.098765432098766
1.947656725502132	32.098765432098766
1.951547779273223	32.098765432098766
1.9790454016298014	32.098765432098766
1.9937040923399925	32.098765432098766
1.9978594363182258	32.098765432098766
1.9999999999999982	32.098765432098766
2.0044543429844066	32.098765432098766
2.0204978038067494	32.098765432098766
2.021903959561923	32.098765432098766
2.043628013777269	32.71604938271605
2.0444444444444483	32.71604938271605
2.0587344838026027	32.71604938271605
2.059496567505731	32.71604938271605
2.066115702479344	32.71604938271605
2.098360655737707	33.333333333333336
2.103718199608609	33.333333333333336
2.1047227926078036	33.95061728395062
2.117588440458399	33.95061728395062
2.1341463414634236	34.5679012345679
2.139037433155082	34.5679012345679
2.1483719368915764	35.18518518518518
2.150537634408611	35.18518518518518
2.1570319240724762	35.18518518518518
2.157360406091381	35.80246913580247
2.1582733812949546	35.80246913580247
2.163061564059903	35.80246913580247
2.221707937977322	36.41975308641975
2.22660653889517	36.41975308641975
2.2374145431945274	36.41975308641975
2.268518518518511	37.03703703703704
2.300938540720551	37.65432098765432
2.3174971031286127	38.27160493827161
2.3267326732673386	38.888888888888886
2.3839397741530752	38.888888888888886
2.40174672489083	38.888888888888886
2.443729903536971	38.888888888888886
2.4605509494517297	38.888888888888886
2.4810475534114365	38.888888888888886
2.488038277511977	38.888888888888886
2.4911032028469853	39.50617283950617
2.4946759963492555	39.50617283950617
2.5188916876574328	39.50617283950617
2.5427872860635676	39.50617283950617
2.596439169139463	39.50617283950617
2.619843924191744	40.123456790123456
2.6717557251908333	40.74074074074074
2.672147995889001	41.358024691358025
2.7207392197125313	41.358024691358025
2.737940026075619	41.358024691358025
2.7388922702373666	41.97530864197531
2.752861119703064	42.592592592592595
2.7597402597402585	42.592592592592595
2.78934221482099	42.592592592592595
2.790234180368703	43.20987654320987
2.7993254637436826	43.20987654320987
2.8023598820058924	43.20987654320987
2.830188679245284	43.20987654320987
2.8325123152709413	43.20987654320987
2.8854080791426187	43.20987654320987
2.9239766081871386	43.82716049382716
2.9352633695215133	43.82716049382716
2.935420743639911	44.44444444444444
2.974580854515959	45.06172839506173
3.003754693366711	45.67901234567901
3.030303030303033	46.2962962962963
3.0400000000000063	46.91358024691358
3.043753963221309	46.91358024691358
3.0668504479669214	47.53086419753087
3.0772844726333153	48.148148148148145
3.100338218714773	48.76543209876543
3.11710193765797	49.382716049382715
3.247757500773289	49.382716049382715
3.248587570621475	49.382716049382715
3.2688458972648444	50.0
3.312720848056537	50.617283950617285
3.3189655172413777	51.23456790123457
3.4180138568129426	51.851851851851855
3.4296028880866496	51.851851851851855
3.4296602095903523	52.46913580246913
3.4547502816372577	53.08641975308642
3.4714445688689866	53.08641975308642
3.4913793103448376	53.08641975308642
3.513174404015056	53.7037037037037
3.520208604954374	54.32098765432099
3.528319405756739	54.32098765432099
3.5375323554788625	54.93827160493827
3.5420944558521628	54.93827160493827
3.589743589743593	55.55555555555556
3.6075036075036078	56.17283950617284
3.6420395421436154	56.17283950617284
3.646704583472733	56.79012345679013
3.674745895230654	57.407407407407405
3.682719546742215	57.407407407407405
3.6960985626283307	57.407407407407405
3.872752420470254	58.02469135802469
3.8845726970033256	58.641975308641975
3.9039039039039007	59.25925925925926
3.9154754505904226	59.876543209876544
3.9617486338797816	59.876543209876544
3.976143141153079	60.49382716049383
4.0238450074515715	61.111111111111114
4.033613445378155	61.72839506172839
4.098360655737698	62.34567901234568
4.121565362198177	62.96296296296296
4.169662113587347	63.58024691358025
4.181184668989546	64.19753086419753
4.230488694383649	64.81481481481481
4.341463414634149	65.4320987654321
4.380475594493112	66.04938271604938
4.382218003480467	66.66666666666667
4.481792717086839	67.28395061728395
4.532163742690066	67.90123456790124
4.535274356103036	68.51851851851852
4.549019607843138	69.1358024691358
4.550499445061045	69.75308641975309
4.619124797406809	69.75308641975309
4.708915728049938	70.37037037037037
4.752475247524745	70.98765432098766
4.845222072678335	71.60493827160494
4.848484848484853	71.60493827160494
4.8520710059171615	71.60493827160494
4.8717948717948705	71.60493827160494
4.890738813735699	72.22222222222223
4.912663755458507	72.8395061728395
5.064993276557609	72.8395061728395
5.124835742444149	72.8395061728395
5.1776649746192875	73.45679012345678
5.295950155763237	74.07407407407408
5.32445923460897	74.69135802469135
5.372807017543862	75.30864197530865
5.419580419580429	75.30864197530865
5.508474576271195	75.92592592592592
5.599999999999994	76.54320987654322
5.649241146711636	77.1604938271605
5.663881151346343	77.77777777777777
5.753646677471644	78.39506172839506
5.8514628657164245	79.01234567901234
5.975103734439824	79.62962962962963
6.060606060606067	80.24691358024691
6.126021003500587	80.8641975308642
6.160164271047224	81.48148148148148
6.297163674212859	82.09876543209876
6.297229219143566	82.71604938271605
6.307490144546644	83.33333333333333
6.342182890855453	83.95061728395062
6.460988151128998	84.5679012345679
6.625835189309564	85.18518518518519
6.746031746031743	85.80246913580247
6.748166259168698	86.41975308641975
6.7733990147783345	87.03703703703704
7.21769499417929	87.65432098765432
7.373271889400929	88.27160493827161
7.395498392282949	88.88888888888889
7.466666666666665	89.50617283950618
7.604017216642759	90.12345679012346
7.627765064836003	90.74074074074075
8.116883116883116	91.35802469135803
8.48017621145374	91.9753086419753
8.539944903581269	92.5925925925926
8.639053254437876	93.20987654320987
9.653465346534647	93.82716049382717
10.1038715769594	94.44444444444444
10.575968222442894	95.06172839506173
11.191335740072205	95.67901234567901
11.658653846153832	96.29629629629629
11.716621253405988	96.91358024691358
12.06293706293707	97.53086419753086
12.860676009892817	98.14814814814815
14.207650273224031	98.76543209876543
14.39169139465875	99.38271604938272
14.57905544147844	100.0
15.0	100.0


==> SPL/center_n_200.txt <==
x	solved
0.0	10.493827160493828
0.09182736455463532	11.11111111111111
0.09276437847866222	11.728395061728396
0.11785503830288495	12.345679012345679
0.1257861635220099	12.345679012345679
0.13468013468013182	12.345679012345679
0.16583747927031156	12.345679012345679
0.1736111111111074	12.345679012345679
0.1834862385321062	12.345679012345679
0.22271714922048522	12.345679012345679
0.22455089820360133	12.962962962962964
0.2360346184106952	12.962962962962964
0.29325513196480313	13.580246913580247
0.3138075313807464	13.580246913580247
0.3199999999999932	14.197530864197532
0.3382187147688967	14.814814814814815
0.35304501323918047	15.432098765432098
0.3699136868064259	15.432098765432098
0.40201005025126557	15.432098765432098
0.40760869565216523	15.432098765432098
0.42417815482503635	16.049382716049383
0.43149946062568423	16.666666666666668
0.480000000000004	16.666666666666668
0.5042016806722731	16.666666666666668
0.5050505050505071	16.666666666666668
0.509554140127389	17.28395061728395
0.5555555555555547	17.28395061728395
0.5657708628005662	17.28395061728395
0.5892751915144456	17.28395061728395
0.5946481665014915	17.901234567901234
0.6060606060606051	18.51851851851852
0.6072874493926995	19.135802469135804
0.6150061500614874	19.135802469135804
0.6151142355008655	19.135802469135804
0.6188118811881276	19.753086419753085
0.6329113924050638	20.37037037037037
0.6451612903225784	20.37037037037037
0.6700167504187661	20.37037037037037
0.686498855835246	20.37037037037037
0.7063572149344125	20.37037037037037
0.7312614259597813	20.987654320987655
0.7320644216691042	20.987654320987655
0.7425742574257487	20.987654320987655
0.7451564828613982	21.604938271604937
0.7537688442211006	21.604938271604937
0.7604562737642558	21.604938271604937
0.764818355640519	21.604938271604937
0.7705479452054782	22.22222222222222
0.7804878048780495	22.22222222222222
0.7806401249024172	22.22222222222222
0.7843137254901933	22.22222222222222
0.8048289738430591	22.22222222222222
0.8179959100204507	22.22222222222222
0.8224811514736189	22.22222222222222
0.8353221957040394	22.22222222222222
0.8708272859216328	22.22222222222222
0.8726003490401365	22.839506172839506
0.8908685968819606	23.45679012345679
0.9019165727170245	23.45679012345679
0.9276437847866552	23.45679012345679
0.9411764705882362	23.45679012345679
0.9450171821305793	24.074074074074073
0.9641873278236954	24.074074074074073
0.9988901220865689	24.074074074074073
1.022146507666092	24.074074074074073
1.0432190760059654	24.074074074074073
1.0714285714285803	24.074074074074073
1.0817307692307674	24.074074074074073
1.106500691562921	24.691358024691358
1.1138613861386122	24.691358024691358
1.1439466158245875	25.308641975308642
1.1443661971831056	25.308641975308642
1.1594202898550734	25.308641975308642
1.1614401858304464	25.308641975308642
1.171303074670572	25.925925925925927
1.1730205278592385	25.925925925925927
1.2283640424343878	26.54320987654321
1.2567324955116588	26.54320987654321
1.260835303388496	26.54320987654321
1.2844036697247596	27.160493827160494
1.2884043607532287	27.160493827160494
1.2915129151291564	27.160493827160494
1.3235294117647038	27.160493827160494
1.3346043851286993	27.160493827160494
1.362397820163495	27.160493827160494
1.4010507880910696	27.160493827160494
1.42405063291139	27.160493827160494
1.4264264264264226	27.77777777777778
1.4333895446880265	27.77777777777778
1.4705882352941153	27.77777777777778
1.5280135823429668	28.395061728395063
1.5404364569961502	28.395061728395063
1.5452538631346444	28.395061728395063
1.5544041450777177	29.012345679012345
1.5576323987538792	29.012345679012345
1.5740740740740733	29.012345679012345
1.5801354401805934	29.012345679012345
1.5999999999999943	29.012345679012345
1.6081871345029286	29.012345679012345
1.612903225806453	29.62962962962963
1.617647058823534	30.246913580246915
1.624365482233504	30.246913580246915
1.6323024054982775	30.246913580246915
1.658374792703145	30.246913580246915
1.664816870144288	30.246913580246915
1.6865079365079358	30.246913580246915
1.721311475409843	30.246913580246915
1.7391304347825973	30.864197530864196
1.7835909631391242	30.864197530864196
1.7980636237897634	30.864197530864196
1.799485861182515	30.864197530864196
1.7999999999999972	30.864197530864196
1.8145161290322551	30.864197530864196
1.8242122719734566	31.48148148148148
1.8338727076591148	31.48148148148148
1.8348623853211024	32.098765432098766
1.845342706502628	32.71604938271605
1.848184818481844	32.71604938271605
1.8640350877192977	32.71604938271605
1.8722466960352415	32.71604938271605
1.9125683060109244	33.333333333333336
1.9790454016298014	33.333333333333336
2.0444444444444483	33.333333333333336
2.059496567505731	33.333333333333336
2.066115702479344	33.333333333333336
2.1194605009633802	33.333333333333336
2.150537634408611	33.333333333333336
2.1570319240724762	33.333333333333336
2.1582733812949546	33.333333333333336
2.1598272138228864	33.333333333333336
2.1634615384615348	33.95061728395062
2.1822849807445435	34.5679012345679
2.185792349726778	34.5679012345679
2.212855637513162	34.5679012345679
2.2950819672131244	35.18518518518518
2.296211251435124	35.18518518518518
2.32358003442342	35.18518518518518
2.3354564755838707	35.18518518518518
2.370689655172421	35.18518518518518
2.4038461538461453	35.18518518518518
2.405498281786936	35.80246913580247
2.407407407407411	36.41975308641975
2.42130750605326	37.03703703703704
2.443729903536971	37.03703703703704
2.467532467532461	37.03703703703704
2.4911032028469853	37.65432098765432
2.512562814070354	38.27160493827161
2.5171624713958884	38.888888888888886
2.5188916876574328	38.888888888888886
2.522255192878337	38.888888888888886
2.5229357798165006	38.888888888888886
2.545968882602542	39.50617283950617
2.596439169139463	39.50617283950617
2.6178010471204094	39.50617283950617
2.6343519494204424	40.123456790123456
2.6706231454005893	40.74074074074074
2.672147995889001	41.358024691358025
2.737940026075619	41.358024691358025
2.75761973875182	41.97530864197531
2.7597402597402585	41.97530864197531
2.798507462686557	42.592592592592595
2.8023598820058924	42.592592592592595
2.828618968386022	43.20987654320987
2.8325123152709413	43.20987654320987
2.8680688336519973	43.82716049382716
2.8854080791426187	43.82716049382716
2.9094827586207046	44.44444444444444
2.941176470588233	44.44444444444444
2.95176385889129	45.06172839506173
2.962962962962949	45.67901234567901
2.9827315541601176	46.2962962962963
3.018108651911476	46.91358024691358
3.030303030303033	47.53086419753087
3.082851637764918	48.148148148148145
3.1250000000000107	48.76543209876543
3.1674208144796308	49.382716049382715
3.225806451612903	50.0
3.2352941176470553	50.617283950617285
3.237410071942441	51.23456790123457
3.2679738562091534	51.851851851851855
3.2802249297094623	52.46913580246913
3.321033210332098	53.08641975308642
3.326810176125243	53.08641975308642
3.373945641986874	53.08641975308642
3.3860045146726945	53.7037037037037
3.39702760084926	54.32098765432099
3.4296028880866496	54.32098765432099
3.433098591549301	54.93827160493827
3.520208604954374	55.55555555555556
3.528319405756739	55.55555555555556
3.5375323554788625	56.17283950617284
3.6075036075036078	56.79012345679013
3.6231884057970976	56.79012345679013
3.6363636363636394	57.407407407407405
3.6420395421436154	57.407407407407405
3.648424543946928	58.02469135802469
3.682719546742215	58.02469135802469
3.6960985626283307	58.02469135802469
3.7267080745341556	58.641975308641975
3.735632183908043	59.25925925925926
3.8194444444444557	59.25925925925926
3.8845726970033256	59.876543209876544
3.9039039039039007	60.49382716049383
3.940217391304348	61.111111111111114
3.953147877013171	61.72839506172839
3.9617486338797816	61.72839506172839
3.976143141153079	62.34567901234568
4.0238450074515715	62.96296296296296
4.129263913824049	63.58024691358025
4.133180252583231	64.19753086419753
4.184100418410045	64.81481481481481
4.242928452579033	64.81481481481481
4.316546762589922	64.81481481481481
4.341463414634149	65.4320987654321
4.532163742690066	66.04938271604938
4.549019607843138	66.66666666666667
4.550499445061045	67.28395061728395
4.657534246575341	67.90123456790124
4.752475247524745	68.51851851851852
4.812834224598942	69.1358024691358
4.848484848484853	69.1358024691358
4.8520710059171615	69.1358024691358
4.856512141280348	69.75308641975309
4.890738813735699	70.37037037037037
4.903677758318744	70.98765432098766
5.124835742444149	70.98765432098766
5.1776649746192875	71.60493827160494
5.295950155763237	72.22222222222223
5.372807017543862	72.8395061728395
5.375347544022244	73.45679012345678
5.419580419580429	73.45679012345678
5.451448040885865	74.07407407407408
5.548705302096191	74.69135802469135
5.599999999999994	75.30864197530865
5.649241146711636	75.92592592592592
5.663881151346343	76.54320987654322
5.882352941176471	77.1604938271605
5.904059040590411	77.77777777777777
6.060606060606067	78.39506172839506
6.2253743104807	79.01234567901234
6.297229219143566	79.62962962962963
6.307490144546644	80.24691358024691
6.321839080459776	80.24691358024691
6.342182890855453	80.8641975308642
6.454388984509467	81.48148148148148
6.615384615384611	82.09876543209876
6.746031746031743	82.71604938271605
6.7733990147783345	83.33333333333333
7.142857142857128	83.95061728395062
7.21769499417929	84.5679012345679
7.373271889400929	85.18518518518519
7.395498392282949	85.80246913580247
7.466666666666665	86.41975308641975
7.604017216642759	87.03703703703704
7.627765064836003	87.65432098765432
7.638888888888896	88.27160493827161
7.969151670951159	88.88888888888889
8.116883116883116	89.50617283950618
8.48017621145374	90.12345679012346
8.539944903581269	90.74074074074075
8.599999999999994	91.35802469135803
8.639053254437876	91.9753086419753
8.680142687277057	92.5925925925926
8.895705521472403	93.20987654320987
9.5798319327731	93.82716049382717
9.653465346534647	94.44444444444444
10.1038715769594	95.06172839506173
11.191335740072205	95.67901234567901
11.658653846153832	96.29629629629629
11.716621253405988	96.91358024691358
12.06293706293707	97.53086419753086
12.860676009892817	98.14814814814815
14.207650273224031	98.76543209876543
14.39169139465875	99.38271604938272
14.57905544147844	100.0
15.0	100.0


==> SPL/center_n_400.txt <==
x	solved
0.0	8.641975308641975
0.049776007964169054	8.641975308641975
0.05633802816902289	8.641975308641975
0.05750431282345032	8.641975308641975
0.0657030223390262	8.641975308641975
0.07158196134573934	9.25925925925926
0.0755287009063428	9.25925925925926
0.07572889057175151	9.25925925925926
0.09107468123861372	9.25925925925926
0.09398496240601303	9.25925925925926
0.10362694300517913	9.25925925925926
0.1256281407035149	9.25925925925926
0.12925463162428946	9.876543209876543
0.14064697609001942	9.876543209876543
0.15637216575450627	9.876543209876543
0.15974440894567402	9.876543209876543
0.19841269841269418	10.493827160493828
0.20554984583761124	10.493827160493828
0.22381378692927803	11.11111111111111
0.24038461538461026	11.11111111111111
0.25531914893616475	11.11111111111111
0.2769124264451308	11.11111111111111
0.2991772625280548	11.11111111111111
0.30983733539890895	11.11111111111111
0.31274433150899866	11.728395061728396
0.3219575016097921	11.728395061728396
0.3450258769407632	12.345679012345679
0.3498542274052611	12.962962962962964
0.3549245785270712	12.962962962962964
0.35696073431922637	12.962962962962964
0.3598971722365053	12.962962962962964
0.364630811303569	12.962962962962964
0.36710719530103314	12.962962962962964
0.3768844221105559	12.962962962962964
0.38046924540266647	13.580246913580247
0.3821656050955446	14.197530864197532
0.39783001808319346	14.814814814814815
0.4046762589928051	14.814814814814815
0.41131105398458534	15.432098765432098
0.4219409282700582	16.049382716049383
0.44498381877022425	16.666666666666668
0.4480286738351318	16.666666666666668
0.44910179640718495	16.666666666666668
0.4508372692142569	17.28395061728395
0.4577822990844347	17.28395061728395
0.4960317460317531	17.28395061728395
0.4994124559342001	17.28395061728395
0.5011565150346916	17.28395061728395
0.5167958656330792	17.28395061728395
0.5247813411078709	17.28395061728395
0.5414185165132724	17.28395061728395
0.5447470817120644	17.28395061728395
0.5601034037052951	17.28395061728395
0.5617977528089892	17.901234567901234
0.5693069306930791	17.901234567901234
0.5720228809152337	18.51851851851852
0.5920663114268672	18.51851851851852
0.600461893764446	18.51851851851852
0.6064930431680277	19.135802469135804
0.616808018504241	19.753086419753085
0.6276619592019752	20.37037037037037
0.6310958118187001	20.37037037037037
0.6321112515802759	20.37037037037037
0.6363191385217768	20.37037037037037
0.6436955698598945	20.987654320987655
0.6576063130206143	21.604938271604937
0.6576670128071919	22.22222222222222
0.6595477386934588	22.839506172839506
0.6647278770253433	23.45679012345679
0.6823351023502643	23.45679012345679
0.6852667645619216	24.074074074074073
0.6971340046475589	24.691358024691358
0.7065217391304487	25.308641975308642
0.7126781695423904	25.308641975308642
0.7130124777183606	25.925925925925927
0.7189072609633331	25.925925925925927
0.7216494845360855	25.925925925925927
0.734137388568435	25.925925925925927
0.7452871547566932	25.925925925925927
0.7458405048766438	26.54320987654321
0.7510326699211389	27.160493827160494
0.7619901389511506	27.77777777777778
0.7621951219512304	27.77777777777778
0.7773851590105967	27.77777777777778
0.7974481658692298	27.77777777777778
0.7987220447284317	28.395061728395063
0.7988721804511191	29.012345679012345
0.8130081300813125	29.012345679012345
0.813516896120144	29.012345679012345
0.8646998982705908	29.62962962962963
0.8784773060029443	29.62962962962963
0.9140008309098415	29.62962962962963
0.9253139458030323	29.62962962962963
0.9328358208955357	29.62962962962963
0.9338521400778288	30.246913580246915
0.9453781512605027	30.864197530864196
0.9473060982830085	31.48148148148148
0.9615384615384552	32.098765432098766
0.9818731117824698	32.71604938271605
1.0033444816053496	32.71604938271605
1.006971340046468	32.71604938271605
1.019887812340639	33.333333333333336
1.0236724248240459	33.333333333333336
1.0248901903367538	33.95061728395062
1.0450685826257358	34.5679012345679
1.073694485114702	35.18518518518518
1.0794602698650657	35.80246913580247
1.086956521739146	35.80246913580247
1.0891089108911012	36.41975308641975
1.0943912448700421	36.41975308641975
1.1027278003482373	36.41975308641975
1.102941176470581	37.03703703703704
1.106500691562921	37.03703703703704
1.1078717201166257	37.65432098765432
1.1119631901840594	37.65432098765432
1.1130899376669634	38.27160493827161
1.118210862619794	38.888888888888886
1.1235955056179734	38.888888888888886
1.1306532663316677	39.50617283950617
1.145311381531855	39.50617283950617
1.1455525606468997	39.50617283950617
1.1531241619737187	40.123456790123456
1.1664899257688295	40.123456790123456
1.169064748201446	40.74074074074074
1.215362177929023	41.358024691358025
1.2183692596063804	41.358024691358025
1.2263668880940135	41.358024691358025
1.2393493415956633	41.97530864197531
1.2394366197183035	42.592592592592595
1.2548262548262625	42.592592592592595
1.2564249000571037	42.592592592592595
1.265094882116152	42.592592592592595
1.276595744680854	43.20987654320987
1.2911843276936739	43.20987654320987
1.29915730337079	43.82716049382716
1.33104336625162	43.82716049382716
1.3311148086522475	44.44444444444444
1.331285202252934	45.06172839506173
1.3324450366422456	45.06172839506173
1.342281879194618	45.06172839506173
1.345565749235467	45.67901234567901
1.3679890560875587	46.2962962962963
1.3706453455168384	46.91358024691358
1.40921409214093	47.53086419753087
1.43769968051118	47.53086419753087
1.4482259232440209	47.53086419753087
1.448435689455388	47.53086419753087
1.4642262895174634	47.53086419753087
1.4931237721021573	47.53086419753087
1.5732546705998047	47.53086419753087
1.5947467166979354	48.148148148148145
1.599488163787588	48.76543209876543
1.6106442577030844	48.76543209876543
1.6249153689912	48.76543209876543
1.6255899318300928	49.382716049382715
1.6385048643113174	49.382716049382715
1.6419077404222115	49.382716049382715
1.665556295802798	50.0
1.667778519012675	50.0
1.7041053446940406	50.0
1.715511079342389	50.617283950617285
1.7200938232994578	51.23456790123457
1.7397355601948505	51.23456790123457
1.7505470459518484	51.23456790123457
1.764926774314692	51.23456790123457
1.7786561264822283	51.23456790123457
1.7802644964394783	51.23456790123457
1.7837235228539592	51.851851851851855
1.7977528089887655	52.46913580246913
1.8087855297157698	53.08641975308642
1.8194070080862506	53.7037037037037
1.8195602729340425	54.32098765432099
1.8212478920742081	54.93827160493827
1.8290854572713626	54.93827160493827
1.8396846254927683	55.55555555555556
1.8744142455482595	56.17283950617284
1.897642323174228	56.79012345679013
1.9315188762071893	56.79012345679013
1.947656725502132	56.79012345679013
1.951547779273223	56.79012345679013
1.9520851818988523	57.407407407407405
1.9686800894854484	58.02469135802469
1.9745222929936452	58.02469135802469
1.986754966887414	58.641975308641975
1.9937040923399925	58.641975308641975
1.9978594363182258	58.641975308641975
2.0204978038067494	58.641975308641975
2.0246478873239475	58.641975308641975
2.025691699604744	59.25925925925926
2.060931899641581	59.876543209876544
2.0912547528517114	60.49382716049383
2.09302325581395	60.49382716049383
2.103718199608609	60.49382716049383
2.1047227926078036	61.111111111111114
2.124352331606218	61.72839506172839
2.124919510624598	62.34567901234568
2.1321070234113626	62.96296296296296
2.1341463414634236	63.58024691358025
2.139037433155082	63.58024691358025
2.154626108998743	63.58024691358025
2.1562389536938826	64.19753086419753
2.163061564059903	64.19753086419753
2.1844660194174867	64.19753086419753
2.2374145431945274	64.19753086419753
2.2783761391880724	64.81481481481481
2.3174971031286127	65.4320987654321
2.359882005899707	66.04938271604938
2.4701873935263983	66.66666666666667
2.479338842975197	66.66666666666667
2.4810475534114365	66.66666666666667
2.4915540540540535	66.66666666666667
2.558139534883724	67.28395061728395
2.569750367107206	67.90123456790124
2.576013513513511	68.51851851851852
2.5770308123249146	69.1358024691358
2.6717557251908333	69.75308641975309
2.684049079754612	70.37037037037037
2.7207392197125313	70.37037037037037
2.727800348229825	70.98765432098766
2.7310924369747878	70.98765432098766
2.7388922702373666	71.60493827160494
2.796173657100815	71.60493827160494
2.7993254637436826	71.60493827160494
2.8153762858689744	72.22222222222223
2.830188679245284	72.22222222222223
2.8496273564226313	72.8395061728395
2.8975265017667855	73.45679012345678
2.9239766081871386	74.07407407407408
2.9306647605432463	74.07407407407408
2.935420743639911	74.69135802469135
2.9688631426502545	75.30864197530865
2.9811486190267416	75.30864197530865
3.0282861896838607	75.92592592592592
3.0400000000000063	76.54320987654322
3.043753963221309	76.54320987654322
3.066566940912492	77.1604938271605
3.0668504479669214	77.77777777777777
3.091944670463798	78.39506172839506
3.1853281853281863	79.01234567901234
3.248587570621475	79.01234567901234
3.2688458972648444	79.62962962962963
3.3189655172413777	80.24691358024691
3.363700070077088	80.8641975308642
3.3852403520649967	81.48148148148148
3.4180138568129426	82.09876543209876
3.4547502816372577	82.71604938271605
3.4714445688689866	82.71604938271605
3.4913793103448376	82.71604938271605
3.4923339011925054	82.71604938271605
3.511852502194895	83.33333333333333
3.5420944558521628	83.33333333333333
3.589743589743593	83.95061728395062
3.6186499652052984	84.5679012345679
3.674745895230654	85.18518518518519
3.699897225077075	85.80246913580247
3.814432989690732	86.41975308641975
3.872752420470254	87.03703703703704
3.9154754505904226	87.65432098765432
4.033613445378155	88.27160493827161
4.098360655737698	88.88888888888889
4.169662113587347	89.50617283950618
4.181184668989546	90.12345679012346
4.230488694383649	90.74074074074075
4.380475594493112	91.35802469135803
4.481792717086839	91.9753086419753
4.535274356103036	92.5925925925926
4.619124797406809	92.5925925925926
4.7885572139303685	93.20987654320987
4.802478698683185	93.82716049382717
4.845222072678335	94.44444444444444
4.8717948717948705	94.44444444444444
5.064993276557609	94.44444444444444
5.212059274399589	95.06172839506173
5.265225933202358	95.67901234567901
5.32445923460897	96.29629629629629
5.508474576271195	96.91358024691358
5.753646677471644	97.53086419753086
5.8514628657164245	98.14814814814815
5.985915492957744	98.76543209876543
6.160164271047224	99.38271604938272
10.575968222442894	100.0
15.0	100.0


==> SPL/center_n_600.txt <==
x	solved
0.0	8.024691358024691
0.016118633139906528	8.024691358024691
0.025581990278838604	8.024691358024691
0.026021337496742156	8.024691358024691
0.02746498214777566	8.024691358024691
0.02985965959987462	8.024691358024691
0.03753753753753007	8.641975308641975
0.041946308724838774	9.25925925925926
0.04355400696863245	9.876543209876543
0.05535566011623587	9.876543209876543
0.058343057176184425	9.876543209876543
0.0592066311426762	9.876543209876543
0.061012812690652896	10.493827160493828
0.0620828806456496	10.493827160493828
0.0722717417489789	10.493827160493828
0.07773027594247794	11.11111111111111
0.09442870632672132	11.728395061728396
0.10030090270811459	11.728395061728396
0.10073875083948147	11.728395061728396
0.10848928668293775	11.728395061728396
0.11592858798979169	11.728395061728396
0.11682242990654648	12.345679012345679
0.11918951132299396	12.962962962962964
0.12198097096852197	12.962962962962964
0.12790995139421119	13.580246913580247
0.13398838767307342	13.580246913580247
0.13884068031934294	14.197530864197532
0.14221379473809498	14.814814814814815
0.14450867052021957	14.814814814814815
0.14627011214040753	15.432098765432098
0.14655593551539395	15.432098765432098
0.15015015015014693	16.049382716049383
0.15101592531575977	16.049382716049383
0.1616379310344889	16.049382716049383
0.16371971185330947	16.049382716049383
0.17355085039916943	16.049382716049383
0.17402309761113657	16.049382716049383
0.18024513338140127	16.049382716049383
0.1833740831295913	16.666666666666668
0.18639328984156173	16.666666666666668
0.19186492709133043	16.666666666666668
0.19351717464925747	17.28395061728395
0.20222446916076414	17.28395061728395
0.20609113808105403	17.28395061728395
0.21493050580311143	17.901234567901234
0.2308136180034778	17.901234567901234
0.2313475997686475	18.51851851851852
0.2331908278274338	18.51851851851852
0.234466588511153	19.135802469135804
0.25238867856499114	19.135802469135804
0.25510204081632754	19.135802469135804
0.25799793601651555	19.135802469135804
0.2619515389652975	19.753086419753085
0.2673796791443793	20.37037037037037
0.27258566978193255	20.37037037037037
0.30030030030029387	20.37037037037037
0.30075187969925954	20.37037037037037
0.30562347188264494	20.37037037037037
0.30881527231892036	20.37037037037037
0.3128911138923699	20.37037037037037
0.3143242029636295	20.987654320987655
0.32460004637143647	21.604938271604937
0.32467532467532295	21.604938271604937
0.3350593968930839	22.22222222222222
0.3372681281618901	22.839506172839506
0.34937888198757705	22.839506172839506
0.35076530612244716	22.839506172839506
0.35087719298245756	23.45679012345679
0.3514056224899434	23.45679012345679
0.3524229074889949	23.45679012345679
0.35676061362824785	24.074074074074073
0.35981179075559216	24.691358024691358
0.374999999999992	24.691358024691358
0.3756009615384615	24.691358024691358
0.37751677852348936	24.691358024691358
0.3813882532418056	24.691358024691358
0.3900536323744431	24.691358024691358
0.39145907473309405	25.308641975308642
0.3948110547095335	25.925925925925927
0.39911308203991064	25.925925925925927
0.41683207622072416	25.925925925925927
0.4206812321889025	25.925925925925927
0.4249291784702543	25.925925925925927
0.44169611307419554	25.925925925925927
0.45121263395374106	25.925925925925927
0.45431600201918154	26.54320987654321
0.4699563611950338	26.54320987654321
0.47846889952152655	26.54320987654321
0.48491379310344757	27.160493827160494
0.4858299595141693	27.160493827160494
0.4878048780487825	27.77777777777778
0.4940711462450664	27.77777777777778
0.5081572612998067	28.395061728395063
0.512104283054001	29.012345679012345
0.5183788878416562	29.62962962962963
0.5192878338278952	30.246913580246915
0.5197920831667293	30.246913580246915
0.5388414907947957	30.246913580246915
0.539083557951471	30.246913580246915
0.5508262393590357	30.246913580246915
0.556999628666909	30.246913580246915
0.5630918863578164	30.864197530864196
0.5783689994216392	30.864197530864196
0.5942275042444847	30.864197530864196
0.5954912803062399	30.864197530864196
0.6036217303823008	30.864197530864196
0.609756097560978	30.864197530864196
0.6147540983606609	31.48148148148148
0.6161429451632647	31.48148148148148
0.6164828033744363	31.48148148148148
0.6286266924564806	32.098765432098766
0.6308100929614798	32.098765432098766
0.6398664626512641	32.71604938271605
0.6489994591671228	32.71604938271605
0.6520726595249212	33.333333333333336
0.6578947368421146	33.333333333333336
0.6604292790313563	33.333333333333336
0.6612007405448294	33.333333333333336
0.6638503319251625	33.333333333333336
0.6698564593301349	33.95061728395062
0.674342105263164	34.5679012345679
0.6747638326585631	34.5679012345679
0.6791171477079803	35.18518518518518
0.701051577366052	35.80246913580247
0.7015306122448943	36.41975308641975
0.7072691552062857	36.41975308641975
0.715922107674685	37.03703703703704
0.7310386841303746	37.03703703703704
0.7317073170731695	37.03703703703704
0.7317965605561758	37.03703703703704
0.7323232323232302	37.03703703703704
0.735294117647055	37.03703703703704
0.7356321839080466	37.03703703703704
0.7382550335570431	37.65432098765432
0.7449945677479275	38.27160493827161
0.7595772787318376	38.888888888888886
0.7637752318603415	38.888888888888886
0.7653061224489697	39.50617283950617
0.7723761926397008	40.123456790123456
0.779799480133683	40.74074074074074
0.7807118254879528	40.74074074074074
0.791717417783185	40.74074074074074
0.7921714818266457	41.358024691358025
0.7957559681697537	41.358024691358025
0.8078476630121211	41.97530864197531
0.8246936852026424	41.97530864197531
0.8288173414089831	41.97530864197531
0.8304836345872092	42.592592592592595
0.8318739054290774	43.20987654320987
0.8396641343462506	43.82716049382716
0.847304849468179	44.44444444444444
0.8538899430740193	44.44444444444444
0.8587257617728398	45.06172839506173
0.8634646519158129	45.06172839506173
0.8727849775191703	45.67901234567901
0.8932369204593674	46.2962962962963
0.9060955518945587	46.91358024691358
0.9087849209020518	47.53086419753087
0.9176788124156638	48.148148148148145
0.9209272785011201	48.148148148148145
0.9242144177449081	48.76543209876543
0.9409304756926279	48.76543209876543
0.9446693657220011	49.382716049382715
0.9593246354566386	50.0
1.0033444816053496	50.0
1.0070052539404573	50.0
1.0110893672537467	50.617283950617285
1.0135135135135038	50.617283950617285
1.0300782859497322	50.617283950617285
1.0329757647993563	50.617283950617285
1.0707635009311007	50.617283950617285
1.0779734099892229	51.23456790123457
1.1198945981554673	51.23456790123457
1.122302158273383	51.23456790123457
1.1275546159267016	51.23456790123457
1.1394712853236098	51.23456790123457
1.1421319796954297	51.23456790123457
1.1431682090364772	51.23456790123457
1.1500261369576708	51.851851851851855
1.1560693641618576	52.46913580246913
1.1610297829379124	52.46913580246913
1.163166397415184	53.08641975308642
1.1806375442739037	53.7037037037037
1.1872638963842355	54.32098765432099
1.2109920819748559	54.32098765432099
1.2195121951219396	54.93827160493827
1.2201073694485116	54.93827160493827
1.2807377049180328	54.93827160493827
1.3036393264530062	54.93827160493827
1.3126893301918565	54.93827160493827
1.3175829168559705	54.93827160493827
1.3673655423883189	55.55555555555556
1.3888888888888757	55.55555555555556
1.3975155279503082	56.17283950617284
1.4100719424460488	56.79012345679013
1.4268727705112867	57.407407407407405
1.4270032930845247	58.02469135802469
1.427755568246716	58.641975308641975
1.4292094685127301	59.25925925925926
1.4307228915662478	59.876543209876544
1.430907604251831	60.49382716049383
1.4372978799856349	60.49382716049383
1.4458402465039095	60.49382716049383
1.4859658778205809	61.111111111111114
1.5196078431372662	61.72839506172839
1.527550463720683	62.34567901234568
1.534653465346546	62.34567901234568
1.5384615384615339	62.96296296296296
1.545778834720559	62.96296296296296
1.560424966799465	63.58024691358025
1.5681544028950565	64.19753086419753
1.5686274509803937	64.19753086419753
1.6018306636155673	64.81481481481481
1.6295491580662722	65.4320987654321
1.6343490304709039	65.4320987654321
1.6478190630048517	65.4320987654321
1.6511867905056774	66.04938271604938
1.662174303683726	66.66666666666667
1.6691394658753682	66.66666666666667
1.7046944662994978	67.28395061728395
1.7391304347826193	67.90123456790124
1.7427385892116105	67.90123456790124
1.7703349282296699	68.51851851851852
1.7704169046259206	68.51851851851852
1.8358248098609906	68.51851851851852
1.8786127167629914	69.1358024691358
1.8977088636889614	69.1358024691358
1.9488428745432198	69.75308641975309
1.9999999999999982	69.75308641975309
2.0039292730844855	70.37037037037037
2.0044543429844066	70.37037037037037
2.021903959561923	70.37037037037037
2.039911308203995	70.98765432098766
2.043628013777269	71.60493827160494
2.0587344838026027	71.60493827160494
2.072800808897877	72.22222222222223
2.098360655737707	72.8395061728395
2.117588440458399	72.8395061728395
2.1483719368915764	73.45679012345678
2.157360406091381	74.07407407407408
2.182672934855603	74.69135802469135
2.2011773739442013	74.69135802469135
2.221707937977322	75.30864197530865
2.22660653889517	75.30864197530865
2.268518518518511	75.92592592592592
2.300938540720551	76.54320987654322
2.3267326732673386	77.1604938271605
2.344665885111384	77.1604938271605
2.3489932885906017	77.1604938271605
2.3839397741530752	77.1604938271605
2.390819254064381	77.77777777777777
2.40174672489083	77.77777777777777
2.410832232496699	77.77777777777777
2.445652173913049	78.39506172839506
2.4605509494517297	78.39506172839506
2.470522178551383	79.01234567901234
2.488038277511977	79.01234567901234
2.4946759963492555	79.01234567901234
2.541806020066895	79.01234567901234
2.5427872860635676	79.01234567901234
2.619843924191744	79.62962962962963
2.635431918008798	80.24691358024691
2.752861119703064	80.8641975308642
2.756769943888742	81.48148148148148
2.7606098063452893	82.09876543209876
2.78934221482099	82.09876543209876
2.790234180368703	82.71604938271605
2.8552887735236827	83.33333333333333
2.9352633695215133	83.33333333333333
2.9577209217927827	83.95061728395062
2.974580854515959	84.5679012345679
3.003754693366711	85.18518518518519
3.0772844726333153	85.80246913580247
3.100338218714773	86.41975308641975
3.11710193765797	87.03703703703704
3.1985515992758065	87.65432098765432
3.247757500773289	87.65432098765432
3.280461427541457	88.27160493827161
3.312720848056537	88.88888888888889
3.392070484581496	89.50617283950618
3.4296602095903523	90.12345679012346
3.513174404015056	90.74074074074075
3.540229885057469	91.35802469135803
3.646704583472733	91.9753086419753
3.7554824561403635	92.5925925925926
3.853754940711468	93.20987654320987
4.121565362198177	93.82716049382717
4.382218003480467	94.44444444444444
4.708915728049938	95.06172839506173
4.797297297297291	95.67901234567901
4.912663755458507	96.29629629629629
5.975103734439824	96.91358024691358
6.126021003500587	97.53086419753086
6.297163674212859	98.14814814814815
6.460988151128998	98.76543209876543
6.625835189309564	99.38271604938272
6.748166259168698	100.0
15.0	100.0


==> SPL/times_I.txt <==
x	worst	center	avg	exact
n/6	2.1052469135802476	2.195864197530863	2.11141975308642	3.11716049382716
n/7	1.3833950617283952	1.7127777777777775	1.4172839506172845	5.525555555555556
n/8	1.1738271604938275	1.3543827160493822	1.1958024691358025	3.9432098765432104


==> SPL/times_m.txt <==
x	worst	center	avg	exact
n	1.4528395061728392	1.66716049382716	1.4798765432098766	4.211358024691358
1.5n	1.557345679012346	1.7636419753086425	1.5739506172839508	4.161234567901235
2n	1.6522839506172837	1.8322222222222222	1.6706790123456792	4.213333333333332


==> SPL/times_n.txt <==
x	worst	center	avg	exact
200	0.2089506172839506	0.21746913580246915	0.21419753086419754	0.46271604938271627
400	0.9688271604938263	1.0906172839506165	0.991358024691358	3.1083950617283933
600	3.4846913580246914	3.954938271604938	3.5189506172839518	9.014814814814814


==> SPL/times_nU.txt <==
x	worst	center	avg	exact
2	1.5208641975308639	1.7851234567901226	1.5468518518518521	3.876358024691358
3	1.5621604938271607	1.6148765432098762	1.5759876543209879	4.567222222222222
4	1.579444444444445	1.863024691358025	1.6016666666666668	4.142345679012346


==> SPL/times_p.txt <==
x	worst	center	avg	exact
2	1.741111111111111	2.030802469135803	1.7338271604938276	4.239814814814814
4	1.4931481481481481	1.6670370370370367	1.5216049382716053	4.169320987654321
6	1.4282098765432099	1.5651851851851852	1.469074074074074	4.176790123456791


==> SPL/worst_nU_2.txt <==
x	solved
0.0	27.77777777777778
0.016118633139906528	28.395061728395063
0.025581990278838604	29.012345679012345
0.02746498214777566	29.62962962962963
0.041946308724838774	29.62962962962963
0.05633802816902289	30.246913580246915
0.05750431282345032	30.864197530864196
0.061012812690652896	31.48148148148148
0.0657030223390262	32.098765432098766
0.07572889057175151	32.71604938271605
0.07773027594247794	32.71604938271605
0.09276437847866222	32.71604938271605
0.09398496240601303	33.333333333333336
0.09442870632672132	33.333333333333336
0.10073875083948147	33.95061728395062
0.10362694300517913	34.5679012345679
0.10848928668293775	35.18518518518518
0.11592858798979169	35.80246913580247
0.11785503830288495	35.80246913580247
0.12198097096852197	36.41975308641975
0.1256281407035149	37.03703703703704
0.12790995139421119	37.03703703703704
0.13398838767307342	37.65432098765432
0.14450867052021957	38.27160493827161
0.15974440894567402	38.888888888888886
0.1616379310344889	39.50617283950617
0.16371971185330947	40.123456790123456
0.16583747927031156	40.74074074074074
0.1736111111111074	41.358024691358025
0.18024513338140127	41.97530864197531
0.1833740831295913	41.97530864197531
0.19841269841269418	41.97530864197531
0.20222446916076414	42.592592592592595
0.20554984583761124	43.20987654320987
0.20609113808105403	43.82716049382716
0.22381378692927803	43.82716049382716
0.22455089820360133	44.44444444444444
0.2313475997686475	44.44444444444444
0.2331908278274338	45.06172839506173
0.2360346184106952	45.67901234567901
0.24038461538461026	46.2962962962963
0.25238867856499114	46.91358024691358
0.25531914893616475	47.53086419753087
0.2619515389652975	47.53086419753087
0.2673796791443793	47.53086419753087
0.29325513196480313	47.53086419753087
0.30075187969925954	48.148148148148145
0.30562347188264494	48.76543209876543
0.30983733539890895	49.382716049382715
0.31274433150899866	49.382716049382715
0.3143242029636295	49.382716049382715
0.3199999999999932	49.382716049382715
0.3219575016097921	50.0
0.32460004637143647	50.0
0.32467532467532295	50.617283950617285
0.3350593968930839	50.617283950617285
0.3450258769407632	50.617283950617285
0.3498542274052611	51.23456790123457
0.35087719298245756	51.23456790123457
0.3514056224899434	51.851851851851855
0.3524229074889949	52.46913580246913
0.35304501323918047	53.08641975308642
0.35676061362824785	53.7037037037037
0.36710719530103314	54.32098765432099
0.374999999999992	54.93827160493827
0.3756009615384615	55.55555555555556
0.3768844221105559	56.17283950617284
0.37751677852348936	56.79012345679013
0.3813882532418056	57.407407407407405
0.39145907473309405	57.407407407407405
0.39783001808319346	57.407407407407405
0.4046762589928051	58.02469135802469
0.41683207622072416	58.641975308641975
0.42417815482503635	58.641975308641975
0.4249291784702543	59.25925925925926
0.43149946062568423	59.25925925925926
0.4480286738351318	59.876543209876544
0.44910179640718495	60.49382716049383
0.4577822990844347	61.111111111111114
0.480000000000004	61.72839506172839
0.48491379310344757	61.72839506172839
0.4960317460317531	62.34567901234568
0.4994124559342001	62.96296296296296
0.509554140127389	63.58024691358025
0.5167958656330792	64.19753086419753
0.5247813411078709	64.81481481481481
0.5388414907947957	65.4320987654321
0.539083557951471	66.04938271604938
0.5508262393590357	66.66666666666667
0.5617977528089892	66.66666666666667
0.5720228809152337	66.66666666666667
0.5783689994216392	67.28395061728395
0.5892751915144456	67.90123456790124
0.6150061500614874	68.51851851851852
0.6188118811881276	68.51851851851852
0.6286266924564806	68.51851851851852
0.6398664626512641	68.51851851851852
0.6436955698598945	68.51851851851852
0.6520726595249212	68.51851851851852
0.6595477386934588	68.51851851851852
0.6604292790313563	69.1358024691358
0.6638503319251625	69.75308641975309
0.6823351023502643	70.37037037037037
0.6971340046475589	70.37037037037037
0.701051577366052	70.37037037037037
0.7063572149344125	70.98765432098766
0.7072691552062857	71.60493827160494
0.715922107674685	71.60493827160494
0.7310386841303746	72.22222222222223
0.7312614259597813	72.22222222222223
0.7317073170731695	72.8395061728395
0.735294117647055	73.45679012345678
0.7451564828613982	73.45679012345678
0.7510326699211389	73.45679012345678
0.764818355640519	74.07407407407408
0.7705479452054782	74.07407407407408
0.7773851590105967	74.69135802469135
0.7806401249024172	75.30864197530865
0.791717417783185	75.92592592592592
0.7988721804511191	75.92592592592592
0.8048289738430591	76.54320987654322
0.8224811514736189	77.1604938271605
0.8353221957040394	77.77777777777777
0.847304849468179	77.77777777777777
0.8538899430740193	78.39506172839506
0.8634646519158129	79.01234567901234
0.8646998982705908	79.01234567901234
0.8726003490401365	79.01234567901234
0.9276437847866552	79.62962962962963
0.9409304756926279	80.24691358024691
0.9411764705882362	80.8641975308642
0.9615384615384552	80.8641975308642
1.0033444816053496	81.48148148148148
1.0110893672537467	81.48148148148148
1.0135135135135038	82.09876543209876
1.022146507666092	82.71604938271605
1.0236724248240459	83.33333333333333
1.0714285714285803	83.95061728395062
1.102941176470581	83.95061728395062
1.106500691562921	83.95061728395062
1.1078717201166257	83.95061728395062
1.1138613861386122	84.5679012345679
1.118210862619794	84.5679012345679
1.1198945981554673	85.18518518518519
1.1235955056179734	85.80246913580247
1.1306532663316677	85.80246913580247
1.1500261369576708	85.80246913580247
1.1531241619737187	85.80246913580247
1.1614401858304464	86.41975308641975
1.169064748201446	86.41975308641975
1.1730205278592385	87.03703703703704
1.1806375442739037	87.03703703703704
1.1872638963842355	87.03703703703704
1.2109920819748559	87.65432098765432
1.2195121951219396	87.65432098765432
1.2393493415956633	87.65432098765432
1.2394366197183035	87.65432098765432
1.2548262548262625	88.27160493827161
1.2567324955116588	88.88888888888889
1.276595744680854	88.88888888888889
1.3235294117647038	89.50617283950618
1.3311148086522475	89.50617283950618
1.4264264264264226	89.50617283950618
1.4292094685127301	89.50617283950618
1.4307228915662478	89.50617283950618
1.430907604251831	89.50617283950618
1.4859658778205809	89.50617283950618
1.5404364569961502	90.12345679012346
1.5452538631346444	90.74074074074075
1.5544041450777177	90.74074074074075
1.5740740740740733	91.35802469135803
1.5801354401805934	91.9753086419753
1.5947467166979354	91.9753086419753
1.599488163787588	91.9753086419753
1.6018306636155673	91.9753086419753
1.612903225806453	91.9753086419753
1.617647058823534	91.9753086419753
1.658374792703145	92.5925925925926
1.662174303683726	92.5925925925926
1.7041053446940406	93.20987654320987
1.7397355601948505	93.82716049382717
1.7802644964394783	94.44444444444444
1.7837235228539592	94.44444444444444
1.7977528089887655	94.44444444444444
1.7980636237897634	95.06172839506173
1.8087855297157698	95.06172839506173
1.8145161290322551	95.67901234567901
1.8195602729340425	95.67901234567901
1.8242122719734566	95.67901234567901
1.8338727076591148	96.29629629629629
1.8396846254927683	96.29629629629629
1.8786127167629914	96.29629629629629
1.9488428745432198	96.29629629629629
2.0039292730844855	96.29629629629629
2.060931899641581	96.29629629629629
2.072800808897877	96.29629629629629
2.1194605009633802	96.91358024691358
2.124352331606218	96.91358024691358
2.124919510624598	96.91358024691358
2.1321070234113626	96.91358024691358
2.1634615384615348	96.91358024691358
2.1822849807445435	96.91358024691358
2.182672934855603	96.91358024691358
2.2783761391880724	96.91358024691358
2.296211251435124	97.53086419753086
2.370689655172421	98.14814814814815
2.4038461538461453	98.76543209876543
2.405498281786936	98.76543209876543
2.522255192878337	99.38271604938272
2.569750367107206	99.38271604938272
2.6178010471204094	100.0
2.6706231454005893	100.0
2.756769943888742	100.0
2.798507462686557	100.0
2.8680688336519973	100.0
2.8975265017667855	100.0
2.9094827586207046	100.0
2.962962962962949	100.0
2.9827315541601176	100.0
3.018108651911476	100.0
3.082851637764918	100.0
3.091944670463798	100.0
3.1250000000000107	100.0
3.1853281853281863	100.0
3.1985515992758065	100.0
3.2352941176470553	100.0
3.280461427541457	100.0
3.321033210332098	100.0
3.363700070077088	100.0
3.3860045146726945	100.0
3.392070484581496	100.0
3.6186499652052984	100.0
3.648424543946928	100.0
3.699897225077075	100.0
3.7554824561403635	100.0
3.853754940711468	100.0
4.129263913824049	100.0
4.133180252583231	100.0
4.657534246575341	100.0
4.797297297297291	100.0
4.812834224598942	100.0
4.856512141280348	100.0
5.451448040885865	100.0
5.882352941176471	100.0
15.0	100.0


==> SPL/worst_nU_3.txt <==
x	solved
0.0	8.024691358024691
0.02985965959987462	8.641975308641975
0.04355400696863245	8.641975308641975
0.05535566011623587	9.25925925925926
0.0620828806456496	9.876543209876543
0.07158196134573934	9.876543209876543
0.0722717417489789	10.493827160493828
0.0755287009063428	11.11111111111111
0.09182736455463532	11.728395061728396
0.11682242990654648	11.728395061728396
0.11918951132299396	11.728395061728396
0.1257861635220099	12.345679012345679
0.12925463162428946	12.345679012345679
0.13468013468013182	12.962962962962964
0.13884068031934294	12.962962962962964
0.14064697609001942	13.580246913580247
0.14221379473809498	13.580246913580247
0.14627011214040753	13.580246913580247
0.14655593551539395	14.197530864197532
0.15015015015014693	14.197530864197532
0.15101592531575977	14.814814814814815
0.17355085039916943	15.432098765432098
0.18639328984156173	16.049382716049383
0.19351717464925747	16.049382716049383
0.22271714922048522	16.666666666666668
0.2308136180034778	17.28395061728395
0.234466588511153	17.28395061728395
0.27258566978193255	17.901234567901234
0.2769124264451308	18.51851851851852
0.2991772625280548	19.135802469135804
0.30030030030029387	19.753086419753085
0.30881527231892036	20.37037037037037
0.3138075313807464	20.987654320987655
0.3372681281618901	20.987654320987655
0.3382187147688967	20.987654320987655
0.35076530612244716	21.604938271604937
0.3549245785270712	22.22222222222222
0.35981179075559216	22.22222222222222
0.3598971722365053	22.839506172839506
0.364630811303569	23.45679012345679
0.3699136868064259	24.074074074074073
0.3821656050955446	24.074074074074073
0.3900536323744431	24.691358024691358
0.3948110547095335	24.691358024691358
0.39911308203991064	25.308641975308642
0.40201005025126557	25.925925925925927
0.40760869565216523	26.54320987654321
0.41131105398458534	26.54320987654321
0.4219409282700582	26.54320987654321
0.44498381877022425	26.54320987654321
0.45121263395374106	27.160493827160494
0.45431600201918154	27.160493827160494
0.47846889952152655	27.77777777777778
0.4858299595141693	28.395061728395063
0.4878048780487825	29.012345679012345
0.4940711462450664	29.62962962962963
0.5042016806722731	30.246913580246915
0.5183788878416562	30.246913580246915
0.5192878338278952	30.246913580246915
0.5197920831667293	30.864197530864196
0.5414185165132724	31.48148148148148
0.5555555555555547	32.098765432098766
0.556999628666909	32.71604938271605
0.5601034037052951	33.333333333333336
0.5630918863578164	33.333333333333336
0.5657708628005662	33.95061728395062
0.5920663114268672	34.5679012345679
0.5954912803062399	35.18518518518518
0.6060606060606051	35.18518518518518
0.6072874493926995	35.80246913580247
0.609756097560978	36.41975308641975
0.6147540983606609	36.41975308641975
0.6161429451632647	37.03703703703704
0.6164828033744363	37.65432098765432
0.6276619592019752	37.65432098765432
0.6321112515802759	38.27160493827161
0.6363191385217768	38.888888888888886
0.6451612903225784	39.50617283950617
0.6576670128071919	39.50617283950617
0.6698564593301349	39.50617283950617
0.6700167504187661	40.123456790123456
0.6747638326585631	40.74074074074074
0.6852667645619216	40.74074074074074
0.686498855835246	41.358024691358025
0.7015306122448943	41.358024691358025
0.7065217391304487	41.358024691358025
0.7216494845360855	41.97530864197531
0.7320644216691042	42.592592592592595
0.7356321839080466	43.20987654320987
0.7382550335570431	43.20987654320987
0.7449945677479275	43.20987654320987
0.7537688442211006	43.82716049382716
0.7595772787318376	43.82716049382716
0.7604562737642558	44.44444444444444
0.7723761926397008	44.44444444444444
0.779799480133683	44.44444444444444
0.7921714818266457	44.44444444444444
0.7957559681697537	45.06172839506173
0.7987220447284317	45.06172839506173
0.8078476630121211	45.06172839506173
0.8130081300813125	45.67901234567901
0.8179959100204507	46.2962962962963
0.8246936852026424	46.91358024691358
0.8288173414089831	47.53086419753087
0.8304836345872092	47.53086419753087
0.8318739054290774	47.53086419753087
0.8396641343462506	47.53086419753087
0.8587257617728398	47.53086419753087
0.8708272859216328	48.148148148148145
0.8908685968819606	48.148148148148145
0.8932369204593674	48.148148148148145
0.9019165727170245	48.76543209876543
0.9060955518945587	48.76543209876543
0.9087849209020518	48.76543209876543
0.9176788124156638	48.76543209876543
0.9242144177449081	48.76543209876543
0.9253139458030323	49.382716049382715
0.9328358208955357	50.0
0.9446693657220011	50.0
0.9453781512605027	50.0
0.9473060982830085	50.0
0.9818731117824698	50.0
1.006971340046468	50.617283950617285
1.0070052539404573	51.23456790123457
1.0300782859497322	51.851851851851855
1.0329757647993563	52.46913580246913
1.0450685826257358	52.46913580246913
1.086956521739146	53.08641975308642
1.0943912448700421	53.7037037037037
1.1027278003482373	54.32098765432099
1.1119631901840594	54.93827160493827
1.1130899376669634	54.93827160493827
1.1431682090364772	55.55555555555556
1.1443661971831056	56.17283950617284
1.145311381531855	56.79012345679013
1.1594202898550734	57.407407407407405
1.1610297829379124	58.02469135802469
1.163166397415184	58.02469135802469
1.1664899257688295	58.641975308641975
1.171303074670572	59.25925925925926
1.215362177929023	59.25925925925926
1.2201073694485116	59.876543209876544
1.2263668880940135	60.49382716049383
1.2283640424343878	60.49382716049383
1.2564249000571037	61.111111111111114
1.260835303388496	61.72839506172839
1.265094882116152	62.34567901234568
1.2807377049180328	62.96296296296296
1.2911843276936739	63.58024691358025
1.2915129151291564	64.19753086419753
1.3036393264530062	64.81481481481481
1.3126893301918565	65.4320987654321
1.3175829168559705	66.04938271604938
1.331285202252934	66.04938271604938
1.342281879194618	66.66666666666667
1.345565749235467	66.66666666666667
1.3679890560875587	66.66666666666667
1.3706453455168384	66.66666666666667
1.4010507880910696	67.28395061728395
1.40921409214093	67.28395061728395
1.4268727705112867	67.28395061728395
1.43769968051118	67.90123456790124
1.4458402465039095	68.51851851851852
1.4482259232440209	69.1358024691358
1.4642262895174634	69.75308641975309
1.4705882352941153	70.37037037037037
1.4931237721021573	70.98765432098766
1.5280135823429668	70.98765432098766
1.5384615384615339	70.98765432098766
1.545778834720559	71.60493827160494
1.5732546705998047	72.22222222222223
1.6249153689912	72.8395061728395
1.6295491580662722	72.8395061728395
1.6343490304709039	73.45679012345678
1.6385048643113174	74.07407407407408
1.6419077404222115	74.69135802469135
1.6478190630048517	75.30864197530865
1.6691394658753682	75.92592592592592
1.7046944662994978	75.92592592592592
1.715511079342389	75.92592592592592
1.7200938232994578	75.92592592592592
1.721311475409843	76.54320987654322
1.7391304347825973	76.54320987654322
1.7391304347826193	76.54320987654322
1.7786561264822283	77.1604938271605
1.7835909631391242	77.77777777777777
1.799485861182515	78.39506172839506
1.7999999999999972	79.01234567901234
1.8348623853211024	79.01234567901234
1.8358248098609906	79.62962962962963
1.897642323174228	79.62962962962963
1.9125683060109244	79.62962962962963
1.9315188762071893	80.24691358024691
1.9520851818988523	80.24691358024691
1.9686800894854484	80.24691358024691
1.9745222929936452	80.8641975308642
1.986754966887414	80.8641975308642
2.0246478873239475	81.48148148148148
2.025691699604744	81.48148148148148
2.039911308203995	81.48148148148148
2.0912547528517114	81.48148148148148
2.09302325581395	82.09876543209876
2.154626108998743	82.71604938271605
2.1562389536938826	82.71604938271605
2.1598272138228864	83.33333333333333
2.1844660194174867	83.95061728395062
2.185792349726778	84.5679012345679
2.2011773739442013	85.18518518518519
2.212855637513162	85.80246913580247
2.2950819672131244	85.80246913580247
2.32358003442342	86.41975308641975
2.3354564755838707	87.03703703703704
2.344665885111384	87.65432098765432
2.3489932885906017	88.27160493827161
2.359882005899707	88.27160493827161
2.390819254064381	88.27160493827161
2.407407407407411	88.27160493827161
2.410832232496699	88.88888888888889
2.42130750605326	88.88888888888889
2.445652173913049	88.88888888888889
2.467532467532461	89.50617283950618
2.4701873935263983	89.50617283950618
2.470522178551383	89.50617283950618
2.479338842975197	90.12345679012346
2.4915540540540535	90.74074074074075
2.512562814070354	90.74074074074075
2.5171624713958884	90.74074074074075
2.5229357798165006	91.35802469135803
2.541806020066895	91.9753086419753
2.545968882602542	91.9753086419753
2.558139534883724	91.9753086419753
2.576013513513511	91.9753086419753
2.5770308123249146	91.9753086419753
2.6343519494204424	91.9753086419753
2.635431918008798	91.9753086419753
2.684049079754612	91.9753086419753
2.727800348229825	91.9753086419753
2.7310924369747878	92.5925925925926
2.75761973875182	92.5925925925926
2.7606098063452893	92.5925925925926
2.796173657100815	93.20987654320987
2.8153762858689744	93.20987654320987
2.828618968386022	93.20987654320987
2.8496273564226313	93.20987654320987
2.8552887735236827	93.20987654320987
2.9306647605432463	93.82716049382717
2.941176470588233	94.44444444444444
2.95176385889129	94.44444444444444
2.9577209217927827	94.44444444444444
2.9688631426502545	94.44444444444444
2.9811486190267416	95.06172839506173
3.0282861896838607	95.06172839506173
3.066566940912492	95.06172839506173
3.1674208144796308	95.06172839506173
3.225806451612903	95.06172839506173
3.237410071942441	95.06172839506173
3.2679738562091534	95.06172839506173
3.2802249297094623	95.06172839506173
3.326810176125243	95.67901234567901
3.373945641986874	96.29629629629629
3.3852403520649967	96.29629629629629
3.39702760084926	96.29629629629629
3.433098591549301	96.29629629629629
3.4923339011925054	96.91358024691358
3.511852502194895	96.91358024691358
3.540229885057469	96.91358024691358
3.6231884057970976	97.53086419753086
3.6363636363636394	97.53086419753086
3.7267080745341556	97.53086419753086
3.735632183908043	97.53086419753086
3.814432989690732	97.53086419753086
3.8194444444444557	98.14814814814815
3.940217391304348	98.14814814814815
3.953147877013171	98.14814814814815
4.184100418410045	98.14814814814815
4.242928452579033	98.76543209876543
4.316546762589922	99.38271604938272
4.7885572139303685	99.38271604938272
4.802478698683185	99.38271604938272
4.903677758318744	99.38271604938272
5.212059274399589	99.38271604938272
5.265225933202358	99.38271604938272
5.375347544022244	99.38271604938272
5.548705302096191	99.38271604938272
5.904059040590411	99.38271604938272
5.985915492957744	99.38271604938272
6.2253743104807	99.38271604938272
6.321839080459776	100.0
6.454388984509467	100.0
6.615384615384611	100.0
7.142857142857128	100.0
7.638888888888896	100.0
7.969151670951159	100.0
8.599999999999994	100.0
8.680142687277057	100.0
8.895705521472403	100.0
9.5798319327731	100.0
15.0	100.0


==> SPL/worst_nU_4.txt <==
x	solved
0.0	3.0864197530864197
0.026021337496742156	3.7037037037037037
0.03753753753753007	4.320987654320987
0.049776007964169054	4.938271604938271
0.058343057176184425	5.555555555555555
0.0592066311426762	6.172839506172839
0.09107468123861372	6.790123456790123
0.10030090270811459	7.407407407407407
0.15637216575450627	8.024691358024691
0.17402309761113657	8.641975308641975
0.1834862385321062	9.25925925925926
0.19186492709133043	9.876543209876543
0.21493050580311143	9.876543209876543
0.25510204081632754	10.493827160493828
0.25799793601651555	11.11111111111111
0.3128911138923699	11.728395061728396
0.34937888198757705	12.345679012345679
0.35696073431922637	12.962962962962964
0.38046924540266647	12.962962962962964
0.4206812321889025	13.580246913580247
0.44169611307419554	14.197530864197532
0.4508372692142569	14.197530864197532
0.4699563611950338	14.814814814814815
0.5011565150346916	15.432098765432098
0.5050505050505071	16.049382716049383
0.5081572612998067	16.049382716049383
0.512104283054001	16.049382716049383
0.5447470817120644	16.666666666666668
0.5693069306930791	17.28395061728395
0.5942275042444847	17.901234567901234
0.5946481665014915	17.901234567901234
0.600461893764446	18.51851851851852
0.6036217303823008	19.135802469135804
0.6064930431680277	19.135802469135804
0.6151142355008655	19.753086419753085
0.616808018504241	19.753086419753085
0.6308100929614798	20.37037037037037
0.6310958118187001	20.987654320987655
0.6329113924050638	20.987654320987655
0.6489994591671228	21.604938271604937
0.6576063130206143	21.604938271604937
0.6578947368421146	22.22222222222222
0.6612007405448294	22.839506172839506
0.6647278770253433	22.839506172839506
0.674342105263164	22.839506172839506
0.6791171477079803	22.839506172839506
0.7126781695423904	23.45679012345679
0.7130124777183606	23.45679012345679
0.7189072609633331	24.074074074074073
0.7317965605561758	24.691358024691358
0.7323232323232302	25.308641975308642
0.734137388568435	25.925925925925927
0.7425742574257487	26.54320987654321
0.7452871547566932	27.160493827160494
0.7458405048766438	27.160493827160494
0.7619901389511506	27.160493827160494
0.7621951219512304	27.77777777777778
0.7637752318603415	28.395061728395063
0.7653061224489697	28.395061728395063
0.7804878048780495	29.012345679012345
0.7807118254879528	29.62962962962963
0.7843137254901933	30.246913580246915
0.7974481658692298	30.864197530864196
0.813516896120144	31.48148148148148
0.8727849775191703	31.48148148148148
0.8784773060029443	32.098765432098766
0.9140008309098415	32.71604938271605
0.9209272785011201	33.333333333333336
0.9338521400778288	33.333333333333336
0.9450171821305793	33.333333333333336
0.9593246354566386	33.333333333333336
0.9641873278236954	33.95061728395062
0.9988901220865689	34.5679012345679
1.0033444816053496	35.18518518518518
1.019887812340639	35.18518518518518
1.0248901903367538	35.18518518518518
1.0432190760059654	35.80246913580247
1.0707635009311007	36.41975308641975
1.073694485114702	36.41975308641975
1.0779734099892229	36.41975308641975
1.0794602698650657	36.41975308641975
1.0817307692307674	37.03703703703704
1.0891089108911012	37.03703703703704
1.106500691562921	37.65432098765432
1.122302158273383	38.27160493827161
1.1275546159267016	38.888888888888886
1.1394712853236098	39.50617283950617
1.1421319796954297	40.123456790123456
1.1439466158245875	40.123456790123456
1.1455525606468997	40.74074074074074
1.1560693641618576	40.74074074074074
1.2183692596063804	41.358024691358025
1.2844036697247596	41.358024691358025
1.2884043607532287	41.97530864197531
1.29915730337079	41.97530864197531
1.33104336625162	42.592592592592595
1.3324450366422456	43.20987654320987
1.3346043851286993	43.82716049382716
1.362397820163495	44.44444444444444
1.3673655423883189	44.44444444444444
1.3888888888888757	45.06172839506173
1.3975155279503082	45.06172839506173
1.4100719424460488	45.06172839506173
1.42405063291139	45.67901234567901
1.4270032930845247	45.67901234567901
1.427755568246716	45.67901234567901
1.4333895446880265	46.2962962962963
1.4372978799856349	46.91358024691358
1.448435689455388	47.53086419753087
1.5196078431372662	47.53086419753087
1.527550463720683	47.53086419753087
1.534653465346546	48.148148148148145
1.5576323987538792	48.76543209876543
1.560424966799465	48.76543209876543
1.5681544028950565	48.76543209876543
1.5686274509803937	49.382716049382715
1.5999999999999943	50.0
1.6081871345029286	50.617283950617285
1.6106442577030844	51.23456790123457
1.624365482233504	51.851851851851855
1.6255899318300928	51.851851851851855
1.6323024054982775	52.46913580246913
1.6511867905056774	52.46913580246913
1.664816870144288	53.08641975308642
1.665556295802798	53.08641975308642
1.667778519012675	53.7037037037037
1.6865079365079358	54.32098765432099
1.7427385892116105	54.93827160493827
1.7505470459518484	55.55555555555556
1.764926774314692	56.17283950617284
1.7703349282296699	56.17283950617284
1.7704169046259206	56.79012345679013
1.8194070080862506	56.79012345679013
1.8212478920742081	56.79012345679013
1.8290854572713626	57.407407407407405
1.845342706502628	57.407407407407405
1.848184818481844	58.02469135802469
1.8640350877192977	58.641975308641975
1.8722466960352415	59.25925925925926
1.8744142455482595	59.25925925925926
1.8977088636889614	59.876543209876544
1.947656725502132	60.49382716049383
1.951547779273223	61.111111111111114
1.9790454016298014	61.72839506172839
1.9937040923399925	62.34567901234568
1.9978594363182258	62.96296296296296
1.9999999999999982	63.58024691358025
2.0044543429844066	64.19753086419753
2.0204978038067494	64.81481481481481
2.021903959561923	65.4320987654321
2.043628013777269	65.4320987654321
2.0444444444444483	66.04938271604938
2.0587344838026027	66.66666666666667
2.059496567505731	67.28395061728395
2.066115702479344	67.90123456790124
2.098360655737707	67.90123456790124
2.103718199608609	68.51851851851852
2.1047227926078036	68.51851851851852
2.117588440458399	69.1358024691358
2.1341463414634236	69.1358024691358
2.139037433155082	69.75308641975309
2.1483719368915764	69.75308641975309
2.150537634408611	70.37037037037037
2.1570319240724762	70.98765432098766
2.157360406091381	70.98765432098766
2.1582733812949546	71.60493827160494
2.163061564059903	72.22222222222223
2.221707937977322	72.22222222222223
2.22660653889517	72.8395061728395
2.2374145431945274	73.45679012345678
2.268518518518511	73.45679012345678
2.300938540720551	73.45679012345678
2.3174971031286127	73.45679012345678
2.3267326732673386	73.45679012345678
2.3839397741530752	74.07407407407408
2.40174672489083	74.69135802469135
2.443729903536971	75.30864197530865
2.4605509494517297	75.92592592592592
2.4810475534114365	76.54320987654322
2.488038277511977	77.1604938271605
2.4911032028469853	77.1604938271605
2.4946759963492555	77.77777777777777
2.5188916876574328	78.39506172839506
2.5427872860635676	79.01234567901234
2.596439169139463	79.62962962962963
2.619843924191744	79.62962962962963
2.6717557251908333	79.62962962962963
2.672147995889001	79.62962962962963
2.7207392197125313	80.24691358024691
2.737940026075619	80.8641975308642
2.7388922702373666	80.8641975308642
2.752861119703064	80.8641975308642
2.7597402597402585	81.48148148148148
2.78934221482099	82.09876543209876
2.790234180368703	82.09876543209876
2.7993254637436826	82.71604938271605
2.8023598820058924	83.33333333333333
2.830188679245284	83.95061728395062
2.8325123152709413	84.5679012345679
2.8854080791426187	85.18518518518519
2.9239766081871386	85.18518518518519
2.9352633695215133	85.80246913580247
2.935420743639911	85.80246913580247
2.974580854515959	85.80246913580247
3.003754693366711	85.80246913580247
3.030303030303033	85.80246913580247
3.0400000000000063	86.41975308641975
3.043753963221309	87.03703703703704
3.0668504479669214	87.03703703703704
3.0772844726333153	87.03703703703704
3.100338218714773	87.03703703703704
3.11710193765797	87.03703703703704
3.247757500773289	87.65432098765432
3.248587570621475	88.27160493827161
3.2688458972648444	88.27160493827161
3.312720848056537	88.27160493827161
3.3189655172413777	88.27160493827161
3.4180138568129426	88.27160493827161
3.4296028880866496	88.88888888888889
3.4296602095903523	88.88888888888889
3.4547502816372577	88.88888888888889
3.4714445688689866	89.50617283950618
3.4913793103448376	90.12345679012346
3.513174404015056	90.12345679012346
3.520208604954374	90.12345679012346
3.528319405756739	90.74074074074075
3.5375323554788625	90.74074074074075
3.5420944558521628	91.35802469135803
3.589743589743593	91.35802469135803
3.6075036075036078	91.35802469135803
3.6420395421436154	91.9753086419753
3.646704583472733	92.5925925925926
3.674745895230654	92.5925925925926
3.682719546742215	93.20987654320987
3.6960985626283307	93.82716049382717
3.872752420470254	93.82716049382717
3.8845726970033256	93.82716049382717
3.9039039039039007	94.44444444444444
3.9154754505904226	94.44444444444444
3.9617486338797816	95.06172839506173
3.976143141153079	95.67901234567901
4.0238450074515715	95.67901234567901
4.033613445378155	95.67901234567901
4.098360655737698	95.67901234567901
4.121565362198177	95.67901234567901
4.169662113587347	95.67901234567901
4.181184668989546	95.67901234567901
4.230488694383649	95.67901234567901
4.341463414634149	95.67901234567901
4.380475594493112	95.67901234567901
4.382218003480467	95.67901234567901
4.481792717086839	95.67901234567901
4.532163742690066	95.67901234567901
4.535274356103036	95.67901234567901
4.549019607843138	95.67901234567901
4.550499445061045	95.67901234567901
4.619124797406809	96.29629629629629
4.708915728049938	96.29629629629629
4.752475247524745	96.29629629629629
4.845222072678335	96.29629629629629
4.848484848484853	96.91358024691358
4.8520710059171615	97.53086419753086
4.8717948717948705	98.14814814814815
4.890738813735699	98.14814814814815
4.912663755458507	98.14814814814815
5.064993276557609	98.76543209876543
5.124835742444149	99.38271604938272
5.1776649746192875	99.38271604938272
5.295950155763237	99.38271604938272
5.32445923460897	99.38271604938272
5.372807017543862	99.38271604938272
5.419580419580429	100.0
5.508474576271195	100.0
5.599999999999994	100.0
5.649241146711636	100.0
5.663881151346343	100.0
5.753646677471644	100.0
5.8514628657164245	100.0
5.975103734439824	100.0
6.060606060606067	100.0
6.126021003500587	100.0
6.160164271047224	100.0
6.297163674212859	100.0
6.297229219143566	100.0
6.307490144546644	100.0
6.342182890855453	100.0
6.460988151128998	100.0
6.625835189309564	100.0
6.746031746031743	100.0
6.748166259168698	100.0
6.7733990147783345	100.0
7.21769499417929	100.0
7.373271889400929	100.0
7.395498392282949	100.0
7.466666666666665	100.0
7.604017216642759	100.0
7.627765064836003	100.0
8.116883116883116	100.0
8.48017621145374	100.0
8.539944903581269	100.0
8.639053254437876	100.0
9.653465346534647	100.0
10.1038715769594	100.0
10.575968222442894	100.0
11.191335740072205	100.0
11.658653846153832	100.0
11.716621253405988	100.0
12.06293706293707	100.0
12.860676009892817	100.0
14.207650273224031	100.0
14.39169139465875	100.0
14.57905544147844	100.0
15.0	100.0


==> SPL/worst_n_200.txt <==
x	solved
0.0	15.432098765432098
0.09182736455463532	16.049382716049383
0.09276437847866222	16.049382716049383
0.11785503830288495	16.049382716049383
0.1257861635220099	16.666666666666668
0.13468013468013182	17.28395061728395
0.16583747927031156	17.901234567901234
0.1736111111111074	18.51851851851852
0.1834862385321062	19.135802469135804
0.22271714922048522	19.753086419753085
0.22455089820360133	20.37037037037037
0.2360346184106952	20.987654320987655
0.29325513196480313	20.987654320987655
0.3138075313807464	21.604938271604937
0.3199999999999932	21.604938271604937
0.3382187147688967	21.604938271604937
0.35304501323918047	22.22222222222222
0.3699136868064259	22.839506172839506
0.40201005025126557	23.45679012345679
0.40760869565216523	24.074074074074073
0.42417815482503635	24.074074074074073
0.43149946062568423	24.074074074074073
0.480000000000004	24.691358024691358
0.5042016806722731	25.308641975308642
0.5050505050505071	25.925925925925927
0.509554140127389	26.54320987654321
0.5555555555555547	27.160493827160494
0.5657708628005662	27.77777777777778
0.5892751915144456	28.395061728395063
0.5946481665014915	28.395061728395063
0.6060606060606051	28.395061728395063
0.6072874493926995	29.012345679012345
0.6150061500614874	29.62962962962963
0.6151142355008655	30.246913580246915
0.6188118811881276	30.246913580246915
0.6329113924050638	30.246913580246915
0.6451612903225784	30.864197530864196
0.6700167504187661	31.48148148148148
0.686498855835246	32.098765432098766
0.7063572149344125	32.71604938271605
0.7312614259597813	32.71604938271605
0.7320644216691042	33.333333333333336
0.7425742574257487	33.95061728395062
0.7451564828613982	33.95061728395062
0.7537688442211006	34.5679012345679
0.7604562737642558	35.18518518518518
0.764818355640519	35.80246913580247
0.7705479452054782	35.80246913580247
0.7804878048780495	36.41975308641975
0.7806401249024172	37.03703703703704
0.7843137254901933	37.65432098765432
0.8048289738430591	38.27160493827161
0.8179959100204507	38.888888888888886
0.8224811514736189	39.50617283950617
0.8353221957040394	40.123456790123456
0.8708272859216328	40.74074074074074
0.8726003490401365	40.74074074074074
0.8908685968819606	40.74074074074074
0.9019165727170245	41.358024691358025
0.9276437847866552	41.97530864197531
0.9411764705882362	42.592592592592595
0.9450171821305793	42.592592592592595
0.9641873278236954	43.20987654320987
0.9988901220865689	43.82716049382716
1.022146507666092	44.44444444444444
1.0432190760059654	45.06172839506173
1.0714285714285803	45.67901234567901
1.0817307692307674	46.2962962962963
1.106500691562921	46.2962962962963
1.1138613861386122	46.91358024691358
1.1439466158245875	46.91358024691358
1.1443661971831056	47.53086419753087
1.1594202898550734	48.148148148148145
1.1614401858304464	48.76543209876543
1.171303074670572	49.382716049382715
1.1730205278592385	50.0
1.2283640424343878	50.0
1.2567324955116588	50.617283950617285
1.260835303388496	51.23456790123457
1.2844036697247596	51.23456790123457
1.2884043607532287	51.851851851851855
1.2915129151291564	52.46913580246913
1.3235294117647038	53.08641975308642
1.3346043851286993	53.7037037037037
1.362397820163495	54.32098765432099
1.4010507880910696	54.93827160493827
1.42405063291139	55.55555555555556
1.4264264264264226	55.55555555555556
1.4333895446880265	56.17283950617284
1.4705882352941153	56.79012345679013
1.5280135823429668	56.79012345679013
1.5404364569961502	57.407407407407405
1.5452538631346444	58.02469135802469
1.5544041450777177	58.02469135802469
1.5576323987538792	58.641975308641975
1.5740740740740733	59.25925925925926
1.5801354401805934	59.876543209876544
1.5999999999999943	60.49382716049383
1.6081871345029286	61.111111111111114
1.612903225806453	61.111111111111114
1.617647058823534	61.111111111111114
1.624365482233504	61.72839506172839
1.6323024054982775	62.34567901234568
1.658374792703145	62.96296296296296
1.664816870144288	63.58024691358025
1.6865079365079358	64.19753086419753
1.721311475409843	64.81481481481481
1.7391304347825973	64.81481481481481
1.7835909631391242	65.4320987654321
1.7980636237897634	66.04938271604938
1.799485861182515	66.66666666666667
1.7999999999999972	67.28395061728395
1.8145161290322551	67.90123456790124
1.8242122719734566	67.90123456790124
1.8338727076591148	68.51851851851852
1.8348623853211024	68.51851851851852
1.845342706502628	68.51851851851852
1.848184818481844	69.1358024691358
1.8640350877192977	69.75308641975309
1.8722466960352415	70.37037037037037
1.9125683060109244	70.37037037037037
1.9790454016298014	70.98765432098766
2.0444444444444483	71.60493827160494
2.059496567505731	72.22222222222223
2.066115702479344	72.8395061728395
2.1194605009633802	73.45679012345678
2.150537634408611	74.07407407407408
2.1570319240724762	74.69135802469135
2.1582733812949546	75.30864197530865
2.1598272138228864	75.92592592592592
2.1634615384615348	75.92592592592592
2.1822849807445435	75.92592592592592
2.185792349726778	76.54320987654322
2.212855637513162	77.1604938271605
2.2950819672131244	77.1604938271605
2.296211251435124	77.77777777777777
2.32358003442342	78.39506172839506
2.3354564755838707	79.01234567901234
2.370689655172421	79.62962962962963
2.4038461538461453	80.24691358024691
2.405498281786936	80.24691358024691
2.407407407407411	80.24691358024691
2.42130750605326	80.24691358024691
2.443729903536971	80.8641975308642
2.467532467532461	81.48148148148148
2.4911032028469853	81.48148148148148
2.512562814070354	81.48148148148148
2.5171624713958884	81.48148148148148
2.5188916876574328	82.09876543209876
2.522255192878337	82.71604938271605
2.5229357798165006	83.33333333333333
2.545968882602542	83.33333333333333
2.596439169139463	83.95061728395062
2.6178010471204094	84.5679012345679
2.6343519494204424	84.5679012345679
2.6706231454005893	84.5679012345679
2.672147995889001	84.5679012345679
2.737940026075619	85.18518518518519
2.75761973875182	85.18518518518519
2.7597402597402585	85.80246913580247
2.798507462686557	85.80246913580247
2.8023598820058924	86.41975308641975
2.828618968386022	86.41975308641975
2.8325123152709413	87.03703703703704
2.8680688336519973	87.03703703703704
2.8854080791426187	87.65432098765432
2.9094827586207046	87.65432098765432
2.941176470588233	88.27160493827161
2.95176385889129	88.27160493827161
2.962962962962949	88.27160493827161
2.9827315541601176	88.27160493827161
3.018108651911476	88.27160493827161
3.030303030303033	88.27160493827161
3.082851637764918	88.27160493827161
3.1250000000000107	88.27160493827161
3.1674208144796308	88.27160493827161
3.225806451612903	88.27160493827161
3.2352941176470553	88.27160493827161
3.237410071942441	88.27160493827161
3.2679738562091534	88.27160493827161
3.2802249297094623	88.27160493827161
3.321033210332098	88.27160493827161
3.326810176125243	88.88888888888889
3.373945641986874	89.50617283950618
3.3860045146726945	89.50617283950618
3.39702760084926	89.50617283950618
3.4296028880866496	90.12345679012346
3.433098591549301	90.12345679012346
3.520208604954374	90.12345679012346
3.528319405756739	90.74074074074075
3.5375323554788625	90.74074074074075
3.6075036075036078	90.74074074074075
3.6231884057970976	91.35802469135803
3.6363636363636394	91.35802469135803
3.6420395421436154	91.9753086419753
3.648424543946928	91.9753086419753
3.682719546742215	92.5925925925926
3.6960985626283307	93.20987654320987
3.7267080745341556	93.20987654320987
3.735632183908043	93.20987654320987
3.8194444444444557	93.82716049382717
3.8845726970033256	93.82716049382717
3.9039039039039007	94.44444444444444
3.940217391304348	94.44444444444444
3.953147877013171	94.44444444444444
3.9617486338797816	95.06172839506173
3.976143141153079	95.67901234567901
4.0238450074515715	95.67901234567901
4.129263913824049	95.67901234567901
4.133180252583231	95.67901234567901
4.184100418410045	95.67901234567901
4.242928452579033	96.29629629629629
4.316546762589922	96.91358024691358
4.341463414634149	96.91358024691358
4.532163742690066	96.91358024691358
4.549019607843138	96.91358024691358
4.550499445061045	96.91358024691358
4.657534246575341	96.91358024691358
4.752475247524745	96.91358024691358
4.812834224598942	96.91358024691358
4.848484848484853	97.53086419753086
4.8520710059171615	98.14814814814815
4.856512141280348	98.14814814814815
4.890738813735699	98.14814814814815
4.903677758318744	98.14814814814815
5.124835742444149	98.76543209876543
5.1776649746192875	98.76543209876543
5.295950155763237	98.76543209876543
5.372807017543862	98.76543209876543
5.375347544022244	98.76543209876543
5.419580419580429	99.38271604938272
5.451448040885865	99.38271604938272
5.548705302096191	99.38271604938272
5.599999999999994	99.38271604938272
5.649241146711636	99.38271604938272
5.663881151346343	99.38271604938272
5.882352941176471	99.38271604938272
5.904059040590411	99.38271604938272
6.060606060606067	99.38271604938272
6.2253743104807	99.38271604938272
6.297229219143566	99.38271604938272
6.307490144546644	99.38271604938272
6.321839080459776	100.0
6.342182890855453	100.0
6.454388984509467	100.0
6.615384615384611	100.0
6.746031746031743	100.0
6.7733990147783345	100.0
7.142857142857128	100.0
7.21769499417929	100.0
7.373271889400929	100.0
7.395498392282949	100.0
7.466666666666665	100.0
7.604017216642759	100.0
7.627765064836003	100.0
7.638888888888896	100.0
7.969151670951159	100.0
8.116883116883116	100.0
8.48017621145374	100.0
8.539944903581269	100.0
8.599999999999994	100.0
8.639053254437876	100.0
8.680142687277057	100.0
8.895705521472403	100.0
9.5798319327731	100.0
9.653465346534647	100.0
10.1038715769594	100.0
11.191335740072205	100.0
11.658653846153832	100.0
11.716621253405988	100.0
12.06293706293707	100.0
12.860676009892817	100.0
14.207650273224031	100.0
14.39169139465875	100.0
14.57905544147844	100.0
15.0	100.0


==> SPL/worst_n_400.txt <==
x	solved
0.0	17.28395061728395
0.049776007964169054	17.901234567901234
0.05633802816902289	18.51851851851852
0.05750431282345032	19.135802469135804
0.0657030223390262	19.753086419753085
0.07158196134573934	19.753086419753085
0.0755287009063428	20.37037037037037
0.07572889057175151	20.987654320987655
0.09107468123861372	21.604938271604937
0.09398496240601303	22.22222222222222
0.10362694300517913	22.839506172839506
0.1256281407035149	23.45679012345679
0.12925463162428946	23.45679012345679
0.14064697609001942	24.074074074074073
0.15637216575450627	24.691358024691358
0.15974440894567402	25.308641975308642
0.19841269841269418	25.308641975308642
0.20554984583761124	25.925925925925927
0.22381378692927803	25.925925925925927
0.24038461538461026	26.54320987654321
0.25531914893616475	27.160493827160494
0.2769124264451308	27.77777777777778
0.2991772625280548	28.395061728395063
0.30983733539890895	29.012345679012345
0.31274433150899866	29.012345679012345
0.3219575016097921	29.62962962962963
0.3450258769407632	29.62962962962963
0.3498542274052611	30.246913580246915
0.3549245785270712	30.864197530864196
0.35696073431922637	31.48148148148148
0.3598971722365053	32.098765432098766
0.364630811303569	32.71604938271605
0.36710719530103314	33.333333333333336
0.3768844221105559	33.95061728395062
0.38046924540266647	33.95061728395062
0.3821656050955446	33.95061728395062
0.39783001808319346	33.95061728395062
0.4046762589928051	34.5679012345679
0.41131105398458534	34.5679012345679
0.4219409282700582	34.5679012345679
0.44498381877022425	34.5679012345679
0.4480286738351318	35.18518518518518
0.44910179640718495	35.80246913580247
0.4508372692142569	35.80246913580247
0.4577822990844347	36.41975308641975
0.4960317460317531	37.03703703703704
0.4994124559342001	37.65432098765432
0.5011565150346916	38.27160493827161
0.5167958656330792	38.888888888888886
0.5247813411078709	39.50617283950617
0.5414185165132724	40.123456790123456
0.5447470817120644	40.74074074074074
0.5601034037052951	41.358024691358025
0.5617977528089892	41.358024691358025
0.5693069306930791	41.97530864197531
0.5720228809152337	41.97530864197531
0.5920663114268672	42.592592592592595
0.600461893764446	43.20987654320987
0.6064930431680277	43.20987654320987
0.616808018504241	43.20987654320987
0.6276619592019752	43.20987654320987
0.6310958118187001	43.82716049382716
0.6321112515802759	44.44444444444444
0.6363191385217768	45.06172839506173
0.6436955698598945	45.06172839506173
0.6576063130206143	45.06172839506173
0.6576670128071919	45.06172839506173
0.6595477386934588	45.06172839506173
0.6647278770253433	45.06172839506173
0.6823351023502643	45.67901234567901
0.6852667645619216	45.67901234567901
0.6971340046475589	45.67901234567901
0.7065217391304487	45.67901234567901
0.7126781695423904	46.2962962962963
0.7130124777183606	46.2962962962963
0.7189072609633331	46.91358024691358
0.7216494845360855	47.53086419753087
0.734137388568435	48.148148148148145
0.7452871547566932	48.76543209876543
0.7458405048766438	48.76543209876543
0.7510326699211389	48.76543209876543
0.7619901389511506	48.76543209876543
0.7621951219512304	49.382716049382715
0.7773851590105967	50.0
0.7974481658692298	50.617283950617285
0.7987220447284317	50.617283950617285
0.7988721804511191	50.617283950617285
0.8130081300813125	51.23456790123457
0.813516896120144	51.851851851851855
0.8646998982705908	51.851851851851855
0.8784773060029443	52.46913580246913
0.9140008309098415	53.08641975308642
0.9253139458030323	53.7037037037037
0.9328358208955357	54.32098765432099
0.9338521400778288	54.32098765432099
0.9453781512605027	54.32098765432099
0.9473060982830085	54.32098765432099
0.9615384615384552	54.32098765432099
0.9818731117824698	54.32098765432099
1.0033444816053496	54.93827160493827
1.006971340046468	55.55555555555556
1.019887812340639	55.55555555555556
1.0236724248240459	56.17283950617284
1.0248901903367538	56.17283950617284
1.0450685826257358	56.17283950617284
1.073694485114702	56.17283950617284
1.0794602698650657	56.17283950617284
1.086956521739146	56.79012345679013
1.0891089108911012	56.79012345679013
1.0943912448700421	57.407407407407405
1.1027278003482373	58.02469135802469
1.102941176470581	58.02469135802469
1.106500691562921	58.641975308641975
1.1078717201166257	58.641975308641975
1.1119631901840594	59.25925925925926
1.1130899376669634	59.25925925925926
1.118210862619794	59.25925925925926
1.1235955056179734	59.876543209876544
1.1306532663316677	59.876543209876544
1.145311381531855	60.49382716049383
1.1455525606468997	61.111111111111114
1.1531241619737187	61.111111111111114
1.1664899257688295	61.72839506172839
1.169064748201446	61.72839506172839
1.215362177929023	61.72839506172839
1.2183692596063804	62.34567901234568
1.2263668880940135	62.96296296296296
1.2393493415956633	62.96296296296296
1.2394366197183035	62.96296296296296
1.2548262548262625	63.58024691358025
1.2564249000571037	64.19753086419753
1.265094882116152	64.81481481481481
1.276595744680854	64.81481481481481
1.2911843276936739	65.4320987654321
1.29915730337079	65.4320987654321
1.33104336625162	66.04938271604938
1.3311148086522475	66.04938271604938
1.331285202252934	66.04938271604938
1.3324450366422456	66.66666666666667
1.342281879194618	67.28395061728395
1.345565749235467	67.28395061728395
1.3679890560875587	67.28395061728395
1.3706453455168384	67.28395061728395
1.40921409214093	67.28395061728395
1.43769968051118	67.90123456790124
1.4482259232440209	68.51851851851852
1.448435689455388	69.1358024691358
1.4642262895174634	69.75308641975309
1.4931237721021573	70.37037037037037
1.5732546705998047	70.98765432098766
1.5947467166979354	70.98765432098766
1.599488163787588	70.98765432098766
1.6106442577030844	71.60493827160494
1.6249153689912	72.22222222222223
1.6255899318300928	72.22222222222223
1.6385048643113174	72.8395061728395
1.6419077404222115	73.45679012345678
1.665556295802798	73.45679012345678
1.667778519012675	74.07407407407408
1.7041053446940406	74.69135802469135
1.715511079342389	74.69135802469135
1.7200938232994578	74.69135802469135
1.7397355601948505	75.30864197530865
1.7505470459518484	75.92592592592592
1.764926774314692	76.54320987654322
1.7786561264822283	77.1604938271605
1.7802644964394783	77.77777777777777
1.7837235228539592	77.77777777777777
1.7977528089887655	77.77777777777777
1.8087855297157698	77.77777777777777
1.8194070080862506	77.77777777777777
1.8195602729340425	77.77777777777777
1.8212478920742081	77.77777777777777
1.8290854572713626	78.39506172839506
1.8396846254927683	78.39506172839506
1.8744142455482595	78.39506172839506
1.897642323174228	78.39506172839506
1.9315188762071893	79.01234567901234
1.947656725502132	79.62962962962963
1.951547779273223	80.24691358024691
1.9520851818988523	80.24691358024691
1.9686800894854484	80.24691358024691
1.9745222929936452	80.8641975308642
1.986754966887414	80.8641975308642
1.9937040923399925	81.48148148148148
1.9978594363182258	82.09876543209876
2.0204978038067494	82.71604938271605
2.0246478873239475	83.33333333333333
2.025691699604744	83.33333333333333
2.060931899641581	83.33333333333333
2.0912547528517114	83.33333333333333
2.09302325581395	83.95061728395062
2.103718199608609	84.5679012345679
2.1047227926078036	84.5679012345679
2.124352331606218	84.5679012345679
2.124919510624598	84.5679012345679
2.1321070234113626	84.5679012345679
2.1341463414634236	84.5679012345679
2.139037433155082	85.18518518518519
2.154626108998743	85.80246913580247
2.1562389536938826	85.80246913580247
2.163061564059903	86.41975308641975
2.1844660194174867	87.03703703703704
2.2374145431945274	87.65432098765432
2.2783761391880724	87.65432098765432
2.3174971031286127	87.65432098765432
2.359882005899707	87.65432098765432
2.4701873935263983	87.65432098765432
2.479338842975197	88.27160493827161
2.4810475534114365	88.88888888888889
2.4915540540540535	89.50617283950618
2.558139534883724	89.50617283950618
2.569750367107206	89.50617283950618
2.576013513513511	89.50617283950618
2.5770308123249146	89.50617283950618
2.6717557251908333	89.50617283950618
2.684049079754612	89.50617283950618
2.7207392197125313	90.12345679012346
2.727800348229825	90.12345679012346
2.7310924369747878	90.74074074074075
2.7388922702373666	90.74074074074075
2.796173657100815	91.35802469135803
2.7993254637436826	91.9753086419753
2.8153762858689744	91.9753086419753
2.830188679245284	92.5925925925926
2.8496273564226313	92.5925925925926
2.8975265017667855	92.5925925925926
2.9239766081871386	92.5925925925926
2.9306647605432463	93.20987654320987
2.935420743639911	93.20987654320987
2.9688631426502545	93.20987654320987
2.9811486190267416	93.82716049382717
3.0282861896838607	93.82716049382717
3.0400000000000063	94.44444444444444
3.043753963221309	95.06172839506173
3.066566940912492	95.06172839506173
3.0668504479669214	95.06172839506173
3.091944670463798	95.06172839506173
3.1853281853281863	95.06172839506173
3.248587570621475	95.67901234567901
3.2688458972648444	95.67901234567901
3.3189655172413777	95.67901234567901
3.363700070077088	95.67901234567901
3.3852403520649967	95.67901234567901
3.4180138568129426	95.67901234567901
3.4547502816372577	95.67901234567901
3.4714445688689866	96.29629629629629
3.4913793103448376	96.91358024691358
3.4923339011925054	97.53086419753086
3.511852502194895	97.53086419753086
3.5420944558521628	98.14814814814815
3.589743589743593	98.14814814814815
3.6186499652052984	98.14814814814815
3.674745895230654	98.14814814814815
3.699897225077075	98.14814814814815
3.814432989690732	98.14814814814815
3.872752420470254	98.14814814814815
3.9154754505904226	98.14814814814815
4.033613445378155	98.14814814814815
4.098360655737698	98.14814814814815
4.169662113587347	98.14814814814815
4.181184668989546	98.14814814814815
4.230488694383649	98.14814814814815
4.380475594493112	98.14814814814815
4.481792717086839	98.14814814814815
4.535274356103036	98.14814814814815
4.619124797406809	98.76543209876543
4.7885572139303685	98.76543209876543
4.802478698683185	98.76543209876543
4.845222072678335	98.76543209876543
4.8717948717948705	99.38271604938272
5.064993276557609	100.0
5.212059274399589	100.0
5.265225933202358	100.0
5.32445923460897	100.0
5.508474576271195	100.0
5.753646677471644	100.0
5.8514628657164245	100.0
5.985915492957744	100.0
6.160164271047224	100.0
10.575968222442894	100.0
15.0	100.0


==> SPL/worst_n_600.txt <==
x	solved
0.0	6.172839506172839
0.016118633139906528	6.790123456790123
0.025581990278838604	7.407407407407407
0.026021337496742156	8.024691358024691
0.02746498214777566	8.641975308641975
0.02985965959987462	9.25925925925926
0.03753753753753007	9.876543209876543
0.041946308724838774	9.876543209876543
0.04355400696863245	9.876543209876543
0.05535566011623587	10.493827160493828
0.058343057176184425	11.11111111111111
0.0592066311426762	11.728395061728396
0.061012812690652896	12.345679012345679
0.0620828806456496	12.962962962962964
0.0722717417489789	13.580246913580247
0.07773027594247794	13.580246913580247
0.09442870632672132	13.580246913580247
0.10030090270811459	14.197530864197532
0.10073875083948147	14.814814814814815
0.10848928668293775	15.432098765432098
0.11592858798979169	16.049382716049383
0.11682242990654648	16.049382716049383
0.11918951132299396	16.049382716049383
0.12198097096852197	16.666666666666668
0.12790995139421119	16.666666666666668
0.13398838767307342	17.28395061728395
0.13884068031934294	17.28395061728395
0.14221379473809498	17.28395061728395
0.14450867052021957	17.901234567901234
0.14627011214040753	17.901234567901234
0.14655593551539395	18.51851851851852
0.15015015015014693	18.51851851851852
0.15101592531575977	19.135802469135804
0.1616379310344889	19.753086419753085
0.16371971185330947	20.37037037037037
0.17355085039916943	20.987654320987655
0.17402309761113657	21.604938271604937
0.18024513338140127	22.22222222222222
0.1833740831295913	22.22222222222222
0.18639328984156173	22.839506172839506
0.19186492709133043	23.45679012345679
0.19351717464925747	23.45679012345679
0.20222446916076414	24.074074074074073
0.20609113808105403	24.691358024691358
0.21493050580311143	24.691358024691358
0.2308136180034778	25.308641975308642
0.2313475997686475	25.308641975308642
0.2331908278274338	25.925925925925927
0.234466588511153	25.925925925925927
0.25238867856499114	26.54320987654321
0.25510204081632754	27.160493827160494
0.25799793601651555	27.77777777777778
0.2619515389652975	27.77777777777778
0.2673796791443793	27.77777777777778
0.27258566978193255	28.395061728395063
0.30030030030029387	29.012345679012345
0.30075187969925954	29.62962962962963
0.30562347188264494	30.246913580246915
0.30881527231892036	30.864197530864196
0.3128911138923699	31.48148148148148
0.3143242029636295	31.48148148148148
0.32460004637143647	31.48148148148148
0.32467532467532295	32.098765432098766
0.3350593968930839	32.098765432098766
0.3372681281618901	32.098765432098766
0.34937888198757705	32.71604938271605
0.35076530612244716	33.333333333333336
0.35087719298245756	33.333333333333336
0.3514056224899434	33.95061728395062
0.3524229074889949	34.5679012345679
0.35676061362824785	35.18518518518518
0.35981179075559216	35.18518518518518
0.374999999999992	35.80246913580247
0.3756009615384615	36.41975308641975
0.37751677852348936	37.03703703703704
0.3813882532418056	37.65432098765432
0.3900536323744431	38.27160493827161
0.39145907473309405	38.27160493827161
0.3948110547095335	38.27160493827161
0.39911308203991064	38.888888888888886
0.41683207622072416	39.50617283950617
0.4206812321889025	40.123456790123456
0.4249291784702543	40.74074074074074
0.44169611307419554	41.358024691358025
0.45121263395374106	41.97530864197531
0.45431600201918154	41.97530864197531
0.4699563611950338	42.592592592592595
0.47846889952152655	43.20987654320987
0.48491379310344757	43.20987654320987
0.4858299595141693	43.82716049382716
0.4878048780487825	44.44444444444444
0.4940711462450664	45.06172839506173
0.5081572612998067	45.06172839506173
0.512104283054001	45.06172839506173
0.5183788878416562	45.06172839506173
0.5192878338278952	45.06172839506173
0.5197920831667293	45.67901234567901
0.5388414907947957	46.2962962962963
0.539083557951471	46.91358024691358
0.5508262393590357	47.53086419753087
0.556999628666909	48.148148148148145
0.5630918863578164	48.148148148148145
0.5783689994216392	48.76543209876543
0.5942275042444847	49.382716049382715
0.5954912803062399	50.0
0.6036217303823008	50.617283950617285
0.609756097560978	51.23456790123457
0.6147540983606609	51.23456790123457
0.6161429451632647	51.851851851851855
0.6164828033744363	52.46913580246913
0.6286266924564806	52.46913580246913
0.6308100929614798	53.08641975308642
0.6398664626512641	53.08641975308642
0.6489994591671228	53.7037037037037
0.6520726595249212	53.7037037037037
0.6578947368421146	54.32098765432099
0.6604292790313563	54.93827160493827
0.6612007405448294	55.55555555555556
0.6638503319251625	56.17283950617284
0.6698564593301349	56.17283950617284
0.674342105263164	56.17283950617284
0.6747638326585631	56.79012345679013
0.6791171477079803	56.79012345679013
0.701051577366052	56.79012345679013
0.7015306122448943	56.79012345679013
0.7072691552062857	57.407407407407405
0.715922107674685	57.407407407407405
0.7310386841303746	58.02469135802469
0.7317073170731695	58.641975308641975
0.7317965605561758	59.25925925925926
0.7323232323232302	59.876543209876544
0.735294117647055	60.49382716049383
0.7356321839080466	61.111111111111114
0.7382550335570431	61.111111111111114
0.7449945677479275	61.111111111111114
0.7595772787318376	61.111111111111114
0.7637752318603415	61.72839506172839
0.7653061224489697	61.72839506172839
0.7723761926397008	61.72839506172839
0.779799480133683	61.72839506172839
0.7807118254879528	62.34567901234568
0.791717417783185	62.96296296296296
0.7921714818266457	62.96296296296296
0.7957559681697537	63.58024691358025
0.8078476630121211	63.58024691358025
0.8246936852026424	64.19753086419753
0.8288173414089831	64.81481481481481
0.8304836345872092	64.81481481481481
0.8318739054290774	64.81481481481481
0.8396641343462506	64.81481481481481
0.847304849468179	64.81481481481481
0.8538899430740193	65.4320987654321
0.8587257617728398	65.4320987654321
0.8634646519158129	66.04938271604938
0.8727849775191703	66.04938271604938
0.8932369204593674	66.04938271604938
0.9060955518945587	66.04938271604938
0.9087849209020518	66.04938271604938
0.9176788124156638	66.04938271604938
0.9209272785011201	66.66666666666667
0.9242144177449081	66.66666666666667
0.9409304756926279	67.28395061728395
0.9446693657220011	67.28395061728395
0.9593246354566386	67.28395061728395
1.0033444816053496	67.90123456790124
1.0070052539404573	68.51851851851852
1.0110893672537467	68.51851851851852
1.0135135135135038	69.1358024691358
1.0300782859497322	69.75308641975309
1.0329757647993563	70.37037037037037
1.0707635009311007	70.98765432098766
1.0779734099892229	70.98765432098766
1.1198945981554673	71.60493827160494
1.122302158273383	72.22222222222223
1.1275546159267016	72.8395061728395
1.1394712853236098	73.45679012345678
1.1421319796954297	74.07407407407408
1.1431682090364772	74.69135802469135
1.1500261369576708	74.69135802469135
1.1560693641618576	74.69135802469135
1.1610297829379124	75.30864197530865
1.163166397415184	75.30864197530865
1.1806375442739037	75.30864197530865
1.1872638963842355	75.30864197530865
1.2109920819748559	75.92592592592592
1.2195121951219396	75.92592592592592
1.2201073694485116	76.54320987654322
1.2807377049180328	77.1604938271605
1.3036393264530062	77.77777777777777
1.3126893301918565	78.39506172839506
1.3175829168559705	79.01234567901234
1.3673655423883189	79.01234567901234
1.3888888888888757	79.62962962962963
1.3975155279503082	79.62962962962963
1.4100719424460488	79.62962962962963
1.4268727705112867	79.62962962962963
1.4270032930845247	79.62962962962963
1.427755568246716	79.62962962962963
1.4292094685127301	79.62962962962963
1.4307228915662478	79.62962962962963
1.430907604251831	79.62962962962963
1.4372978799856349	80.24691358024691
1.4458402465039095	80.8641975308642
1.4859658778205809	80.8641975308642
1.5196078431372662	80.8641975308642
1.527550463720683	80.8641975308642
1.534653465346546	81.48148148148148
1.5384615384615339	81.48148148148148
1.545778834720559	82.09876543209876
1.560424966799465	82.09876543209876
1.5681544028950565	82.09876543209876
1.5686274509803937	82.71604938271605
1.6018306636155673	82.71604938271605
1.6295491580662722	82.71604938271605
1.6343490304709039	83.33333333333333
1.6478190630048517	83.95061728395062
1.6511867905056774	83.95061728395062
1.662174303683726	83.95061728395062
1.6691394658753682	84.5679012345679
1.7046944662994978	84.5679012345679
1.7391304347826193	84.5679012345679
1.7427385892116105	85.18518518518519
1.7703349282296699	85.18518518518519
1.7704169046259206	85.80246913580247
1.8358248098609906	86.41975308641975
1.8786127167629914	86.41975308641975
1.8977088636889614	87.03703703703704
1.9488428745432198	87.03703703703704
1.9999999999999982	87.65432098765432
2.0039292730844855	87.65432098765432
2.0044543429844066	88.27160493827161
2.021903959561923	88.88888888888889
2.039911308203995	88.88888888888889
2.043628013777269	88.88888888888889
2.0587344838026027	89.50617283950618
2.072800808897877	89.50617283950618
2.098360655737707	89.50617283950618
2.117588440458399	90.12345679012346
2.1483719368915764	90.12345679012346
2.157360406091381	90.12345679012346
2.182672934855603	90.12345679012346
2.2011773739442013	90.74074074074075
2.221707937977322	90.74074074074075
2.22660653889517	91.35802469135803
2.268518518518511	91.35802469135803
2.300938540720551	91.35802469135803
2.3267326732673386	91.35802469135803
2.344665885111384	91.9753086419753
2.3489932885906017	92.5925925925926
2.3839397741530752	93.20987654320987
2.390819254064381	93.20987654320987
2.40174672489083	93.82716049382717
2.410832232496699	94.44444444444444
2.445652173913049	94.44444444444444
2.4605509494517297	95.06172839506173
2.470522178551383	95.06172839506173
2.488038277511977	95.67901234567901
2.4946759963492555	96.29629629629629
2.541806020066895	96.91358024691358
2.5427872860635676	97.53086419753086
2.619843924191744	97.53086419753086
2.635431918008798	97.53086419753086
2.752861119703064	97.53086419753086
2.756769943888742	97.53086419753086
2.7606098063452893	97.53086419753086
2.78934221482099	98.14814814814815
2.790234180368703	98.14814814814815
2.8552887735236827	98.14814814814815
2.9352633695215133	98.76543209876543
2.9577209217927827	98.76543209876543
2.974580854515959	98.76543209876543
3.003754693366711	98.76543209876543
3.0772844726333153	98.76543209876543
3.100338218714773	98.76543209876543
3.11710193765797	98.76543209876543
3.1985515992758065	98.76543209876543
3.247757500773289	99.38271604938272
3.280461427541457	99.38271604938272
3.312720848056537	99.38271604938272
3.392070484581496	99.38271604938272
3.4296602095903523	99.38271604938272
3.513174404015056	99.38271604938272
3.540229885057469	99.38271604938272
3.646704583472733	100.0
3.7554824561403635	100.0
3.853754940711468	100.0
4.121565362198177	100.0
4.382218003480467	100.0
4.708915728049938	100.0
4.797297297297291	100.0
4.912663755458507	100.0
5.975103734439824	100.0
6.126021003500587	100.0
6.297163674212859	100.0
6.460988151128998	100.0
6.625835189309564	100.0
6.748166259168698	100.0
15.0	100.0


==> Steiner/P6E_avg_0.2.txt <==
x	solved
0.0	64.44444444444444
0.030601424999230496	66.66666666666667
0.13687655001789287	68.88888888888889
0.28173717303082685	71.11111111111111
0.28190855129846193	73.33333333333333
0.36941786878139765	75.55555555555556
0.3852686967844271	77.77777777777777
0.467489695763302	80.0
0.8536661146717461	82.22222222222223
0.8884670611783254	84.44444444444444
1.0639191761950937	86.66666666666667
1.1307269108510873	86.66666666666667
1.4874746541129331	86.66666666666667
1.563482866172659	86.66666666666667
1.5885801931946726	86.66666666666667
1.6525386092600944	86.66666666666667
1.9185022303197794	88.88888888888889
2.0714098109846044	91.11111111111111
2.7394094102849675	91.11111111111111
2.768780813823491	91.11111111111111
3.043768561898862	93.33333333333333
3.0877672235667606	93.33333333333333
3.561263571101244	93.33333333333333
3.797831364027707	93.33333333333333
3.9400389520638224	93.33333333333333
4.113828185289768	93.33333333333333
4.415303280828488	93.33333333333333
4.490182376354413	93.33333333333333
4.762267306604837	93.33333333333333
6.69173017542739	93.33333333333333
6.703021030671685	93.33333333333333
6.911696979500333	95.55555555555556
6.936190457716394	95.55555555555556
6.937891264254351	97.77777777777777
6.948228882833784	100.0
7.1751209398756135	100.0
7.296049042782561	100.0
7.461199455460391	100.0
8.001650723519473	100.0
8.129963624156613	100.0
8.987398624637631	100.0
10.404893462916272	100.0
10.46455184576258	100.0
10.515739418080974	100.0
10.650232485648223	100.0
11.137011039568314	100.0
11.14678305194647	100.0
11.678118533523326	100.0
11.91281980432338	100.0
12.109454253077404	100.0
12.159056106499722	100.0
12.272102233839282	100.0
12.298896730285449	100.0
12.35978501270609	100.0
12.504850225709632	100.0
12.586562538518601	100.0
14.077041391650331	100.0
14.394055154337337	100.0
14.481538113508742	100.0
15.093190509313324	100.0
15.120385293282006	100.0
15.133640599401708	100.0
16.73558607665756	100.0
16.965230700007428	100.0
17.00414613910364	100.0
19.01671234983111	100.0
19.061549752337974	100.0
21.200802962604573	100.0
22.955318903465862	100.0
23.011853011853017	100.0
23.024559566635105	100.0
60.0	100.0


==> Steiner/P6E_avg_0.4.txt <==
x	solved
0.0	64.44444444444444
0.012142800832286249	66.66666666666667
0.1824199153392107	68.88888888888889
0.19562275695711276	71.11111111111111
0.46503152359863736	73.33333333333333
0.5236185418307827	73.33333333333333
0.6718015731488182	73.33333333333333
0.6805899256359559	73.33333333333333
0.6981641133922303	75.55555555555556
0.868903963222559	77.77777777777777
1.0718024120792915	80.0
1.5714507242675362	82.22222222222223
1.6613200636540448	84.44444444444444
1.7708246080275318	86.66666666666667
2.0073757862032333	86.66666666666667
5.347076194589327	88.88888888888889
5.397396427871369	91.11111111111111
5.7155651629411715	93.33333333333333
6.21097134591399	95.55555555555556
6.300267471950538	97.77777777777777
6.4477612870651475	100.0
7.231408160419024	100.0
7.6594303015751235	100.0
7.847133470117623	100.0
8.764934550688004	100.0
8.777690772689372	100.0
8.85569207449071	100.0
10.275613210419518	100.0
10.594687893894147	100.0
10.828596901148526	100.0
10.93644159144668	100.0
10.94979405093261	100.0
11.013965699829383	100.0
11.643895329166503	100.0
12.519432950767587	100.0
12.622688200863948	100.0
13.66978196971466	100.0
13.670412305648254	100.0
14.473215194148906	100.0
18.03558687669531	100.0
18.3040372897435	100.0
18.429338146843282	100.0
18.550799517721355	100.0
18.568952374214426	100.0
18.748399865308443	100.0
19.499526011428294	100.0
19.743664874023214	100.0
20.130261176260348	100.0
20.145996226743343	100.0
20.333252742332665	100.0
20.73852552581463	100.0
21.84873561694246	100.0
21.8653531299171	100.0
21.953974405115616	100.0
22.279810122411227	100.0
22.310627868857605	100.0
22.55998021463697	100.0
23.496525660973663	100.0
23.65947957763661	100.0
24.415876092346135	100.0
30.27334015537602	100.0
30.656716039148336	100.0
32.35728206287859	100.0
36.59435365798677	100.0
36.65521836511137	100.0
38.50187985141926	100.0
60.0	100.0


==> Steiner/P6E_avg_0.6.txt <==
x	solved
0.0	73.33333333333333
0.04859301655548987	75.55555555555556
0.13480135208069816	77.77777777777777
0.39826232688005747	80.0
0.6499957456496426	82.22222222222223
0.6517419313483496	84.44444444444444
0.6583175338649849	84.44444444444444
0.6831456838030288	84.44444444444444
0.7279333180076137	86.66666666666667
0.8632304462401085	86.66666666666667
4.668366969399482	88.88888888888889
4.776089163541154	91.11111111111111
5.144361964876887	93.33333333333333
5.273010304637214	95.55555555555556
5.283727562317559	97.77777777777777
5.35684195696792	100.0
6.451351794850671	100.0
6.579826253397713	100.0
6.580269863145414	100.0
6.737488158442852	100.0
6.921474648674101	100.0
7.149240236926457	100.0
10.93131178868987	100.0
11.115468422568945	100.0
11.646818120087973	100.0
13.60897684203476	100.0
13.65289769455691	100.0
13.947330960038656	100.0
13.974703268582203	100.0
14.09170590804824	100.0
14.22273793432456	100.0
14.644535116640846	100.0
14.827970098734177	100.0
15.06129062269164	100.0
18.114080829976203	100.0
18.217308263946073	100.0
18.39061091482993	100.0
20.763178811104872	100.0
20.7979072019899	100.0
21.111972318339095	100.0
23.231768742673687	100.0
23.81889802623465	100.0
24.476779902672185	100.0
24.84987364238459	100.0
24.95253411047461	100.0
25.1701876846051	100.0
25.198673041995626	100.0
25.40428918735679	100.0
25.46341762002647	100.0
25.742526902647008	100.0
25.849258368752395	100.0
25.94127443590096	100.0
26.3186045125884	100.0
26.45846961308832	100.0
27.491283568127514	100.0
27.559042286205962	100.0
27.63612009658213	100.0
27.78354857578369	100.0
36.83625524822922	100.0
36.929220861727615	100.0
38.21709327379237	100.0
43.5545962242704	100.0
43.67921781544017	100.0
46.44455075071963	100.0
60.0	100.0


==> Steiner/P6E_center_0.2.txt <==
x	solved
0.0	6.666666666666667
0.030601424999230496	6.666666666666667
0.13687655001789287	6.666666666666667
0.28173717303082685	6.666666666666667
0.28190855129846193	6.666666666666667
0.36941786878139765	6.666666666666667
0.3852686967844271	6.666666666666667
0.467489695763302	6.666666666666667
0.8536661146717461	6.666666666666667
0.8884670611783254	6.666666666666667
1.0639191761950937	6.666666666666667
1.1307269108510873	6.666666666666667
1.4874746541129331	6.666666666666667
1.563482866172659	6.666666666666667
1.5885801931946726	6.666666666666667
1.6525386092600944	6.666666666666667
1.9185022303197794	6.666666666666667
2.0714098109846044	6.666666666666667
2.7394094102849675	8.88888888888889
2.768780813823491	11.11111111111111
3.043768561898862	11.11111111111111
3.0877672235667606	13.333333333333334
3.561263571101244	15.555555555555555
3.797831364027707	17.77777777777778
3.9400389520638224	17.77777777777778
4.113828185289768	20.0
4.415303280828488	22.22222222222222
4.490182376354413	24.444444444444443
4.762267306604837	26.666666666666668
6.69173017542739	26.666666666666668
6.703021030671685	28.88888888888889
6.911696979500333	28.88888888888889
6.936190457716394	31.11111111111111
6.937891264254351	31.11111111111111
6.948228882833784	31.11111111111111
7.1751209398756135	33.333333333333336
7.296049042782561	33.333333333333336
7.461199455460391	33.333333333333336
8.001650723519473	33.333333333333336
8.129963624156613	33.333333333333336
8.987398624637631	33.333333333333336
10.404893462916272	35.55555555555556
10.46455184576258	37.77777777777778
10.515739418080974	40.0
10.650232485648223	42.22222222222222
11.137011039568314	44.44444444444444
11.14678305194647	46.666666666666664
11.678118533523326	48.888888888888886
11.91281980432338	51.111111111111114
12.109454253077404	53.333333333333336
12.159056106499722	55.55555555555556
12.272102233839282	57.77777777777778
12.298896730285449	60.0
12.35978501270609	62.22222222222222
12.504850225709632	64.44444444444444
12.586562538518601	66.66666666666667
14.077041391650331	68.88888888888889
14.394055154337337	71.11111111111111
14.481538113508742	73.33333333333333
15.093190509313324	75.55555555555556
15.120385293282006	77.77777777777777
15.133640599401708	80.0
16.73558607665756	82.22222222222223
16.965230700007428	84.44444444444444
17.00414613910364	86.66666666666667
19.01671234983111	88.88888888888889
19.061549752337974	91.11111111111111
21.200802962604573	93.33333333333333
22.955318903465862	95.55555555555556
23.011853011853017	97.77777777777777
23.024559566635105	100.0
60.0	100.0


==> Steiner/P6E_center_0.4.txt <==
x	solved
0.0	6.666666666666667
0.012142800832286249	6.666666666666667
0.1824199153392107	6.666666666666667
0.19562275695711276	6.666666666666667
0.46503152359863736	6.666666666666667
0.5236185418307827	6.666666666666667
0.6718015731488182	6.666666666666667
0.6805899256359559	6.666666666666667
0.6981641133922303	6.666666666666667
0.868903963222559	6.666666666666667
1.0718024120792915	6.666666666666667
1.5714507242675362	6.666666666666667
1.6613200636540448	6.666666666666667
1.7708246080275318	6.666666666666667
2.0073757862032333	6.666666666666667
5.347076194589327	6.666666666666667
5.397396427871369	6.666666666666667
5.7155651629411715	6.666666666666667
6.21097134591399	6.666666666666667
6.300267471950538	6.666666666666667
6.4477612870651475	6.666666666666667
7.231408160419024	6.666666666666667
7.6594303015751235	6.666666666666667
7.847133470117623	6.666666666666667
8.764934550688004	8.88888888888889
8.777690772689372	11.11111111111111
8.85569207449071	13.333333333333334
10.275613210419518	15.555555555555555
10.594687893894147	17.77777777777778
10.828596901148526	20.0
10.93644159144668	22.22222222222222
10.94979405093261	24.444444444444443
11.013965699829383	26.666666666666668
11.643895329166503	28.88888888888889
12.519432950767587	31.11111111111111
12.622688200863948	33.333333333333336
13.66978196971466	35.55555555555556
13.670412305648254	37.77777777777778
14.473215194148906	40.0
18.03558687669531	42.22222222222222
18.3040372897435	44.44444444444444
18.429338146843282	46.666666666666664
18.550799517721355	48.888888888888886
18.568952374214426	51.111111111111114
18.748399865308443	53.333333333333336
19.499526011428294	55.55555555555556
19.743664874023214	57.77777777777778
20.130261176260348	60.0
20.145996226743343	62.22222222222222
20.333252742332665	64.44444444444444
20.73852552581463	66.66666666666667
21.84873561694246	68.88888888888889
21.8653531299171	71.11111111111111
21.953974405115616	73.33333333333333
22.279810122411227	75.55555555555556
22.310627868857605	77.77777777777777
22.55998021463697	80.0
23.496525660973663	82.22222222222223
23.65947957763661	84.44444444444444
24.415876092346135	86.66666666666667
30.27334015537602	88.88888888888889
30.656716039148336	91.11111111111111
32.35728206287859	93.33333333333333
36.59435365798677	95.55555555555556
36.65521836511137	97.77777777777777
38.50187985141926	100.0
60.0	100.0


==> Steiner/P6E_center_0.6.txt <==
x	solved
0.0	6.666666666666667
0.04859301655548987	6.666666666666667
0.13480135208069816	6.666666666666667
0.39826232688005747	6.666666666666667
0.6499957456496426	6.666666666666667
0.6517419313483496	6.666666666666667
0.6583175338649849	6.666666666666667
0.6831456838030288	6.666666666666667
0.7279333180076137	6.666666666666667
0.8632304462401085	6.666666666666667
4.668366969399482	6.666666666666667
4.776089163541154	6.666666666666667
5.144361964876887	6.666666666666667
5.273010304637214	6.666666666666667
5.283727562317559	6.666666666666667
5.35684195696792	6.666666666666667
6.451351794850671	6.666666666666667
6.579826253397713	6.666666666666667
6.580269863145414	6.666666666666667
6.737488158442852	6.666666666666667
6.921474648674101	6.666666666666667
7.149240236926457	6.666666666666667
10.93131178868987	8.88888888888889
11.115468422568945	11.11111111111111
11.646818120087973	13.333333333333334
13.60897684203476	15.555555555555555
13.65289769455691	17.77777777777778
13.947330960038656	20.0
13.974703268582203	22.22222222222222
14.09170590804824	24.444444444444443
14.22273793432456	26.666666666666668
14.644535116640846	28.88888888888889
14.827970098734177	31.11111111111111
15.06129062269164	33.333333333333336
18.114080829976203	35.55555555555556
18.217308263946073	37.77777777777778
18.39061091482993	40.0
20.763178811104872	42.22222222222222
20.7979072019899	44.44444444444444
21.111972318339095	46.666666666666664
23.231768742673687	48.888888888888886
23.81889802623465	51.111111111111114
24.476779902672185	53.333333333333336
24.84987364238459	55.55555555555556
24.95253411047461	57.77777777777778
25.1701876846051	60.0
25.198673041995626	62.22222222222222
25.40428918735679	64.44444444444444
25.46341762002647	66.66666666666667
25.742526902647008	68.88888888888889
25.849258368752395	71.11111111111111
25.94127443590096	73.33333333333333
26.3186045125884	75.55555555555556
26.45846961308832	77.77777777777777
27.491283568127514	80.0
27.559042286205962	82.22222222222223
27.63612009658213	84.44444444444444
27.78354857578369	86.66666666666667
36.83625524822922	88.88888888888889
36.929220861727615	91.11111111111111
38.21709327379237	93.33333333333333
43.5545962242704	95.55555555555556
43.67921781544017	97.77777777777777
46.44455075071963	100.0
60.0	100.0


==> Steiner/P6E_cons_0.2.txt <==
x	solved
0.0	93.33333333333333
0.030601424999230496	97.77777777777777
0.13687655001789287	97.77777777777777
0.28173717303082685	97.77777777777777
0.28190855129846193	100.0
0.36941786878139765	100.0
0.3852686967844271	100.0
0.467489695763302	100.0
0.8536661146717461	100.0
0.8884670611783254	100.0
1.0639191761950937	100.0
1.1307269108510873	100.0
1.4874746541129331	100.0
1.563482866172659	100.0
1.5885801931946726	100.0
1.6525386092600944	100.0
1.9185022303197794	100.0
2.0714098109846044	100.0
2.7394094102849675	100.0
2.768780813823491	100.0
3.043768561898862	100.0
3.0877672235667606	100.0
3.561263571101244	100.0
3.797831364027707	100.0
3.9400389520638224	100.0
4.113828185289768	100.0
4.415303280828488	100.0
4.490182376354413	100.0
4.762267306604837	100.0
6.69173017542739	100.0
6.703021030671685	100.0
6.911696979500333	100.0
6.936190457716394	100.0
6.937891264254351	100.0
6.948228882833784	100.0
7.1751209398756135	100.0
7.296049042782561	100.0
7.461199455460391	100.0
8.001650723519473	100.0
8.129963624156613	100.0
8.987398624637631	100.0
10.404893462916272	100.0
10.46455184576258	100.0
10.515739418080974	100.0
10.650232485648223	100.0
11.137011039568314	100.0
11.14678305194647	100.0
11.678118533523326	100.0
11.91281980432338	100.0
12.109454253077404	100.0
12.159056106499722	100.0
12.272102233839282	100.0
12.298896730285449	100.0
12.35978501270609	100.0
12.504850225709632	100.0
12.586562538518601	100.0
14.077041391650331	100.0
14.394055154337337	100.0
14.481538113508742	100.0
15.093190509313324	100.0
15.120385293282006	100.0
15.133640599401708	100.0
16.73558607665756	100.0
16.965230700007428	100.0
17.00414613910364	100.0
19.01671234983111	100.0
19.061549752337974	100.0
21.200802962604573	100.0
22.955318903465862	100.0
23.011853011853017	100.0
23.024559566635105	100.0
60.0	100.0


==> Steiner/P6E_cons_0.4.txt <==
x	solved
0.0	100.0
0.012142800832286249	100.0
0.1824199153392107	100.0
0.19562275695711276	100.0
0.46503152359863736	100.0
0.5236185418307827	100.0
0.6718015731488182	100.0
0.6805899256359559	100.0
0.6981641133922303	100.0
0.868903963222559	100.0
1.0718024120792915	100.0
1.5714507242675362	100.0
1.6613200636540448	100.0
1.7708246080275318	100.0
2.0073757862032333	100.0
5.347076194589327	100.0
5.397396427871369	100.0
5.7155651629411715	100.0
6.21097134591399	100.0
6.300267471950538	100.0
6.4477612870651475	100.0
7.231408160419024	100.0
7.6594303015751235	100.0
7.847133470117623	100.0
8.764934550688004	100.0
8.777690772689372	100.0
8.85569207449071	100.0
10.275613210419518	100.0
10.594687893894147	100.0
10.828596901148526	100.0
10.93644159144668	100.0
10.94979405093261	100.0
11.013965699829383	100.0
11.643895329166503	100.0
12.519432950767587	100.0
12.622688200863948	100.0
13.66978196971466	100.0
13.670412305648254	100.0
14.473215194148906	100.0
18.03558687669531	100.0
18.3040372897435	100.0
18.429338146843282	100.0
18.550799517721355	100.0
18.568952374214426	100.0
18.748399865308443	100.0
19.499526011428294	100.0
19.743664874023214	100.0
20.130261176260348	100.0
20.145996226743343	100.0
20.333252742332665	100.0
20.73852552581463	100.0
21.84873561694246	100.0
21.8653531299171	100.0
21.953974405115616	100.0
22.279810122411227	100.0
22.310627868857605	100.0
22.55998021463697	100.0
23.496525660973663	100.0
23.65947957763661	100.0
24.415876092346135	100.0
30.27334015537602	100.0
30.656716039148336	100.0
32.35728206287859	100.0
36.59435365798677	100.0
36.65521836511137	100.0
38.50187985141926	100.0
60.0	100.0


==> Steiner/P6E_cons_0.6.txt <==
x	solved
0.0	97.77777777777777
0.04859301655548987	100.0
0.13480135208069816	100.0
0.39826232688005747	100.0
0.6499957456496426	100.0
0.6517419313483496	100.0
0.6583175338649849	100.0
0.6831456838030288	100.0
0.7279333180076137	100.0
0.8632304462401085	100.0
4.668366969399482	100.0
4.776089163541154	100.0
5.144361964876887	100.0
5.273010304637214	100.0
5.283727562317559	100.0
5.35684195696792	100.0
6.451351794850671	100.0
6.579826253397713	100.0
6.580269863145414	100.0
6.737488158442852	100.0
6.921474648674101	100.0
7.149240236926457	100.0
10.93131178868987	100.0
11.115468422568945	100.0
11.646818120087973	100.0
13.60897684203476	100.0
13.65289769455691	100.0
13.947330960038656	100.0
13.974703268582203	100.0
14.09170590804824	100.0
14.22273793432456	100.0
14.644535116640846	100.0
14.827970098734177	100.0
15.06129062269164	100.0
18.114080829976203	100.0
18.217308263946073	100.0
18.39061091482993	100.0
20.763178811104872	100.0
20.7979072019899	100.0
21.111972318339095	100.0
23.231768742673687	100.0
23.81889802623465	100.0
24.476779902672185	100.0
24.84987364238459	100.0
24.95253411047461	100.0
25.1701876846051	100.0
25.198673041995626	100.0
25.40428918735679	100.0
25.46341762002647	100.0
25.742526902647008	100.0
25.849258368752395	100.0
25.94127443590096	100.0
26.3186045125884	100.0
26.45846961308832	100.0
27.491283568127514	100.0
27.559042286205962	100.0
27.63612009658213	100.0
27.78354857578369	100.0
36.83625524822922	100.0
36.929220861727615	100.0
38.21709327379237	100.0
43.5545962242704	100.0
43.67921781544017	100.0
46.44455075071963	100.0
60.0	100.0


==> Steiner/P6E_times_Delta.txt <==
x	worst	center	avg	cons	exact
0.2	0.3555555555555556	0.14355555555555563	0.354	165.866	31.55555555555555
0.4	0.3822222222222222	0.15022222222222234	0.5484444444444443	178.57622222222219	333.26155555555556
0.6	0.3915555555555556	0.13911111111111119	0.4702222222222224	169.26955555555554	668.6611111111112


==> Steiner/P6E_times_nU.txt <==
x	worst	center	avg	cons	exact
4	0.4117777777777778	0.1584444444444445	0.5306666666666666	77.10044444444445	331.4682222222222
8	0.38466666666666666	0.1473333333333334	0.42222222222222217	169.35244444444444	334.1142222222222
12	0.3328888888888889	0.12711111111111117	0.41977777777777786	267.2588888888889	367.8957777777778


==> Steiner/P6E_worst_0.2.txt <==
x	solved
0.0	57.77777777777778
0.030601424999230496	60.0
0.13687655001789287	62.22222222222222
0.28173717303082685	64.44444444444444
0.28190855129846193	66.66666666666667
0.36941786878139765	68.88888888888889
0.3852686967844271	71.11111111111111
0.467489695763302	73.33333333333333
0.8536661146717461	73.33333333333333
0.8884670611783254	73.33333333333333
1.0639191761950937	73.33333333333333
1.1307269108510873	75.55555555555556
1.4874746541129331	77.77777777777777
1.563482866172659	80.0
1.5885801931946726	82.22222222222223
1.6525386092600944	84.44444444444444
1.9185022303197794	84.44444444444444
2.0714098109846044	84.44444444444444
2.7394094102849675	84.44444444444444
2.768780813823491	84.44444444444444
3.043768561898862	84.44444444444444
3.0877672235667606	84.44444444444444
3.561263571101244	84.44444444444444
3.797831364027707	84.44444444444444
3.9400389520638224	86.66666666666667
4.113828185289768	86.66666666666667
4.415303280828488	86.66666666666667
4.490182376354413	86.66666666666667
4.762267306604837	86.66666666666667
6.69173017542739	88.88888888888889
6.703021030671685	88.88888888888889
6.911696979500333	88.88888888888889
6.936190457716394	88.88888888888889
6.937891264254351	88.88888888888889
6.948228882833784	88.88888888888889
7.1751209398756135	88.88888888888889
7.296049042782561	91.11111111111111
7.461199455460391	93.33333333333333
8.001650723519473	95.55555555555556
8.129963624156613	97.77777777777777
8.987398624637631	100.0
10.404893462916272	100.0
10.46455184576258	100.0
10.515739418080974	100.0
10.650232485648223	100.0
11.137011039568314	100.0
11.14678305194647	100.0
11.678118533523326	100.0
11.91281980432338	100.0
12.109454253077404	100.0
12.159056106499722	100.0
12.272102233839282	100.0
12.298896730285449	100.0
12.35978501270609	100.0
12.504850225709632	100.0
12.586562538518601	100.0
14.077041391650331	100.0
14.394055154337337	100.0
14.481538113508742	100.0
15.093190509313324	100.0
15.120385293282006	100.0
15.133640599401708	100.0
16.73558607665756	100.0
16.965230700007428	100.0
17.00414613910364	100.0
19.01671234983111	100.0
19.061549752337974	100.0
21.200802962604573	100.0
22.955318903465862	100.0
23.011853011853017	100.0
23.024559566635105	100.0
60.0	100.0


==> Steiner/P6E_worst_0.4.txt <==
x	solved
0.0	64.44444444444444
0.012142800832286249	66.66666666666667
0.1824199153392107	68.88888888888889
0.19562275695711276	71.11111111111111
0.46503152359863736	73.33333333333333
0.5236185418307827	75.55555555555556
0.6718015731488182	77.77777777777777
0.6805899256359559	80.0
0.6981641133922303	82.22222222222223
0.868903963222559	84.44444444444444
1.0718024120792915	86.66666666666667
1.5714507242675362	88.88888888888889
1.6613200636540448	88.88888888888889
1.7708246080275318	91.11111111111111
2.0073757862032333	93.33333333333333
5.347076194589327	93.33333333333333
5.397396427871369	93.33333333333333
5.7155651629411715	93.33333333333333
6.21097134591399	93.33333333333333
6.300267471950538	93.33333333333333
6.4477612870651475	93.33333333333333
7.231408160419024	95.55555555555556
7.6594303015751235	97.77777777777777
7.847133470117623	100.0
8.764934550688004	100.0
8.777690772689372	100.0
8.85569207449071	100.0
10.275613210419518	100.0
10.594687893894147	100.0
10.828596901148526	100.0
10.93644159144668	100.0
10.94979405093261	100.0
11.013965699829383	100.0
11.643895329166503	100.0
12.519432950767587	100.0
12.622688200863948	100.0
13.66978196971466	100.0
13.670412305648254	100.0
14.473215194148906	100.0
18.03558687669531	100.0
18.3040372897435	100.0
18.429338146843282	100.0
18.550799517721355	100.0
18.568952374214426	100.0
18.748399865308443	100.0
19.499526011428294	100.0
19.743664874023214	100.0
20.130261176260348	100.0
20.145996226743343	100.0
20.333252742332665	100.0
20.73852552581463	100.0
21.84873561694246	100.0
21.8653531299171	100.0
21.953974405115616	100.0
22.279810122411227	100.0
22.310627868857605	100.0
22.55998021463697	100.0
23.496525660973663	100.0
23.65947957763661	100.0
24.415876092346135	100.0
30.27334015537602	100.0
30.656716039148336	100.0
32.35728206287859	100.0
36.59435365798677	100.0
36.65521836511137	100.0
38.50187985141926	100.0
60.0	100.0


==> Steiner/P6E_worst_0.6.txt <==
x	solved
0.0	71.11111111111111
0.04859301655548987	73.33333333333333
0.13480135208069816	75.55555555555556
0.39826232688005747	75.55555555555556
0.6499957456496426	77.77777777777777
0.6517419313483496	77.77777777777777
0.6583175338649849	80.0
0.6831456838030288	82.22222222222223
0.7279333180076137	84.44444444444444
0.8632304462401085	86.66666666666667
4.668366969399482	86.66666666666667
4.776089163541154	86.66666666666667
5.144361964876887	86.66666666666667
5.273010304637214	86.66666666666667
5.283727562317559	86.66666666666667
5.35684195696792	86.66666666666667
6.451351794850671	88.88888888888889
6.579826253397713	91.11111111111111
6.580269863145414	93.33333333333333
6.737488158442852	95.55555555555556
6.921474648674101	97.77777777777777
7.149240236926457	100.0
10.93131178868987	100.0
11.115468422568945	100.0
11.646818120087973	100.0
13.60897684203476	100.0
13.65289769455691	100.0
13.947330960038656	100.0
13.974703268582203	100.0
14.09170590804824	100.0
14.22273793432456	100.0
14.644535116640846	100.0
14.827970098734177	100.0
15.06129062269164	100.0
18.114080829976203	100.0
18.217308263946073	100.0
18.39061091482993	100.0
20.763178811104872	100.0
20.7979072019899	100.0
21.111972318339095	100.0
23.231768742673687	100.0
23.81889802623465	100.0
24.476779902672185	100.0
24.84987364238459	100.0
24.95253411047461	100.0
25.1701876846051	100.0
25.198673041995626	100.0
25.40428918735679	100.0
25.46341762002647	100.0
25.742526902647008	100.0
25.849258368752395	100.0
25.94127443590096	100.0
26.3186045125884	100.0
26.45846961308832	100.0
27.491283568127514	100.0
27.559042286205962	100.0
27.63612009658213	100.0
27.78354857578369	100.0
36.83625524822922	100.0
36.929220861727615	100.0
38.21709327379237	100.0
43.5545962242704	100.0
43.67921781544017	100.0
46.44455075071963	100.0
60.0	100.0


==> Steiner/costs/P4E/P4E_heur_det_0.1.txt <==
x	solved
-2.4918112860590775	2.5
-1.9575426319577585	5.0
-1.7636595395329082	7.5
-1.4263396453766648	7.5
-0.09283829323742347	10.0
-0.034504855326071525	12.5
0.0	67.5
0.045512470416890466	67.5
0.09871428687017451	70.0
0.12237145366777345	72.5
0.2010779592854991	72.5
0.2131544678776991	75.0
0.2561579206344586	77.5
0.2690086240999971	80.0
0.3334664396853079	82.5
0.39243064486495816	85.0
0.5475266270459154	85.0
0.5746407518021154	85.0
0.6706559130459899	85.0
0.6998143833182044	87.5
0.705345011996646	90.0
0.7326974736651501	90.0
0.7377619673652611	90.0
0.8233211966225255	90.0
0.9142333879805545	90.0
0.9181975961226857	90.0
1.1721477126584638	90.0
1.2012938227083327	92.5
1.3373353867429347	92.5
1.34843500045274	95.0
1.4855691040464685	95.0
1.5143669750932458	95.0
1.5398824654466328	97.5
1.5699756028009202	97.5
1.7909365558912402	97.5
1.892554790727102	97.5
1.911309780430062	97.5
2.2112386778373794	97.5
2.5296163896058235	97.5
2.654201279342388	97.5
2.663149062266135	100.0
2.7730797708585135	100.0
3.1172569857206263	100.0
60.0	100.0


==> Steiner/costs/P4E/P4E_heur_det_0.5.txt <==
x	solved
-4.166747918332317	0
-0.15258918741428226	0
0.0	20.0
0.12142281338170505	20.0
0.28682516412773545	20.0
0.41885804318398434	20.0
0.4397113486461944	22.5
0.46423773913132893	22.5
0.6905018415052726	22.5
0.7783765764764704	22.5
0.8214939909752831	25.0
0.8675753551915423	27.5
0.9685533760720337	27.5
1.0052956336255796	30.0
1.0260797455532147	30.0
1.0495252262782193	30.0
1.0534887014221808	30.0
1.1741583719013493	32.5
1.1859855855464212	32.5
1.465857828695068	35.0
1.756520638752461	35.0
1.7760695636583699	35.0
1.8401132685274577	35.0
2.1724076307912177	35.0
2.2038868445262145	37.5
2.3933052633792213	37.5
2.418977874727321	40.0
2.4243969428493704	42.5
2.80924399534706	42.5
2.984478515049698	45.0
3.105848689970322	45.0
3.1124991227454517	45.0
3.2072259528989013	45.0
3.2147463996738996	45.0
3.286538312500686	45.0
3.4624500864811716	47.5
3.840343647555725	50.0
4.101672712615885	52.5
4.538692035286962	52.5
4.639140858012612	52.5
4.671095723776558	52.5
4.786683532658693	52.5
4.7939188793497305	52.5
5.194095418536136	52.5
5.285225415943021	52.5
5.825291820922097	55.0
6.22397669547137	57.5
6.68868658616881	60.0
6.7709029897019954	60.0
7.09849949562879	62.5
7.102009763519939	62.5
7.111106484421363	65.0
7.257164475550933	67.5
7.483867494768277	67.5
7.8521912679948525	67.5
8.004534879601305	70.0
8.042810627704258	72.5
8.130203001564517	75.0
8.755821216907307	75.0
10.565131229663738	77.5
10.595054698621341	80.0
13.053897608052877	82.5
13.377892083634933	85.0
14.280201324042583	87.5
14.905336701911985	90.0
16.39563678654141	92.5
17.283580764707185	95.0
18.309033342453983	97.5
20.58231083290917	100.0
60.0	100.0


==> Steiner/costs/P4E/P4E_heur_det_1.0.txt <==
x	solved
-11.009601885061075	0
-6.01487507839712	0
-5.302340999110406	0
-4.586036877907987	0
-3.9418113561708177	0
-3.6637601832993925	2.5
-1.9074592668024457	2.5
-1.428509573911794	2.5
-0.7145941835872232	2.5
-0.7005666144010826	2.5
-0.2880999723557131	5.0
0.0	12.5
0.062344972545929814	12.5
0.109343936381712	12.5
0.32813068952962243	15.0
0.4861482048246618	15.0
0.6719851699824654	15.0
0.7571297749869171	15.0
0.7736023493582845	15.0
0.9333988086982307	15.0
1.1335636616851508	17.5
1.2470819827572903	17.5
1.2618432799285786	17.5
1.9886567021708175	17.5
2.017788171445521	17.5
2.616970954047262	17.5
2.9236783953765064	17.5
3.052771653465971	17.5
3.2260677342602952	20.0
3.539981840832793	20.0
3.5672132055422274	22.5
4.295514425782863	22.5
4.640393988695828	25.0
4.788234842376059	25.0
5.12557971450943	25.0
5.414316737330254	27.5
5.58847554769939	27.5
5.921119115332974	30.0
6.085331324881112	30.0
6.124063985215889	32.5
6.355066064887505	35.0
6.435154569273655	35.0
6.8234126565172355	37.5
7.1317950632937	40.0
7.4537773359840855	42.5
7.480656282180171	42.5
7.718462724964669	42.5
8.16397403728106	42.5
8.681272283730529	42.5
9.503564433779086	45.0
9.760475820139202	47.5
10.352084524073046	47.5
13.428623539688774	50.0
13.809372960104444	52.5
15.853880132019302	55.0
17.711299180859957	57.5
19.16484456062379	60.0
23.147713767436038	62.5
24.287683636096677	65.0
24.749985834891483	67.5
25.16246483969887	70.0
25.978437631753298	72.5
30.25925527500729	75.0
30.732717414173024	77.5
31.24757550908171	80.0
32.64478938361306	82.5
34.77783594818703	85.0
35.209076703387815	87.5
36.679949169125116	90.0
36.84244616333893	92.5
39.926721050434686	95.0
42.95437744954463	97.5
46.076838862438585	100.0
60.0	100.0


==> Steiner/costs/P4E/P4E_heur_dmax_0.1.txt <==
x	solved
-2.4918112860590775	2.5
-1.9575426319577585	5.0
-1.7636595395329082	5.0
-1.4263396453766648	7.5
-0.09283829323742347	7.5
-0.034504855326071525	7.5
0.0	42.5
0.045512470416890466	45.0
0.09871428687017451	45.0
0.12237145366777345	45.0
0.2010779592854991	47.5
0.2131544678776991	47.5
0.2561579206344586	47.5
0.2690086240999971	47.5
0.3334664396853079	47.5
0.39243064486495816	47.5
0.5475266270459154	50.0
0.5746407518021154	52.5
0.6706559130459899	55.0
0.6998143833182044	55.0
0.705345011996646	55.0
0.7326974736651501	57.5
0.7377619673652611	60.0
0.8233211966225255	62.5
0.9142333879805545	65.0
0.9181975961226857	67.5
1.1721477126584638	70.0
1.2012938227083327	70.0
1.3373353867429347	72.5
1.34843500045274	72.5
1.4855691040464685	75.0
1.5143669750932458	77.5
1.5398824654466328	77.5
1.5699756028009202	80.0
1.7909365558912402	82.5
1.892554790727102	85.0
1.911309780430062	87.5
2.2112386778373794	90.0
2.5296163896058235	92.5
2.654201279342388	95.0
2.663149062266135	95.0
2.7730797708585135	97.5
3.1172569857206263	100.0
60.0	100.0


==> Steiner/costs/P4E/P4E_heur_dmax_0.5.txt <==
x	solved
-4.166747918332317	2.5
-0.15258918741428226	5.0
0.0	15.0
0.12142281338170505	17.5
0.28682516412773545	20.0
0.41885804318398434	22.5
0.4397113486461944	22.5
0.46423773913132893	25.0
0.6905018415052726	27.5
0.7783765764764704	30.0
0.8214939909752831	30.0
0.8675753551915423	30.0
0.9685533760720337	32.5
1.0052956336255796	32.5
1.0260797455532147	35.0
1.0495252262782193	37.5
1.0534887014221808	40.0
1.1741583719013493	40.0
1.1859855855464212	42.5
1.465857828695068	42.5
1.756520638752461	45.0
1.7760695636583699	47.5
1.8401132685274577	50.0
2.1724076307912177	52.5
2.2038868445262145	52.5
2.3933052633792213	55.0
2.418977874727321	55.0
2.4243969428493704	55.0
2.80924399534706	57.5
2.984478515049698	57.5
3.105848689970322	60.0
3.1124991227454517	62.5
3.2072259528989013	65.0
3.2147463996738996	67.5
3.286538312500686	70.0
3.4624500864811716	70.0
3.840343647555725	70.0
4.101672712615885	70.0
4.538692035286962	72.5
4.639140858012612	75.0
4.671095723776558	77.5
4.786683532658693	80.0
4.7939188793497305	82.5
5.194095418536136	85.0
5.285225415943021	87.5
5.825291820922097	87.5
6.22397669547137	87.5
6.68868658616881	87.5
6.7709029897019954	90.0
7.09849949562879	90.0
7.102009763519939	92.5
7.111106484421363	92.5
7.257164475550933	92.5
7.483867494768277	95.0
7.8521912679948525	97.5
8.004534879601305	97.5
8.042810627704258	97.5
8.130203001564517	97.5
8.755821216907307	100.0
10.565131229663738	100.0
10.595054698621341	100.0
13.053897608052877	100.0
13.377892083634933	100.0
14.280201324042583	100.0
14.905336701911985	100.0
16.39563678654141	100.0
17.283580764707185	100.0
18.309033342453983	100.0
20.58231083290917	100.0
60.0	100.0


==> Steiner/costs/P4E/P4E_heur_dmax_1.0.txt <==
x	solved
-11.009601885061075	2.5
-6.01487507839712	5.0
-5.302340999110406	7.5
-4.586036877907987	10.0
-3.9418113561708177	12.5
-3.6637601832993925	12.5
-1.9074592668024457	15.0
-1.428509573911794	17.5
-0.7145941835872232	20.0
-0.7005666144010826	22.5
-0.2880999723557131	22.5
0.0	35.0
0.062344972545929814	37.5
0.109343936381712	40.0
0.32813068952962243	40.0
0.4861482048246618	42.5
0.6719851699824654	45.0
0.7571297749869171	47.5
0.7736023493582845	50.0
0.9333988086982307	52.5
1.1335636616851508	52.5
1.2470819827572903	55.0
1.2618432799285786	57.5
1.9886567021708175	60.0
2.017788171445521	62.5
2.616970954047262	65.0
2.9236783953765064	67.5
3.052771653465971	70.0
3.2260677342602952	70.0
3.539981840832793	72.5
3.5672132055422274	72.5
4.295514425782863	75.0
4.640393988695828	75.0
4.788234842376059	77.5
5.12557971450943	80.0
5.414316737330254	80.0
5.58847554769939	82.5
5.921119115332974	82.5
6.085331324881112	85.0
6.124063985215889	85.0
6.355066064887505	85.0
6.435154569273655	87.5
6.8234126565172355	87.5
7.1317950632937	87.5
7.4537773359840855	87.5
7.480656282180171	90.0
7.718462724964669	92.5
8.16397403728106	95.0
8.681272283730529	97.5
9.503564433779086	97.5
9.760475820139202	97.5
10.352084524073046	100.0
13.428623539688774	100.0
13.809372960104444	100.0
15.853880132019302	100.0
17.711299180859957	100.0
19.16484456062379	100.0
23.147713767436038	100.0
24.287683636096677	100.0
24.749985834891483	100.0
25.16246483969887	100.0
25.978437631753298	100.0
30.25925527500729	100.0
30.732717414173024	100.0
31.24757550908171	100.0
32.64478938361306	100.0
34.77783594818703	100.0
35.209076703387815	100.0
36.679949169125116	100.0
36.84244616333893	100.0
39.926721050434686	100.0
42.95437744954463	100.0
46.076838862438585	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_adr_0.1.txt <==
x	solved
0.0	98.33333333333333
0.035785887920309324	98.33333333333333
0.07914832380406776	98.33333333333333
0.13000075845589823	98.33333333333333
0.143848422846773	100.0
0.233758590247366	100.0
0.5102661188387049	100.0
0.5131235102266927	100.0
0.5376818676208733	100.0
0.5514777492964911	100.0
0.7692679433615041	100.0
0.856299475696055	100.0
1.0067825631789895	100.0
1.0182361887383837	100.0
1.1117274944429067	100.0
1.164682908685149	100.0
1.2480754434681074	100.0
1.351087448487973	100.0
1.368481814319429	100.0
1.372440226784261	100.0
1.374859627607477	100.0
1.3762865642607802	100.0
1.3933044543129618	100.0
1.5495412469531267	100.0
1.551090408393841	100.0
1.5621431926406582	100.0
1.7374930654506404	100.0
1.971912452985781	100.0
2.019850467212895	100.0
2.044432477270216	100.0
2.049406315479908	100.0
2.1543052816753914	100.0
2.1644134397341146	100.0
2.210976085665073	100.0
2.3475163563372576	100.0
2.397569140960436	100.0
2.399197595527037	100.0
2.5587448428742947	100.0
2.621955461040828	100.0
2.668596388461485	100.0
2.786687045894156	100.0
2.873379532281368	100.0
2.995537446219707	100.0
3.0937480884959383	100.0
3.6477314914064936	100.0
3.7232207627016316	100.0
3.7269544434286797	100.0
3.822286864882356	100.0
3.931324283538259	100.0
4.060931691177999	100.0
4.072823880044884	100.0
4.1005975876921195	100.0
4.177425937991825	100.0
4.193423967145556	100.0
4.286075369572324	100.0
4.613012360066945	100.0
4.881808804289765	100.0
5.043294344022719	100.0
5.284303271184073	100.0
5.643689856107615	100.0
5.700146374093162	100.0
5.8199083396986415	100.0
6.197113634823604	100.0
6.244283596682127	100.0
6.387390738329929	100.0
6.4612224158272475	100.0
6.515975091843147	100.0
6.525051196614	100.0
6.597751805684569	100.0
6.666910215106558	100.0
7.07185223371591	100.0
7.263170740706043	100.0
7.625832968052258	100.0
7.829115568181277	100.0
8.501217140822622	100.0
8.673192191044395	100.0
9.626443955893453	100.0
9.74799671546281	100.0
10.006684988486965	100.0
10.438423749861874	100.0
10.44508237187105	100.0
10.448709534169911	100.0
10.520775666466534	100.0
10.9289473740339	100.0
10.93316473598412	100.0
11.359907829215453	100.0
12.460919576264182	100.0
13.081986064091897	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_adr_0.5.txt <==
x	solved
0.0	96.66666666666667
0.050500784969182824	96.66666666666667
0.15728235483996916	98.33333333333333
0.2944855298163506	98.33333333333333
0.42086396377578816	98.33333333333333
0.5152039147540736	98.33333333333333
0.5317548859455612	98.33333333333333
0.5706580384822033	98.33333333333333
0.6919462877843638	98.33333333333333
0.9159825107734821	98.33333333333333
0.9727517944324273	98.33333333333333
1.024566115425371	98.33333333333333
1.0629963435300502	98.33333333333333
1.155569045242244	98.33333333333333
1.2296677299407492	98.33333333333333
1.2612442961858414	98.33333333333333
1.3688772494988357	98.33333333333333
1.3735652091813888	98.33333333333333
1.3908600060153413	98.33333333333333
1.411972890457167	98.33333333333333
1.820517612455136	98.33333333333333
1.8943572779281974	98.33333333333333
1.9044906688447327	98.33333333333333
1.9398523574947626	98.33333333333333
1.940274909507697	98.33333333333333
1.9493339279592454	98.33333333333333
2.0469950451559598	98.33333333333333
2.0966688597840317	98.33333333333333
2.2343432283410176	98.33333333333333
2.2554772065374142	98.33333333333333
2.6259838910261326	98.33333333333333
2.645160214586947	98.33333333333333
2.791895998690591	98.33333333333333
3.1726314221769756	100.0
3.4024866310945914	100.0
3.414978438000813	100.0
3.5004980764662115	100.0
3.5200975498534066	100.0
3.796268981140222	100.0
4.818213082424751	100.0
5.752379612831205	100.0
6.6359973496182105	100.0
7.311699598505026	100.0
7.646187809680552	100.0
7.800470516101524	100.0
8.214606501504946	100.0
9.235837870439122	100.0
9.3255266620263	100.0
9.417362426448166	100.0
9.443601807084388	100.0
10.682697638729344	100.0
11.00149069953997	100.0
11.118787691720145	100.0
11.251151967761785	100.0
12.957735376854217	100.0
13.37203969720566	100.0
13.601863520259126	100.0
14.091152818609483	100.0
14.341951642811095	100.0
14.737413828346506	100.0
15.022486760154399	100.0
15.209763451878866	100.0
15.370326390195974	100.0
15.875908127395931	100.0
16.16135748249264	100.0
16.485519543241704	100.0
16.663624608711118	100.0
17.095758050563905	100.0
17.937072802235303	100.0
18.585829109386996	100.0
19.213156028923024	100.0
19.81019606146338	100.0
20.24128760336146	100.0
21.150114109313993	100.0
21.297171385140263	100.0
22.693500569831087	100.0
22.765181816247107	100.0
22.882295772213535	100.0
23.659788872098424	100.0
24.26734825162467	100.0
25.597660688136095	100.0
26.55919510038357	100.0
27.380139500613335	100.0
28.370024043690766	100.0
28.737476361002688	100.0
32.84616643294247	100.0
39.89041718480737	100.0
40.28452301727556	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_adr_1.0.txt <==
x	solved
0.0	76.66666666666667
1.5375477623125316e-5	78.33333333333333
1.5922725107585504e-5	80.0
1.83401974616383e-5	81.66666666666667
2.2674425843315885e-5	83.33333333333333
0.00016885382398847655	85.0
0.0007180347389207381	86.66666666666667
0.04087015359435134	86.66666666666667
0.09156807290563936	86.66666666666667
0.1391407162821292	88.33333333333333
0.18389260405893632	90.0
0.35513941026407636	90.0
0.558554330871467	90.0
0.614283366619075	91.66666666666667
0.6305453361672524	91.66666666666667
0.6860191766783298	93.33333333333333
0.7295888285203572	93.33333333333333
0.8352115666046377	95.0
0.8572549085556688	95.0
0.9391172287434477	95.0
1.1931924302371042	95.0
1.2847039307040466	95.0
1.3058930768127601	96.66666666666667
1.3831443493456759	96.66666666666667
1.4864903698861858	96.66666666666667
1.5152827177163253	96.66666666666667
1.6975598909211786	96.66666666666667
2.10081062358354	96.66666666666667
2.2480068818525525	96.66666666666667
2.3101690824816012	96.66666666666667
2.4994201123832664	96.66666666666667
2.662999601366891	96.66666666666667
2.9540248939017557	98.33333333333333
2.9727467330212543	98.33333333333333
3.467785676956894	98.33333333333333
4.7089738690425635	100.0
5.101211276231033	100.0
5.297617495211974	100.0
5.650002257048531	100.0
5.984421519584659	100.0
6.16306039777617	100.0
6.313844620468341	100.0
8.092662267955717	100.0
9.258216335365498	100.0
9.298654169165466	100.0
9.401580368930228	100.0
9.824312548159462	100.0
9.857371289507975	100.0
12.038509116385677	100.0
12.105468349851613	100.0
12.42237338314595	100.0
13.295323884836344	100.0
13.369022879629394	100.0
13.781485218402194	100.0
14.793159874634105	100.0
15.856481022083805	100.0
16.05736400829341	100.0
16.208598849177	100.0
16.47767154153368	100.0
16.668020806718246	100.0
16.82157972485337	100.0
18.413465128397405	100.0
19.73706628347819	100.0
19.957920668157186	100.0
20.788986896321557	100.0
22.19055703990719	100.0
22.408557373643465	100.0
22.88810511537529	100.0
22.99429393223161	100.0
24.06626664100904	100.0
24.196032307651695	100.0
24.49017040360533	100.0
24.622056937180574	100.0
25.317906746133925	100.0
25.497865971243776	100.0
28.872652620970165	100.0
29.722629566037597	100.0
30.037929734023535	100.0
30.321795430285402	100.0
31.767532283893466	100.0
32.25721306170186	100.0
33.767475193355935	100.0
34.72153215655808	100.0
34.96835147334732	100.0
36.668405878536134	100.0
37.07045423533848	100.0
42.022076857546935	100.0
43.89250721225249	100.0
55.781089347486926	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_center_0.1.txt <==
x	solved
0.0	13.333333333333334
0.035785887920309324	13.333333333333334
0.07914832380406776	15.0
0.13000075845589823	15.0
0.143848422846773	15.0
0.233758590247366	15.0
0.5102661188387049	15.0
0.5131235102266927	15.0
0.5376818676208733	15.0
0.5514777492964911	15.0
0.7692679433615041	15.0
0.856299475696055	16.666666666666668
1.0067825631789895	16.666666666666668
1.0182361887383837	16.666666666666668
1.1117274944429067	16.666666666666668
1.164682908685149	16.666666666666668
1.2480754434681074	18.333333333333332
1.351087448487973	18.333333333333332
1.368481814319429	18.333333333333332
1.372440226784261	20.0
1.374859627607477	21.666666666666668
1.3762865642607802	23.333333333333332
1.3933044543129618	23.333333333333332
1.5495412469531267	23.333333333333332
1.551090408393841	25.0
1.5621431926406582	25.0
1.7374930654506404	26.666666666666668
1.971912452985781	26.666666666666668
2.019850467212895	26.666666666666668
2.044432477270216	26.666666666666668
2.049406315479908	28.333333333333332
2.1543052816753914	30.0
2.1644134397341146	31.666666666666668
2.210976085665073	31.666666666666668
2.3475163563372576	33.333333333333336
2.397569140960436	33.333333333333336
2.399197595527037	35.0
2.5587448428742947	35.0
2.621955461040828	36.666666666666664
2.668596388461485	38.333333333333336
2.786687045894156	40.0
2.873379532281368	40.0
2.995537446219707	40.0
3.0937480884959383	40.0
3.6477314914064936	40.0
3.7232207627016316	40.0
3.7269544434286797	41.666666666666664
3.822286864882356	43.333333333333336
3.931324283538259	43.333333333333336
4.060931691177999	43.333333333333336
4.072823880044884	43.333333333333336
4.1005975876921195	45.0
4.177425937991825	46.666666666666664
4.193423967145556	48.333333333333336
4.286075369572324	48.333333333333336
4.613012360066945	50.0
4.881808804289765	51.666666666666664
5.043294344022719	53.333333333333336
5.284303271184073	55.0
5.643689856107615	56.666666666666664
5.700146374093162	58.333333333333336
5.8199083396986415	60.0
6.197113634823604	61.666666666666664
6.244283596682127	63.333333333333336
6.387390738329929	65.0
6.4612224158272475	65.0
6.515975091843147	66.66666666666667
6.525051196614	66.66666666666667
6.597751805684569	68.33333333333333
6.666910215106558	70.0
7.07185223371591	71.66666666666667
7.263170740706043	73.33333333333333
7.625832968052258	75.0
7.829115568181277	76.66666666666667
8.501217140822622	78.33333333333333
8.673192191044395	80.0
9.626443955893453	81.66666666666667
9.74799671546281	83.33333333333333
10.006684988486965	85.0
10.438423749861874	86.66666666666667
10.44508237187105	88.33333333333333
10.448709534169911	90.0
10.520775666466534	91.66666666666667
10.9289473740339	93.33333333333333
10.93316473598412	95.0
11.359907829215453	96.66666666666667
12.460919576264182	98.33333333333333
13.081986064091897	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_center_0.5.txt <==
x	solved
0.0	5.0
0.050500784969182824	5.0
0.15728235483996916	5.0
0.2944855298163506	5.0
0.42086396377578816	6.666666666666667
0.5152039147540736	6.666666666666667
0.5317548859455612	6.666666666666667
0.5706580384822033	6.666666666666667
0.6919462877843638	6.666666666666667
0.9159825107734821	6.666666666666667
0.9727517944324273	6.666666666666667
1.024566115425371	6.666666666666667
1.0629963435300502	6.666666666666667
1.155569045242244	6.666666666666667
1.2296677299407492	6.666666666666667
1.2612442961858414	8.333333333333334
1.3688772494988357	8.333333333333334
1.3735652091813888	8.333333333333334
1.3908600060153413	8.333333333333334
1.411972890457167	8.333333333333334
1.820517612455136	8.333333333333334
1.8943572779281974	8.333333333333334
1.9044906688447327	8.333333333333334
1.9398523574947626	8.333333333333334
1.940274909507697	10.0
1.9493339279592454	10.0
2.0469950451559598	10.0
2.0966688597840317	11.666666666666666
2.2343432283410176	13.333333333333334
2.2554772065374142	13.333333333333334
2.6259838910261326	13.333333333333334
2.645160214586947	13.333333333333334
2.791895998690591	15.0
3.1726314221769756	15.0
3.4024866310945914	15.0
3.414978438000813	15.0
3.5004980764662115	15.0
3.5200975498534066	16.666666666666668
3.796268981140222	18.333333333333332
4.818213082424751	20.0
5.752379612831205	21.666666666666668
6.6359973496182105	23.333333333333332
7.311699598505026	25.0
7.646187809680552	26.666666666666668
7.800470516101524	28.333333333333332
8.214606501504946	30.0
9.235837870439122	31.666666666666668
9.3255266620263	33.333333333333336
9.417362426448166	35.0
9.443601807084388	36.666666666666664
10.682697638729344	38.333333333333336
11.00149069953997	40.0
11.118787691720145	41.666666666666664
11.251151967761785	43.333333333333336
12.957735376854217	45.0
13.37203969720566	46.666666666666664
13.601863520259126	48.333333333333336
14.091152818609483	50.0
14.341951642811095	51.666666666666664
14.737413828346506	53.333333333333336
15.022486760154399	55.0
15.209763451878866	56.666666666666664
15.370326390195974	58.333333333333336
15.875908127395931	60.0
16.16135748249264	61.666666666666664
16.485519543241704	63.333333333333336
16.663624608711118	65.0
17.095758050563905	66.66666666666667
17.937072802235303	68.33333333333333
18.585829109386996	70.0
19.213156028923024	71.66666666666667
19.81019606146338	73.33333333333333
20.24128760336146	75.0
21.150114109313993	76.66666666666667
21.297171385140263	78.33333333333333
22.693500569831087	80.0
22.765181816247107	81.66666666666667
22.882295772213535	83.33333333333333
23.659788872098424	85.0
24.26734825162467	86.66666666666667
25.597660688136095	88.33333333333333
26.55919510038357	90.0
27.380139500613335	91.66666666666667
28.370024043690766	93.33333333333333
28.737476361002688	95.0
32.84616643294247	96.66666666666667
39.89041718480737	98.33333333333333
40.28452301727556	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_center_1.0.txt <==
x	solved
0.0	5.0
1.5375477623125316e-5	5.0
1.5922725107585504e-5	5.0
1.83401974616383e-5	5.0
2.2674425843315885e-5	5.0
0.00016885382398847655	5.0
0.0007180347389207381	5.0
0.04087015359435134	5.0
0.09156807290563936	5.0
0.1391407162821292	5.0
0.18389260405893632	5.0
0.35513941026407636	5.0
0.558554330871467	5.0
0.614283366619075	5.0
0.6305453361672524	5.0
0.6860191766783298	5.0
0.7295888285203572	5.0
0.8352115666046377	5.0
0.8572549085556688	5.0
0.9391172287434477	5.0
1.1931924302371042	6.666666666666667
1.2847039307040466	8.333333333333334
1.3058930768127601	8.333333333333334
1.3831443493456759	8.333333333333334
1.4864903698861858	8.333333333333334
1.5152827177163253	8.333333333333334
1.6975598909211786	8.333333333333334
2.10081062358354	8.333333333333334
2.2480068818525525	8.333333333333334
2.3101690824816012	8.333333333333334
2.4994201123832664	8.333333333333334
2.662999601366891	10.0
2.9540248939017557	10.0
2.9727467330212543	10.0
3.467785676956894	11.666666666666666
4.7089738690425635	11.666666666666666
5.101211276231033	13.333333333333334
5.297617495211974	15.0
5.650002257048531	16.666666666666668
5.984421519584659	18.333333333333332
6.16306039777617	20.0
6.313844620468341	21.666666666666668
8.092662267955717	23.333333333333332
9.258216335365498	25.0
9.298654169165466	26.666666666666668
9.401580368930228	28.333333333333332
9.824312548159462	30.0
9.857371289507975	31.666666666666668
12.038509116385677	33.333333333333336
12.105468349851613	35.0
12.42237338314595	36.666666666666664
13.295323884836344	38.333333333333336
13.369022879629394	40.0
13.781485218402194	41.666666666666664
14.793159874634105	43.333333333333336
15.856481022083805	45.0
16.05736400829341	46.666666666666664
16.208598849177	48.333333333333336
16.47767154153368	50.0
16.668020806718246	51.666666666666664
16.82157972485337	53.333333333333336
18.413465128397405	55.0
19.73706628347819	56.666666666666664
19.957920668157186	58.333333333333336
20.788986896321557	60.0
22.19055703990719	61.666666666666664
22.408557373643465	63.333333333333336
22.88810511537529	65.0
22.99429393223161	66.66666666666667
24.06626664100904	68.33333333333333
24.196032307651695	70.0
24.49017040360533	71.66666666666667
24.622056937180574	73.33333333333333
25.317906746133925	75.0
25.497865971243776	76.66666666666667
28.872652620970165	78.33333333333333
29.722629566037597	80.0
30.037929734023535	81.66666666666667
30.321795430285402	83.33333333333333
31.767532283893466	85.0
32.25721306170186	86.66666666666667
33.767475193355935	88.33333333333333
34.72153215655808	90.0
34.96835147334732	91.66666666666667
36.668405878536134	93.33333333333333
37.07045423533848	95.0
42.022076857546935	96.66666666666667
43.89250721225249	98.33333333333333
55.781089347486926	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_worst_0.1.txt <==
x	solved
0.0	41.666666666666664
0.035785887920309324	43.333333333333336
0.07914832380406776	45.0
0.13000075845589823	46.666666666666664
0.143848422846773	46.666666666666664
0.233758590247366	48.333333333333336
0.5102661188387049	50.0
0.5131235102266927	51.666666666666664
0.5376818676208733	53.333333333333336
0.5514777492964911	55.0
0.7692679433615041	56.666666666666664
0.856299475696055	56.666666666666664
1.0067825631789895	58.333333333333336
1.0182361887383837	60.0
1.1117274944429067	61.666666666666664
1.164682908685149	63.333333333333336
1.2480754434681074	63.333333333333336
1.351087448487973	65.0
1.368481814319429	66.66666666666667
1.372440226784261	66.66666666666667
1.374859627607477	66.66666666666667
1.3762865642607802	66.66666666666667
1.3933044543129618	68.33333333333333
1.5495412469531267	70.0
1.551090408393841	70.0
1.5621431926406582	71.66666666666667
1.7374930654506404	71.66666666666667
1.971912452985781	73.33333333333333
2.019850467212895	75.0
2.044432477270216	76.66666666666667
2.049406315479908	76.66666666666667
2.1543052816753914	76.66666666666667
2.1644134397341146	76.66666666666667
2.210976085665073	78.33333333333333
2.3475163563372576	78.33333333333333
2.397569140960436	80.0
2.399197595527037	80.0
2.5587448428742947	81.66666666666667
2.621955461040828	81.66666666666667
2.668596388461485	81.66666666666667
2.786687045894156	81.66666666666667
2.873379532281368	83.33333333333333
2.995537446219707	85.0
3.0937480884959383	86.66666666666667
3.6477314914064936	88.33333333333333
3.7232207627016316	90.0
3.7269544434286797	90.0
3.822286864882356	90.0
3.931324283538259	91.66666666666667
4.060931691177999	93.33333333333333
4.072823880044884	95.0
4.1005975876921195	95.0
4.177425937991825	95.0
4.193423967145556	95.0
4.286075369572324	96.66666666666667
4.613012360066945	96.66666666666667
4.881808804289765	96.66666666666667
5.043294344022719	96.66666666666667
5.284303271184073	96.66666666666667
5.643689856107615	96.66666666666667
5.700146374093162	96.66666666666667
5.8199083396986415	96.66666666666667
6.197113634823604	96.66666666666667
6.244283596682127	96.66666666666667
6.387390738329929	96.66666666666667
6.4612224158272475	98.33333333333333
6.515975091843147	98.33333333333333
6.525051196614	100.0
6.597751805684569	100.0
6.666910215106558	100.0
7.07185223371591	100.0
7.263170740706043	100.0
7.625832968052258	100.0
7.829115568181277	100.0
8.501217140822622	100.0
8.673192191044395	100.0
9.626443955893453	100.0
9.74799671546281	100.0
10.006684988486965	100.0
10.438423749861874	100.0
10.44508237187105	100.0
10.448709534169911	100.0
10.520775666466534	100.0
10.9289473740339	100.0
10.93316473598412	100.0
11.359907829215453	100.0
12.460919576264182	100.0
13.081986064091897	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_worst_0.5.txt <==
x	solved
0.0	53.333333333333336
0.050500784969182824	55.0
0.15728235483996916	55.0
0.2944855298163506	56.666666666666664
0.42086396377578816	56.666666666666664
0.5152039147540736	58.333333333333336
0.5317548859455612	60.0
0.5706580384822033	61.666666666666664
0.6919462877843638	63.333333333333336
0.9159825107734821	65.0
0.9727517944324273	66.66666666666667
1.024566115425371	68.33333333333333
1.0629963435300502	70.0
1.155569045242244	71.66666666666667
1.2296677299407492	73.33333333333333
1.2612442961858414	73.33333333333333
1.3688772494988357	75.0
1.3735652091813888	76.66666666666667
1.3908600060153413	78.33333333333333
1.411972890457167	80.0
1.820517612455136	81.66666666666667
1.8943572779281974	83.33333333333333
1.9044906688447327	85.0
1.9398523574947626	86.66666666666667
1.940274909507697	86.66666666666667
1.9493339279592454	88.33333333333333
2.0469950451559598	90.0
2.0966688597840317	90.0
2.2343432283410176	90.0
2.2554772065374142	91.66666666666667
2.6259838910261326	93.33333333333333
2.645160214586947	95.0
2.791895998690591	95.0
3.1726314221769756	95.0
3.4024866310945914	96.66666666666667
3.414978438000813	98.33333333333333
3.5004980764662115	100.0
3.5200975498534066	100.0
3.796268981140222	100.0
4.818213082424751	100.0
5.752379612831205	100.0
6.6359973496182105	100.0
7.311699598505026	100.0
7.646187809680552	100.0
7.800470516101524	100.0
8.214606501504946	100.0
9.235837870439122	100.0
9.3255266620263	100.0
9.417362426448166	100.0
9.443601807084388	100.0
10.682697638729344	100.0
11.00149069953997	100.0
11.118787691720145	100.0
11.251151967761785	100.0
12.957735376854217	100.0
13.37203969720566	100.0
13.601863520259126	100.0
14.091152818609483	100.0
14.341951642811095	100.0
14.737413828346506	100.0
15.022486760154399	100.0
15.209763451878866	100.0
15.370326390195974	100.0
15.875908127395931	100.0
16.16135748249264	100.0
16.485519543241704	100.0
16.663624608711118	100.0
17.095758050563905	100.0
17.937072802235303	100.0
18.585829109386996	100.0
19.213156028923024	100.0
19.81019606146338	100.0
20.24128760336146	100.0
21.150114109313993	100.0
21.297171385140263	100.0
22.693500569831087	100.0
22.765181816247107	100.0
22.882295772213535	100.0
23.659788872098424	100.0
24.26734825162467	100.0
25.597660688136095	100.0
26.55919510038357	100.0
27.380139500613335	100.0
28.370024043690766	100.0
28.737476361002688	100.0
32.84616643294247	100.0
39.89041718480737	100.0
40.28452301727556	100.0
60.0	100.0


==> Steiner/costs/P6E/P6E_worst_1.0.txt <==
x	solved
0.0	56.666666666666664
1.5375477623125316e-5	58.333333333333336
1.5922725107585504e-5	60.0
1.83401974616383e-5	61.666666666666664
2.2674425843315885e-5	63.333333333333336
0.00016885382398847655	65.0
0.0007180347389207381	65.0
0.04087015359435134	66.66666666666667
0.09156807290563936	68.33333333333333
0.1391407162821292	68.33333333333333
0.18389260405893632	70.0
0.35513941026407636	71.66666666666667
0.558554330871467	73.33333333333333
0.614283366619075	75.0
0.6305453361672524	76.66666666666667
0.6860191766783298	78.33333333333333
0.7295888285203572	80.0
0.8352115666046377	81.66666666666667
0.8572549085556688	83.33333333333333
0.9391172287434477	85.0
1.1931924302371042	85.0
1.2847039307040466	85.0
1.3058930768127601	85.0
1.3831443493456759	86.66666666666667
1.4864903698861858	88.33333333333333
1.5152827177163253	90.0
1.6975598909211786	91.66666666666667
2.10081062358354	93.33333333333333
2.2480068818525525	95.0
2.3101690824816012	96.66666666666667
2.4994201123832664	98.33333333333333
2.662999601366891	98.33333333333333
2.9540248939017557	98.33333333333333
2.9727467330212543	100.0
3.467785676956894	100.0
4.7089738690425635	100.0
5.101211276231033	100.0
5.297617495211974	100.0
5.650002257048531	100.0
5.984421519584659	100.0
6.16306039777617	100.0
6.313844620468341	100.0
8.092662267955717	100.0
9.258216335365498	100.0
9.298654169165466	100.0
9.401580368930228	100.0
9.824312548159462	100.0
9.857371289507975	100.0
12.038509116385677	100.0
12.105468349851613	100.0
12.42237338314595	100.0
13.295323884836344	100.0
13.369022879629394	100.0
13.781485218402194	100.0
14.793159874634105	100.0
15.856481022083805	100.0
16.05736400829341	100.0
16.208598849177	100.0
16.47767154153368	100.0
16.668020806718246	100.0
16.82157972485337	100.0
18.413465128397405	100.0
19.73706628347819	100.0
19.957920668157186	100.0
20.788986896321557	100.0
22.19055703990719	100.0
22.408557373643465	100.0
22.88810511537529	100.0
22.99429393223161	100.0
24.06626664100904	100.0
24.196032307651695	100.0
24.49017040360533	100.0
24.622056937180574	100.0
25.317906746133925	100.0
25.497865971243776	100.0
28.872652620970165	100.0
29.722629566037597	100.0
30.037929734023535	100.0
30.321795430285402	100.0
31.767532283893466	100.0
32.25721306170186	100.0
33.767475193355935	100.0
34.72153215655808	100.0
34.96835147334732	100.0
36.668405878536134	100.0
37.07045423533848	100.0
42.022076857546935	100.0
43.89250721225249	100.0
55.781089347486926	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_adr_0.1.txt <==
x	solved
0.0	44.4
0.008896005693448195	44.4
0.008984322357478015	44.5
0.009033015672286813	44.6
0.009168003667193128	44.7
0.009246844514314222	44.8
0.009376904683768688	44.9
0.013270813058480553	44.9
0.01363016810540715	44.9
0.013646908975117653	45.0
0.013801352532548713	45.0
0.013903049402169403	45.1
0.014042971492768402	45.2
0.018164479360606712	45.2
0.01880671399689315	45.2
0.021935597086957696	45.2
0.022294555669497902	45.3
0.02267882251554015	45.3
0.026680896478122676	45.4
0.02686607262793796	45.4
0.026985697580283474	45.4
0.02740727206285505	45.5
0.03288237504697162	45.5
0.03312511830399072	45.5
0.03566651805616767	45.5
0.03570950319154243	45.6
0.03619581938285408	45.6
0.0393356643356534	45.6
0.04032619410341581	45.6
0.0404294506086766	45.7
0.04210526315789633	45.8
0.04502881844380147	45.9
0.045122281382544135	46.0
0.04583791712504323	46.0
0.047123132745862266	46.1
0.04823292116109148	46.1
0.048932384341630435	46.1
0.05023060413716846	46.1
0.05111761698964341	46.2
0.053686471009294974	46.2
0.05377789728421823	46.2
0.053951982735367575	46.3
0.05435521130587313	46.4
0.054714572314428486	46.4
0.0570071258907385	46.4
0.05924170616113537	46.5
0.06499535747445978	46.6
0.06540833489068154	46.6
0.06817252192883047	46.7
0.06854636018826361	46.8
0.07092512966000114	46.8
0.07096287754468293	46.8
0.077017170298562	46.9
0.07759368296133438	46.9
0.07763975155278932	46.9
0.07856548664387462	46.9
0.08011037429347403	46.9
0.0824100357110186	46.9
0.08259532877529795	47.0
0.08327165062916674	47.1
0.08505685379174399	47.2
0.08677383997076987	47.3
0.08765050514369964	47.3
0.08788118463836392	47.3
0.09050592813830077	47.4
0.09452221271999278	47.4
0.09728527749466298	47.5
0.09999090991727973	47.5
0.10415723213477864	47.5
0.10445524319905071	47.5
0.10607877502076293	47.6
0.10691706954257613	47.7
0.10875218686462233	47.7
0.1089225742035078	47.7
0.11345071700853149	47.8
0.11389521640091116	47.8
0.11501371317348974	47.8
0.1156583629893198	47.8
0.118004810965366	47.8
0.12257127292537236	47.8
0.1240580775592769	47.9
0.12617727907710385	48.0
0.13319860371118503	48.1
0.1344206470113733	48.1
0.13572204125950568	48.2
0.13611615245008302	48.3
0.13617793917384607	48.4
0.13676148796498128	48.5
0.13809078355383414	48.5
0.13857845328565144	48.5
0.1391382405745073	48.5
0.14222140661559035	48.5
0.14232342999465983	48.5
0.14279134039613187	48.5
0.1476179825542313	48.5
0.14880952380952944	48.5
0.14891024773249587	48.6
0.14962154550255385	48.7
0.15058114912240442	48.7
0.15158946007401286	48.7
0.1522421110906129	48.7
0.15285562091806593	48.8
0.15311866696688808	48.9
0.15673279297836834	49.0
0.15718182238454229	49.0
0.15747322955098658	49.1
0.1606315113130583	49.1
0.16131200430165957	49.2
0.1656543346217622	49.3
0.1671485363209144	49.3
0.16950664644481908	49.4
0.1705855232826208	49.5
0.17073508375248236	49.5
0.17083756579553797	49.6
0.1722614840989339	49.6
0.1723981489883059	49.6
0.17317595588570178	49.7
0.17348429510591465	49.7
0.1772485570149463	49.8
0.1780943900267167	49.8
0.18145527127563313	49.9
0.18364669873197023	50.0
0.18475958722004263	50.0
0.18787517756495284	50.0
0.1912726302210786	50.0
0.1925967681322795	50.0
0.19320632638389953	50.0
0.1977587343440952	50.0
0.19948315727433366	50.1
0.20133613983709972	50.2
0.20210185933711355	50.3
0.20294266869609232	50.4
0.20310192023634888	50.4
0.20351280803433525	50.5
0.20510908073839162	50.6
0.20524718900589325	50.6
0.21305872431089626	50.6
0.2138404840984571	50.7
0.2184184719622043	50.8
0.21931828566206238	50.9
0.21964229683087952	51.0
0.22148394241417024	51.1
0.22216177003990256	51.1
0.22383883603804783	51.1
0.2240059734926217	51.2
0.22529487122851566	51.3
0.22546897546897549	51.4
0.22770906817876987	51.5
0.22837066315327637	51.5
0.22964697406339646	51.6
0.2342230864415773	51.6
0.23424379032970968	51.6
0.23490084473956804	51.7
0.23595607586895828	51.8
0.2371046391983184	51.8
0.23828091153280104	51.8
0.23873051537704953	51.8
0.2393316775795896	51.8
0.24055918663761852	51.9
0.24374238305053447	52.0
0.2437703141928458	52.0
0.24481500300244866	52.1
0.24686842827100303	52.2
0.24701160072339212	52.3
0.24796803967488268	52.4
0.24858444966165838	52.4
0.24928446126857726	52.5
0.24961423254968818	52.5
0.2508895173798063	52.6
0.25377260162233306	52.7
0.25506654918147353	52.8
0.2557908199516802	52.9
0.2573247257460257	53.0
0.2596692633593101	53.0
0.2601130146201509	53.1
0.26194852941176155	53.1
0.26319434824767657	53.1
0.26409674280683554	53.2
0.2670770902177373	53.3
0.26788957500908256	53.3
0.2692998204667838	53.3
0.27367759881556536	53.4
0.2771940805651203	53.5
0.2781765972720767	53.6
0.2812355924389051	53.6
0.28368155619596336	53.6
0.2847843775427156	53.6
0.2876449639302326	53.7
0.2888394336853135	53.8
0.290025830425529	53.8
0.29426640305300766	53.9
0.29579457281261956	53.9
0.29736035500251873	54.0
0.30085833112113014	54.1
0.30228340231595857	54.1
0.30655486430439405	54.2
0.3072474245436503	54.2
0.30871415875391583	54.3
0.30905670518677675	54.3
0.309070548712205	54.3
0.31027970141199646	54.4
0.3118355776045342	54.5
0.3124302611024274	54.5
0.3140280830828662	54.6
0.3142909964873259	54.6
0.31446540880504337	54.6
0.31452274592031987	54.7
0.3166417876690718	54.7
0.31737395719984973	54.8
0.31814828476576806	54.8
0.31938821412504703	54.8
0.3255005127747758	54.8
0.32733978792070445	54.8
0.3286580567513808	54.9
0.32938076416337286	54.9
0.3294816464801056	54.9
0.3301404259276518	54.9
0.3306939916162124	55.0
0.33081496714203096	55.1
0.33348990136214557	55.1
0.3369916662871757	55.1
0.33746807734403916	55.2
0.3378841148806032	55.3
0.339076246334302	55.3
0.339325018341884	55.3
0.34163895595135063	55.4
0.3428983937917431	55.5
0.34344335414808663	55.5
0.34401508011310944	55.6
0.3444881889763698	55.7
0.34628878662231327	55.7
0.3487550768144058	55.7
0.3491430126054277	55.7
0.3504043126684641	55.8
0.3513038778543445	55.8
0.3529794250150903	55.8
0.3557095950383077	55.8
0.3569814731134171	55.9
0.3593728942994398	55.9
0.3602954422626605	56.0
0.3605824090556356	56.0
0.3621361448544543	56.0
0.36270346779900614	56.0
0.36438168982007874	56.1
0.365370048567479	56.2
0.36645525017618097	56.2
0.3704372967112365	56.3
0.3720400927911736	56.3
0.37261937620756386	56.4
0.3729380827157548	56.5
0.37428151316669045	56.5
0.3754127278483803	56.5
0.3764172335600964	56.5
0.3774757971400632	56.6
0.37792230620495043	56.6
0.37943639813057845	56.6
0.3812936420433591	56.6
0.38133284910114557	56.6
0.38692461641094267	56.7
0.3895184135977443	56.8
0.3930131004366837	56.8
0.3942241576896563	56.8
0.39761431411531445	56.8
0.39941419251763066	56.8
0.4003778847451594	56.9
0.40083730459181655	56.9
0.40153142216826276	56.9
0.40371966432298245	56.9
0.4049129437170906	57.0
0.40942549762620223	57.1
0.4117647058823514	57.1
0.4194321533923288	57.2
0.4198612632347515	57.2
0.41986455981941617	57.3
0.423445509248949	57.3
0.4245999821221009	57.3
0.4255708598361812	57.4
0.42786717514649214	57.4
0.42792688032000903	57.5
0.428153261391943	57.5
0.42920457196175227	57.6
0.4297732260424276	57.7
0.43011706278822226	57.8
0.4311127246324145	57.8
0.4327609226094552	57.8
0.43522081729887696	57.9
0.44074881861141346	58.0
0.4409995990912649	58.0
0.4457859298815918	58.1
0.44719802487539384	58.2
0.447892136491665	58.2
0.44814630392467936	58.2
0.4487726069200736	58.2
0.4508727288960401	58.3
0.4525093701435273	58.4
0.4565801253357125	58.5
0.45840330413470287	58.6
0.4591368227731864	58.6
0.4607274177114342	58.7
0.4663188512858354	58.8
0.4677990734853307	58.9
0.4731086810979702	58.9
0.47360356595625286	59.0
0.47655101768137587	59.0
0.47727272727273246	59.0
0.47888750748262676	59.1
0.4804986797108409	59.2
0.48053172856694737	59.2
0.4807692307692313	59.2
0.48083465638466877	59.2
0.48258593216480866	59.3
0.48309178743961045	59.3
0.4857425564450769	59.4
0.4872646733111824	59.4
0.49100587371513477	59.4
0.4944431843955561	59.4
0.4953703703703672	59.4
0.4956684826292818	59.4
0.49705868940672326	59.4
0.49818840579709883	59.4
0.498648522695495	59.5
0.5012996658002286	59.5
0.5013428827215777	59.5
0.5039530260298689	59.5
0.5043727731247859	59.6
0.5069825321472988	59.7
0.5114973746152561	59.7
0.5120634774184551	59.8
0.5136986301369934	59.9
0.5143611452501231	59.9
0.5162599832325888	59.9
0.5199928276851338	59.9
0.5232911274120472	59.9
0.5235125415395847	60.0
0.5236323549676112	60.1
0.523993381136232	60.1
0.524887682932257	60.1
0.52560036248302	60.1
0.529747351263238	60.1
0.530916746761864	60.1
0.5344883195871523	60.1
0.5360861282176153	60.2
0.5366966322286276	60.2
0.5372394159243216	60.2
0.538298623367467	60.2
0.5397640708658029	60.3
0.5403214912873108	60.3
0.5405655146923009	60.3
0.541856086696964	60.3
0.5437330083434877	60.3
0.5488326060551527	60.3
0.5492493592090888	60.3
0.5495254098732949	60.3
0.5496296986352447	60.4
0.5499211178724358	60.5
0.5503109480560235	60.5
0.5503474651368905	60.5
0.5547724068937288	60.6
0.5556065754431114	60.6
0.5582600151846724	60.7
0.5595667870036142	60.8
0.5613184247159729	60.8
0.5627363052844461	60.8
0.5633147113593946	60.9
0.563728860167739	61.0
0.5643706342230647	61.0
0.5651728895020167	61.0
0.5687973997833111	61.1
0.5733225835348926	61.2
0.5743000717875095	61.2
0.5756615645499541	61.3
0.5765222404541146	61.3
0.5769746846766223	61.4
0.5787515502273625	61.4
0.5788313120176364	61.4
0.5814758410632659	61.5
0.581576026637071	61.6
0.5822025169062706	61.6
0.5826785556634686	61.6
0.5827505827505751	61.6
0.5841121495327154	61.6
0.5843449900344359	61.7
0.5923630729973494	61.8
0.5927763992280085	61.8
0.5939886561564971	61.9
0.5959421344736613	62.0
0.596589644272283	62.1
0.5985223978303436	62.1
0.6005868329359996	62.2
0.600939815651551	62.2
0.6009669694094185	62.2
0.6053268765133225	62.3
0.6058446186742755	62.3
0.6064534049349578	62.3
0.6070564608151828	62.4
0.613120784794607	62.5
0.6137136297408213	62.5
0.6143646408839719	62.5
0.6161931946898578	62.6
0.6165171382562703	62.7
0.6175438596491196	62.7
0.6192784060312311	62.7
0.6223492531809067	62.8
0.6229102734392823	62.8
0.6230806889492214	62.9
0.6253736147514662	62.9
0.6276811921427026	62.9
0.627835571238717	62.9
0.6303568999138428	62.9
0.6317894641152743	62.9
0.6318181818181756	63.0
0.6318705098242915	63.1
0.6321000751447672	63.1
0.6337543053960943	63.2
0.6365082973403072	63.2
0.6365512094473055	63.3
0.637380777696252	63.3
0.6379515156848155	63.3
0.6385755570056887	63.4
0.6396097920117867	63.4
0.6470037035384358	63.4
0.6488600506644184	63.4
0.6503911773022883	63.5
0.6509786672531419	63.5
0.6557525325614999	63.5
0.6559702154064311	63.5
0.6565988181221274	63.6
0.6580995153186083	63.7
0.6590232012277729	63.7
0.6610901241230431	63.7
0.6618503845257457	63.8
0.6619191089199254	63.8
0.662011426498598	63.8
0.6630824372759938	63.8
0.6696951248068219	63.9
0.6712322554310807	64.0
0.6724427777059365	64.1
0.6735249342621117	64.1
0.6740941859376453	64.1
0.6752101419319273	64.2
0.6796662604293563	64.2
0.6804233745441486	64.2
0.6817252192882789	64.2
0.6837446728796928	64.2
0.6864372560455836	64.3
0.6885305308932824	64.4
0.6893220934316919	64.5
0.6895606904740248	64.6
0.6909090909090956	64.6
0.6917895503367969	64.7
0.6949524506218042	64.8
0.6964285714285724	64.8
0.6993972300188569	64.9
0.7018840044329563	64.9
0.7047311248765568	65.0
0.709665828242909	65.0
0.710290331172877	65.0
0.7104557640750558	65.1
0.7110624914535769	65.2
0.7129790327876591	65.2
0.7145076110593286	65.2
0.7152619589977189	65.3
0.718166784786195	65.3
0.7190990909501944	65.3
0.7192241659319806	65.4
0.7211646136618203	65.4
0.7256027554535075	65.5
0.72774169775689	65.5
0.7279093338247415	65.5
0.7281987133666884	65.6
0.7298604141957825	65.7
0.7314430196857525	65.7
0.7314716842250556	65.7
0.7346938775510224	65.7
0.7360959651035878	65.7
0.7361368244732378	65.7
0.7383820203978007	65.7
0.7384557861282408	65.7
0.7394460876579751	65.7
0.7459207459207433	65.8
0.7465437788018454	65.9
0.7473772166001363	65.9
0.747812999717808	66.0
0.7479964381122025	66.1
0.7483715988358685	66.2
0.749130473557481	66.2
0.7491615488479458	66.3
0.750590742714162	66.3
0.7552178689124889	66.3
0.756290965760648	66.3
0.7565078470068667	66.4
0.7612488105487366	66.5
0.7634285714285657	66.5
0.7637880136825808	66.5
0.7643969236540965	66.6
0.7645399108036672	66.6
0.7660968913293854	66.6
0.7673461840706312	66.6
0.7678176079890694	66.7
0.7693316431350224	66.7
0.769747147012754	66.8
0.7714338507021508	66.9
0.7715699178504918	67.0
0.7724654904470234	67.0
0.7827260458839319	67.1
0.7860777898945791	67.1
0.7872213831296622	67.1
0.7881231671554246	67.1
0.7906783187681969	67.1
0.790849381171534	67.1
0.7911608238985044	67.1
0.7917585136533445	67.1
0.7945089558553888	67.2
0.7961783439490392	67.3
0.798139195475691	67.3
0.8043016583073522	67.3
0.8048848182070407	67.3
0.8074534161490653	67.4
0.8080991510419036	67.4
0.8098814586915175	67.4
0.8102723046269703	67.5
0.8110708885121249	67.5
0.8176986326261806	67.5
0.8231634362287623	67.6
0.8235882968558048	67.6
0.8261086650628628	67.7
0.8277034584582448	67.8
0.83398608487306	67.8
0.8348794063079843	67.9
0.8377059744085528	67.9
0.8427486571587299	68.0
0.8462171804958349	68.1
0.8510444636599485	68.1
0.8547008547008444	68.1
0.8589802480477743	68.2
0.859021967697202	68.3
0.860136340760395	68.4
0.8626257034781828	68.5
0.8645276292335106	68.6
0.8657626220239446	68.7
0.8702783979587172	68.8
0.8709634195363871	68.8
0.8771144723887853	68.9
0.8816232500443067	68.9
0.8858095071040214	68.9
0.8861464229377363	69.0
0.8868571428571418	69.0
0.8886852954649554	69.1
0.8905736207526437	69.1
0.8952055742697603	69.2
0.8961945507768433	69.3
0.8991738554931757	69.3
0.8992305552980429	69.4
0.9016393442623034	69.5
0.902913949564512	69.5
0.9048102668267048	69.5
0.9060540886834713	69.5
0.906372640627919	69.5
0.9093050647820998	69.6
0.9098279434285117	69.6
0.9101885390545221	69.7
0.9132003104881056	69.8
0.9186656149955875	69.9
0.9206407659731173	70.0
0.9211203067283859	70.0
0.9242227107541847	70.0
0.9244227994228046	70.0
0.924997721680489	70.0
0.9259259259259316	70.1
0.926453819840373	70.2
0.926467281313246	70.3
0.9272404614019536	70.3
0.9282149353981105	70.4
0.9311235854940761	70.5
0.9339890809005971	70.6
0.9383437347851125	70.6
0.9392191064001048	70.7
0.9423211781206197	70.8
0.943438408227134	70.8
0.9473114399133861	70.8
0.9559529799204151	70.8
0.9560664693831069	70.8
0.9561355809316591	70.8
0.9583503656265675	70.9
0.9592217120516496	70.9
0.9609254030421647	70.9
0.9628292366800966	70.9
0.9632987533780873	71.0
0.9660929512732741	71.1
0.9709174270688168	71.1
0.9755878253832609	71.2
0.979660384400072	71.3
0.9806980787233043	71.4
0.9808352919905927	71.5
0.9832532662865343	71.5
0.9832755366314073	71.5
0.9833994947672351	71.5
0.9869027854639303	71.5
0.9869335557408931	71.5
0.9888472479342565	71.6
0.9930038366057271	71.7
0.9934378417790771	71.8
0.9948432437365978	71.9
0.9997653133067333	71.9
1.001167280237043	72.0
1.0028720749564592	72.0
1.0056073033968285	72.0
1.0058598255894462	72.0
1.007838745800672	72.0
1.011835692736137	72.1
1.01195952161913	72.1
1.0145119315424918	72.2
1.0166400729427938	72.2
1.0177325452202215	72.2
1.0200843269710296	72.3
1.0203139427516197	72.3
1.020687141164668	72.3
1.0208266873262455	72.4
1.0254123941150168	72.4
1.0333969042444726	72.4
1.034594245069516	72.5
1.0374082377247287	72.6
1.0415226508133972	72.7
1.0425870295105075	72.7
1.0450048766894244	72.7
1.0465584328458355	72.7
1.0503811117308008	72.8
1.0522915032076436	72.8
1.0591871988362636	72.9
1.0617363049746107	72.9
1.0686340263804992	73.0
1.0699326170096626	73.0
1.0720101320788746	73.1
1.0750753452386246	73.1
1.075170425950494	73.2
1.0764898255813975	73.2
1.081366213899503	73.3
1.0850713745719738	73.3
1.0880994833813487	73.3
1.0897088081027295	73.3
1.0902727925341023	73.4
1.0911312849162011	73.4
1.0932841118841414	73.4
1.0933711514707838	73.4
1.096290882514163	73.5
1.098707143802678	73.5
1.0994904800214442	73.5
1.1020624944675619	73.5
1.1020646844496373	73.5
1.1041915109756637	73.6
1.1088258964499642	73.6
1.1136557546364856	73.6
1.1154263005780343	73.7
1.119402985074631	73.7
1.1206239634228339	73.7
1.1234903098960798	73.8
1.123993273741048	73.9
1.1249121162409215	74.0
1.1279585798816558	74.1
1.1297890756685427	74.2
1.1310434339220312	74.2
1.1335012594458485	74.2
1.133558826218114	74.2
1.1340863545272404	74.3
1.134095445472691	74.3
1.1343804537521809	74.4
1.1345870371197535	74.5
1.1386887287607874	74.5
1.139803253878167	74.5
1.1405969737386699	74.5
1.1458571102487973	74.5
1.1468518687745548	74.6
1.146976153776408	74.7
1.1520943109761599	74.8
1.1551844119693717	74.9
1.155739145719808	74.9
1.157918450101384	75.0
1.1593409101282541	75.1
1.161897011618967	75.2
1.1631232719992362	75.3
1.1662204474293203	75.3
1.1692077448321019	75.3
1.1743249855433415	75.4
1.1785584273753202	75.4
1.1786572374087647	75.4
1.1811374576573261	75.5
1.1823449055537327	75.6
1.1824715974959346	75.6
1.1856474258970344	75.7
1.1861614497528878	75.8
1.1890028288543129	75.9
1.1927300265051166	76.0
1.199768074572944	76.0
1.2021512179689955	76.0
1.2033045977011525	76.1
1.203403375170405	76.2
1.2040557667934209	76.2
1.2050335719685215	76.3
1.2058416327989	76.3
1.2080657475187615	76.4
1.2098846171812974	76.5
1.2118163526614256	76.6
1.212040490143842	76.7
1.2150050817703018	76.7
1.2151829601310702	76.7
1.2153017539014017	76.8
1.2160197382914002	76.8
1.216123889774533	76.9
1.216848673946966	76.9
1.2221717401181271	77.0
1.2257592389315801	77.1
1.2257974648279641	77.1
1.2266218926356025	77.2
1.227767144391016	77.3
1.2280041403971083	77.3
1.2280701754385919	77.3
1.228467186994872	77.4
1.2336160370084805	77.5
1.2346249884398484	77.5
1.2357814913635794	77.5
1.2374357828903328	77.6
1.2379023182534323	77.6
1.2412231030577618	77.7
1.2438274480574005	77.8
1.25011004489832	77.9
1.2536429661840256	77.9
1.2551366803644821	77.9
1.2556975601036742	78.0
1.2590494176896494	78.1
1.2610051357300072	78.1
1.2647898816809429	78.1
1.2718600953894994	78.1
1.272287838022719	78.1
1.2773480662983365	78.1
1.2822237166554518	78.2
1.302646720368245	78.2
1.3041210224308817	78.3
1.3049292202702005	78.3
1.3077237433592264	78.3
1.3101476893758932	78.4
1.3108954005261664	78.4
1.3113864520213465	78.4
1.3120390897163308	78.5
1.3133039489070737	78.5
1.3179494395197233	78.6
1.325047975874978	78.6
1.3258355049604562	78.6
1.3287555179025237	78.7
1.3311296734712064	78.7
1.331474067743245	78.7
1.3342885287006312	78.8
1.3355906696764501	78.9
1.3360377441686146	79.0
1.3371407850602794	79.1
1.3380127220881823	79.1
1.3382493513587317	79.2
1.3397520323357048	79.3
1.3404825737265493	79.4
1.344983759549841	79.5
1.3550631752426332	79.6
1.361467407958668	79.6
1.362088535754824	79.6
1.3622626189724436	79.7
1.3651272050350076	79.7
1.3745082967852875	79.8
1.3803336180927086	79.9
1.3831320958731272	79.9
1.3841951761492566	80.0
1.384740700515885	80.1
1.389205192439072	80.2
1.3903403153255496	80.3
1.3929219600725922	80.4
1.3956893790326323	80.4
1.399067288474363	80.4
1.4032805167046056	80.5
1.4086452147493451	80.6
1.4112077206719273	80.7
1.4143818373232038	80.7
1.4147703859713399	80.8
1.4166010832831823	80.8
1.418937903905592	80.9
1.420064131928536	81.0
1.4283687272383208	81.0
1.4312844504145645	81.0
1.4477814740195865	81.0
1.4477904490377762	81.0
1.4479152701434421	81.1
1.4540402871035032	81.1
1.4565522232776944	81.1
1.4596554850407975	81.1
1.4622751693529528	81.2
1.4656616415410413	81.2
1.467954039058069	81.2
1.4750739813339315	81.3
1.4759800695684808	81.3
1.4819912824042296	81.3
1.4862092546159196	81.3
1.4868907267288385	81.4
1.492339617643161	81.4
1.4989590562109556	81.5
1.5074681910381755	81.5
1.5134987728388256	81.5
1.5184666549973738	81.5
1.518964587452811	81.5
1.5200180954535105	81.6
1.5224724222809753	81.6
1.5245310911946701	81.7
1.5256202179457417	81.8
1.5258755400312496	81.8
1.5262292085541964	81.8
1.5336144187554899	81.9
1.5392924655684523	81.9
1.540616246498604	81.9
1.5426997245178995	81.9
1.5467414409117577	81.9
1.5553021664766233	81.9
1.555844505223512	81.9
1.5607528885575954	82.0
1.5634884771802888	82.0
1.565319379285456	82.0
1.5659955257270726	82.1
1.56752781097729	82.1
1.5701887805314572	82.1
1.5771686068344037	82.2
1.579498384086667	82.2
1.5930281591154034	82.2
1.601778745802705	82.2
1.6051436536126942	82.2
1.6098839385997743	82.2
1.6132686817419688	82.2
1.6142577213772549	82.3
1.6149693476072837	82.3
1.618137770261001	82.4
1.620042896910515	82.4
1.6259006446719655	82.5
1.6263514751695123	82.6
1.6272391631341547	82.6
1.628950900087931	82.6
1.6292185122191456	82.6
1.6350619195046419	82.6
1.6376243043517942	82.7
1.6400829052897246	82.7
1.6473129894679974	82.7
1.6473731077471137	82.8
1.6501348448141815	82.9
1.6536476177424533	83.0
1.6548463356974097	83.0
1.6584429824561384	83.0
1.6624157405720559	83.1
1.662838768948096	83.2
1.6665185316860722	83.3
1.668729656626789	83.4
1.6700127760540229	83.4
1.6734675163908015	83.5
1.6766139687457189	83.5
1.6778376483988189	83.6
1.6814319291267397	83.6
1.6815742397137834	83.7
1.6870885149963413	83.7
1.6891581749747444	83.8
1.6931551381614593	83.8
1.6978323564982816	83.9
1.6983016983017025	84.0
1.7034559643255265	84.0
1.7059412246383405	84.1
1.7065002981788149	84.2
1.7155377371684337	84.3
1.7188486871785629	84.4
1.7211783808860956	84.5
1.7236560141619384	84.6
1.7259072674689884	84.6
1.7278031570853467	84.6
1.7280624332233934	84.6
1.736872733783976	84.7
1.7393679992714657	84.8
1.745071788006081	84.9
1.7488076311605698	85.0
1.751672050593746	85.1
1.756569847856156	85.1
1.7627991652235686	85.1
1.7680537413696547	85.2
1.7684519173500641	85.3
1.7835644535604405	85.4
1.7848311828440402	85.5
1.7880946908756543	85.5
1.7901317860837447	85.6
1.7929987667204257	85.6
1.798007246376811	85.7
1.8056054617319486	85.7
1.807145813215619	85.8
1.8118004173781033	85.8
1.8119148539755066	85.9
1.8146350315292836	85.9
1.8169989311770978	85.9
1.8181818181818257	86.0
1.818775357925666	86.1
1.8224064877670965	86.1
1.822552447552442	86.1
1.832817900673095	86.2
1.8500621289520964	86.3
1.8539401867472658	86.3
1.8545654363952795	86.4
1.8592781625957038	86.5
1.8692882857934143	86.6
1.8722667638483896	86.7
1.8751189796306862	86.7
1.8891858832057338	86.7
1.8906444168294068	86.8
1.9050754974363717	86.8
1.9077901430842554	86.9
1.9092302689645493	87.0
1.9130434782608663	87.1
1.9148069349508803	87.1
1.9177061999627651	87.1
1.9206993995054853	87.2
1.921967242221143	87.3
1.922634653419809	87.4
1.9236920265021742	87.5
1.9268089825339692	87.6
1.931786671596269	87.6
1.932344763670059	87.6
1.932626493088173	87.7
1.933192465045175	87.8
1.9390077378243147	87.9
1.940433212996395	88.0
1.9431015247303862	88.1
1.9478810213213993	88.1
1.9504410656500757	88.1
1.952807160292918	88.2
1.964517926806622	88.3
1.966433438514662	88.3
1.9664866361999682	88.3
1.9680371793047875	88.4
1.9707282352417843	88.5
1.9851677670254206	88.5
1.989093509744318	88.5
1.994631617919277	88.5
2.0014194464159063	88.6
2.003952750838817	88.6
2.015113350125949	88.7
2.0333541425131556	88.7
2.039603054831485	88.8
2.041750595129101	88.8
2.046797014515329	88.8
2.0590127769096376	88.9
2.059967956054017	88.9
2.061713655983106	89.0
2.0738791069159523	89.0
2.0754973489826494	89.0
2.076567717147689	89.1
2.0772067404191836	89.2
2.081227602683084	89.2
2.0834283109186202	89.2
2.0847496034443664	89.2
2.092755165380863	89.3
2.103544776119399	89.4
2.104692651641749	89.4
2.107438016528914	89.4
2.1325595320344504	89.4
2.138506654635678	89.5
2.1408808454665027	89.5
2.141649445801241	89.6
2.1419744610737235	89.7
2.152704621444597	89.8
2.1544319078794567	89.9
2.158733056455657	89.9
2.1598773747038904	89.9
2.1620142309797394	90.0
2.1661964139437475	90.1
2.1777676744714802	90.1
2.1790897245810283	90.2
2.191189305893707	90.3
2.2006022700949734	90.3
2.2143489813994686	90.4
2.2207768072848917	90.5
2.223813146002058	90.6
2.2323693556570285	90.6
2.254136456590442	90.6
2.2657597240850826	90.7
2.2739751098096628	90.8
2.2864298302569366	90.8
2.2865647409011056	90.9
2.2926314824155165	91.0
2.2994952327537796	91.0
2.2999369880277185	91.1
2.3067185522059246	91.2
2.3163967162192143	91.2
2.318145483613113	91.3
2.3209015293801976	91.4
2.3321490388995194	91.5
2.345010918067026	91.5
2.3619897146497966	91.6
2.3712486105965196	91.7
2.3718546132339253	91.8
2.381620812277748	91.9
2.389562829022659	92.0
2.399999999999999	92.1
2.4180895246885137	92.2
2.418745275888135	92.3
2.428622732986172	92.3
2.438331518394018	92.4
2.4586397058823506	92.5
2.488991888760141	92.6
2.498510062806591	92.6
2.523116955531796	92.6
2.523774689100224	92.7
2.5523372526527117	92.8
2.559027286865548	92.9
2.5672763948104316	92.9
2.577198819174359	93.0
2.578031488813182	93.1
2.58612597390406	93.1
2.598549646708815	93.2
2.650273224043713	93.3
2.6558395032242665	93.4
2.663665353592186	93.5
2.665368747972002	93.6
2.6955166406894766	93.7
2.6960561071135745	93.8
2.7069841121930778	93.9
2.7094184546279863	94.0
2.7232247480665586	94.1
2.729885057471271	94.2
2.7411357470296496	94.2
2.748611694432785	94.3
2.757679180887373	94.4
2.7724531301136133	94.4
2.7895496670237088	94.5
2.796228343165038	94.6
2.86113994313823	94.7
2.8793957989143237	94.8
2.923921271763805	94.9
2.982869280140374	95.0
2.996618961604372	95.1
3.0344502123643258	95.2
3.0869025164466155	95.2
3.116200488079588	95.3
3.1288427380789745	95.4
3.13372781065089	95.5
3.219130834674638	95.6
3.2532464594362236	95.7
3.2884273552249983	95.8
22.780081097088704	95.9
23.115965015634213	96.0
23.125056679060503	96.1
23.145387388189228	96.2
23.220505492542646	96.3
23.239498377619924	96.4
23.25083185195314	96.5
23.27598010131897	96.6
23.507479652616738	96.7
23.582766439909296	96.8
23.61091930212217	96.9
23.734412804764574	97.0
24.107832886302678	97.1
24.12040485475178	97.2
24.129126390662055	97.3
24.155868282940872	97.4
24.214815493086725	97.5
24.463719455325492	97.6
24.4706878705185	97.7
24.846404047705093	97.8
24.940595443321076	97.9
25.564608980604028	98.0
25.598097067837692	98.1
25.644288895959285	98.2
25.68992595916537	98.3
25.751169485426413	98.4
25.844232784942797	98.5
26.01797505502567	98.6
26.14328221560999	98.7
26.159413814672508	98.8
26.26801422421861	98.9
26.335877862595424	99.0
26.89117079951573	99.1
27.327534631138125	99.2
27.440489684878703	99.3
27.83037917881984	99.4
27.879593145789435	99.5
28.253480467476827	99.6
28.5966706965498	99.7
29.28866321833626	99.8
30.761068775923604	99.9
30.785481083157276	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_adr_0.5.txt <==
x	solved
0.0	95.9
0.003220197076058126	95.9
0.0035623953546534675	95.9
0.0183170311755704	95.9
0.020026033843997953	95.9
0.020065547455020493	95.9
0.03705824882930083	95.9
0.04592990390050715	95.9
0.05905389444893321	95.9
0.06186992757579646	95.9
0.06341627186929381	95.9
0.06474796853248362	96.0
0.07325519445925256	96.0
0.07599609162958651	96.1
0.0781402617698799	96.1
0.07971547706646764	96.1
0.11026831957765261	96.1
0.11736716891356211	96.1
0.12431368486481359	96.1
0.12662599286289247	96.1
0.1312698632029831	96.1
0.1323412640061305	96.1
0.14108136963319018	96.1
0.142325377709672	96.2
0.14526621613085944	96.2
0.1598814537513746	96.2
0.1699074948083778	96.2
0.17004956763993898	96.2
0.18590147221972492	96.2
0.1897983392645322	96.2
0.19695734854658517	96.2
0.20156645934117873	96.2
0.20731568783369822	96.2
0.20907098297083276	96.2
0.21333333333334142	96.3
0.2142857142857224	96.3
0.22405696571622055	96.3
0.23077402856606755	96.3
0.2326431586293957	96.3
0.24373013069586635	96.3
0.26564658378493256	96.3
0.2658463408150046	96.4
0.27509095749401213	96.4
0.27895375931214034	96.4
0.2808133437087607	96.4
0.2891733497840839	96.4
0.2938896783361404	96.4
0.2947649740606823	96.4
0.29491188175098926	96.5
0.32901103154636435	96.5
0.3328668154480446	96.6
0.34576534576536255	96.6
0.35325382421570356	96.6
0.35545380606679816	96.6
0.37020316027088584	96.6
0.3847935297680493	96.6
0.3911945659518556	96.6
0.39235380897077754	96.6
0.3969359331476276	96.6
0.416061925495876	96.6
0.43061335263253037	96.6
0.43151573674522675	96.6
0.4440136330946549	96.6
0.445324096981689	96.6
0.44774634340486974	96.6
0.4537052596202204	96.6
0.45433893684689175	96.6
0.4557106237539268	96.6
0.46797871658438983	96.6
0.47168266238658246	96.6
0.4764645689434485	96.6
0.4841532903802508	96.6
0.48468462527612854	96.6
0.49857549857550787	96.7
0.5007457916045263	96.7
0.5007692539744693	96.7
0.5564671470357432	96.7
0.5608388198000536	96.7
0.5633802816901418	96.7
0.5666435811874188	96.7
0.5806281340723116	96.7
0.5914031783790807	96.7
0.6242623765451242	96.7
0.6312172905596996	96.7
0.6321764933556894	96.7
0.6325622448604208	96.7
0.6427688504326506	96.7
0.653789004457649	96.7
0.6547809686488139	96.7
0.6580457571352158	96.7
0.6704236300038843	96.7
0.6908275462962847	96.7
0.6921351790271519	96.7
0.6939521695332663	96.7
0.7002897750793534	96.7
0.7146022601373765	96.7
0.7313963631483617	96.7
0.7331493890421812	96.8
0.738244870144616	96.8
0.7383512544802876	96.8
0.7414815836667245	96.8
0.7478391582111807	96.8
0.750393621654219	96.8
0.7578169776475818	96.8
0.7708155726058596	96.8
0.7838945305540872	96.8
0.7926493901452799	96.9
0.8069733392352496	96.9
0.8110060415024857	96.9
0.8193310929748767	96.9
0.829860349491841	96.9
0.8298898071625431	96.9
0.8464328899637278	97.0
0.8499123408796472	97.0
0.8504504504504554	97.0
0.8620689655172517	97.0
0.8626862618065365	97.0
0.8650932865571629	97.1
0.8663734664858793	97.1
0.8720753570343374	97.1
0.874328452543963	97.2
0.8748933056944288	97.2
0.8883369949374409	97.2
0.8965089857467413	97.2
0.9006004002668407	97.2
0.9100978953986231	97.2
0.92695131454821	97.3
0.9385534783941114	97.4
0.954294324460078	97.4
0.9611156479678379	97.4
0.9632581343541129	97.4
0.9677651460641812	97.4
0.9737985147821118	97.4
0.9891705487325424	97.4
0.9896971589135235	97.4
0.9902099992526632	97.4
0.9938020944646162	97.4
0.9943079472584448	97.5
1.0024399564923328	97.5
1.014129052219048	97.5
1.0241354589833749	97.5
1.0733570393783718	97.5
1.0836804497273826	97.5
1.0915768354473356	97.5
1.0949041958828662	97.5
1.097569187260114	97.5
1.1000697929475896	97.5
1.108905469231299	97.5
1.1111782112446424	97.5
1.1260468717010306	97.5
1.1275855756910274	97.5
1.1303277626635604	97.5
1.1352242957404803	97.5
1.1506640885028672	97.5
1.151696878833309	97.5
1.1626055104316082	97.5
1.1667013899223238	97.5
1.2234605566278407	97.5
1.2368300503893692	97.5
1.2511013215859046	97.6
1.27950230887635	97.6
1.2949455351691879	97.6
1.3138050072058236	97.6
1.327211180748728	97.6
1.3353064666001293	97.6
1.3426478105299022	97.6
1.3455858221201256	97.6
1.3471535438062634	97.6
1.3499807645227901	97.6
1.3515657222627593	97.6
1.3726012793176796	97.6
1.3755333375788044	97.6
1.3828996282527983	97.6
1.4114506418266415	97.6
1.4162892454133713	97.6
1.4166933162775845	97.6
1.4214409722222245	97.6
1.4350609126574494	97.6
1.445692649497764	97.6
1.4559096854133549	97.6
1.4652763579363497	97.6
1.489353877836212	97.6
1.489953632148375	97.6
1.4956213716422324	97.6
1.4964000132718376	97.6
1.5135176769621619	97.6
1.5168724581394446	97.7
1.5209359605911323	97.7
1.5299239636987834	97.7
1.5647130235381352	97.7
1.6010602098929143	97.7
1.6011896527873823	97.7
1.6106281777923463	97.7
1.6118109169714179	97.7
1.6225983700261744	97.7
1.6298667363469923	97.7
1.63836313308897	97.7
1.6385475248212076	97.7
1.658269022259069	97.7
1.664350580098884	97.7
1.6689847009735603	97.7
1.6853037688362231	97.7
1.703859552305728	97.7
1.7178679042704184	97.7
1.7212308556976175	97.8
1.7259543877045094	97.8
1.7356183822726918	97.8
1.748287848022846	97.8
1.755596178387878	97.8
1.7568726920064295	97.8
1.770729078451006	97.8
1.773423233600229	97.8
1.7773647373159482	97.8
1.8068352610599139	97.8
1.8175148402587835	97.8
1.8233948648561475	97.8
1.8249314783332722	97.8
1.8276464776958743	97.8
1.8370666075256783	97.8
1.8376487912627346	97.8
1.8690120936076609	97.9
1.8811161068500388	97.9
1.9121965193726391	97.9
1.9210526315789525	97.9
1.9293548032131427	97.9
1.9753086419752983	97.9
1.9788578058527921	97.9
1.9938219601235632	98.0
2.0205491220232967	98.0
2.0315594454737154	98.0
2.051936007419431	98.0
2.062161560715081	98.0
2.102131237670192	98.0
2.1099039521335166	98.0
2.1336553945249643	98.0
2.1430963277151434	98.0
2.1475630619153265	98.0
2.150460813031357	98.0
2.1724781173769534	98.0
2.18414214481355	98.0
2.1875435418698723	98.1
2.1933540431140006	98.1
2.2013331054520586	98.1
2.209106239460375	98.1
2.223320158102781	98.1
2.2257645530759302	98.1
2.2400919012062017	98.1
2.2833868180696233	98.1
2.291133844842301	98.1
2.3014230817955275	98.1
2.3038397328881395	98.1
2.308190120083417	98.1
2.325413185779902	98.1
2.3381566625381414	98.1
2.341547544028391	98.1
2.3665599936786412	98.2
2.3848552052196883	98.2
2.385251354176575	98.2
2.3878437047756957	98.2
2.4078862314156346	98.3
2.408462676699297	98.3
2.409407554163744	98.3
2.4192929990031447	98.3
2.4216434382291756	98.3
2.427116752685185	98.3
2.4287639267755754	98.3
2.4506892563533413	98.3
2.4729309697031834	98.3
2.4851736797514876	98.3
2.515407288317253	98.3
2.524132755738983	98.3
2.545187456089937	98.3
2.5489661853298267	98.3
2.562202636299818	98.3
2.5623427133379195	98.3
2.5660666411336606	98.4
2.5672002416188504	98.5
2.5785707530813626	98.5
2.606220637152349	98.5
2.614959855288632	98.5
2.618491829899526	98.6
2.6187212204295367	98.6
2.6196862255208124	98.6
2.6331538001196955	98.6
2.6339606154230246	98.6
2.638142410510412	98.6
2.661781870055758	98.6
2.676917011630196	98.6
2.7244518702901797	98.6
2.7405188261728095	98.7
2.74178403755869	98.7
2.7496086571836873	98.7
2.7616012892356228	98.7
2.804723745255173	98.7
2.8167988936603865	98.8
2.8207762935463525	98.8
2.8284524232346544	98.8
2.8388706909998556	98.8
2.843487828359249	98.8
2.8453463064908417	98.8
2.860158311345645	98.8
2.8842667369878368	98.8
2.88498082437894	98.8
2.8888676784066636	98.8
2.930602811837965	98.8
2.934606793499171	98.8
2.945285654948462	98.8
2.9456487145938626	98.8
2.956022680127234	98.8
2.9685409341257802	98.8
2.9775641025641093	98.8
2.9858474283741923	98.8
2.998672060776375	98.8
3.0183967980024335	98.8
3.036883716195598	98.8
3.0482094998224025	98.8
3.0580492864551707	98.8
3.0608658982288373	98.8
3.0672938615247	98.8
3.0899805268765728	98.8
3.1007751937984502	98.8
3.1085127620134134	98.8
3.1578947368420964	98.8
3.1633633419919738	98.8
3.1719725583905105	98.8
3.1943523538359524	98.8
3.2121170300855657	98.8
3.221185631381761	98.8
3.230624934866437	98.8
3.2675995848394814	98.8
3.280454731210753	98.8
3.283671933784808	98.8
3.2894736842105377	98.8
3.3152155565308377	98.8
3.340050877135027	98.8
3.3597320587516992	98.8
3.3662319351427605	98.8
3.3738412656817958	98.8
3.3747551616735674	98.8
3.378623846545089	98.8
3.392179749051632	98.9
3.437198843559266	98.9
3.4481584859418795	98.9
3.4560071746580894	98.9
3.4798078633694973	98.9
3.4835805756307874	98.9
3.5093125171185977	98.9
3.511830635118308	98.9
3.51427474075023	98.9
3.5245310245310386	98.9
3.527759701339163	98.9
3.534310809392177	98.9
3.5424054373522362	98.9
3.543451448381611	98.9
3.574926542605285	98.9
3.579190437381134	98.9
3.622559652928416	98.9
3.6360167874856817	98.9
3.6718981344388357	98.9
3.685804962492797	98.9
3.6905816356657812	98.9
3.713114476403421	98.9
3.728089173813846	98.9
3.7292704844375444	98.9
3.7406401166258103	98.9
3.7408125205689693	98.9
3.741460099438416	98.9
3.7438347120276463	98.9
3.7644334574584692	98.9
3.779611392068144	98.9
3.779857622953774	98.9
3.7837416133562134	98.9
3.7897125567322387	99.0
3.7965416259936005	99.0
3.8177644358114087	99.0
3.829667627011446	99.0
3.850983675177906	99.0
3.857985595888685	99.0
3.8614564831261116	99.0
3.861498481021929	99.0
3.9334341906202743	99.0
3.9540263119849635	99.0
3.9772145853941288	99.0
3.9952251277651283	99.0
4.004765748107158	99.0
4.037312345139187	99.0
4.0394325559028585	99.0
4.046850890727999	99.0
4.054904923813121	99.0
4.072474525946418	99.0
4.084179476998138	99.0
4.084807087546067	99.0
4.10120147874306	99.0
4.106789937359745	99.0
4.116959064327483	99.0
4.137720901889088	99.0
4.1383989145183175	99.0
4.150390624999992	99.0
4.152788604634671	99.0
4.160246533127895	99.0
4.27507612529772	99.0
4.2859207863544215	99.0
4.296241709653657	99.0
4.30142619366207	99.0
4.3072366726757645	99.0
4.326747468039193	99.0
4.335520791217011	99.0
4.336811227040898	99.0
4.348331139162092	99.1
4.38690868705098	99.1
4.419525065963062	99.1
4.419656547071462	99.1
4.439244636324678	99.1
4.443569177886002	99.1
4.44828403970593	99.1
4.451202654133258	99.1
4.456686930091193	99.1
4.4620466083552435	99.1
4.472343401378669	99.1
4.488054607508524	99.1
4.524780162393452	99.1
4.541133455210243	99.1
4.547754397452297	99.1
4.5566415863863226	99.1
4.559977773147182	99.1
4.56379574231251	99.1
4.565173185114882	99.1
4.581586934528113	99.1
4.583165025013206	99.1
4.587885493016174	99.1
4.600886917960099	99.1
4.607932975520351	99.1
4.60824977954865	99.1
4.613130728084229	99.1
4.614208705446939	99.1
4.625009309600044	99.1
4.64710741273289	99.1
4.647555024078082	99.1
4.650862764070316	99.1
4.653816890692369	99.1
4.656122850767817	99.1
4.67556118611187	99.1
4.68268220784061	99.1
4.691083715596321	99.1
4.692405893109762	99.1
4.701397712833542	99.1
4.70809099609805	99.1
4.718334555424494	99.1
4.739449043289465	99.1
4.749742825724517	99.1
4.768526369340343	99.1
4.785772517286157	99.1
4.786235662148084	99.1
4.799192594139354	99.1
4.820941279520265	99.1
4.851467104064152	99.1
4.8567217946618575	99.1
4.903806272532943	99.1
4.925748896267377	99.1
4.954083248302326	99.1
4.996423462088687	99.1
4.99867056633875	99.1
5.007755373365829	99.1
5.0157126132232515	99.1
5.015861825872407	99.1
5.024255024255028	99.1
5.1567564098450065	99.1
5.177672716181196	99.1
5.207134637514391	99.1
5.224413145539915	99.1
5.230087531326058	99.1
5.236964144327559	99.1
5.240275353249223	99.1
5.246086121868077	99.1
5.270159949203279	99.1
5.284405004364283	99.1
5.355198058312841	99.1
5.367663937562181	99.1
5.381500426257472	99.1
5.385821285490326	99.1
5.418200946870055	99.1
5.422890627646239	99.1
5.424913449604812	99.1
5.435666963697638	99.1
5.447077615151429	99.1
5.450112528132022	99.1
5.469691987284895	99.1
5.482866043613718	99.1
5.551481138994282	99.1
5.564961824745238	99.1
5.577889447236173	99.1
5.585516178736514	99.1
5.598681046919012	99.1
5.600592407826022	99.1
5.602309083321746	99.1
5.633589520311966	99.1
5.6526754814091795	99.1
5.668149012174679	99.1
5.680181887078443	99.1
5.689655172413782	99.1
5.703874991240968	99.1
5.729144996879555	99.1
5.777063236870317	99.1
5.787718265646455	99.1
5.805802332037743	99.1
5.814655497698297	99.1
5.815113156885318	99.1
5.862824286398793	99.1
5.868758544365591	99.1
5.869514381479462	99.1
5.875909829694013	99.1
5.900218400218387	99.1
5.920513950998285	99.1
5.922944220816568	99.1
5.923021360024754	99.1
5.927100984244871	99.1
5.934352583146148	99.1
5.935796486977577	99.1
5.949374884523	99.1
5.957262392905939	99.1
5.960894838823307	99.1
5.971218336914773	99.1
5.976619408023307	99.1
5.995162993493894	99.1
6.0129078522768165	99.1
6.037788468242345	99.1
6.039670158234906	99.1
6.055525751072962	99.1
6.068936350179752	99.1
6.078981277950414	99.1
6.104055714870952	99.1
6.107653601694912	99.1
6.122370936902482	99.1
6.1272475795297465	99.1
6.150036115983901	99.1
6.165289847298219	99.1
6.192857142857134	99.1
6.2055864349539105	99.1
6.2257483370288345	99.1
6.256689695436418	99.1
6.262632544544309	99.1
6.26304801670145	99.1
6.2674040083147	99.1
6.272927366104183	99.1
6.275954454119207	99.1
6.3068588367576375	99.1
6.308995002776218	99.1
6.313210628808349	99.1
6.31520057919505	99.1
6.356119887789742	99.1
6.3590139666602274	99.1
6.360837438423635	99.1
6.389214536928498	99.1
6.39356688527831	99.1
6.425499620541372	99.1
6.43798380901732	99.1
6.442867661824755	99.1
6.450587861455358	99.1
6.456969815375593	99.1
6.484195656012719	99.1
6.5653538309650585	99.1
6.603312924914541	99.1
6.610939348830105	99.1
6.653429602888089	99.1
6.655175715790469	99.1
6.703555538938927	99.1
6.724329418099828	99.1
6.725021349274116	99.1
6.734374431218376	99.1
6.784588297915908	99.1
6.796779526993015	99.1
6.797501542257863	99.1
6.848885793871872	99.1
6.863869400971386	99.1
6.875117724618565	99.1
6.879886282871363	99.1
6.922163708867313	99.1
6.922882746434431	99.1
6.940603187146049	99.1
6.952408256880726	99.1
6.973597474239311	99.1
6.98569482288828	99.1
7.019421448581954	99.1
7.06127433374038	99.1
7.072094163805785	99.1
7.08054298642534	99.1
7.081287928568665	99.1
7.108810605496378	99.1
7.188953383567076	99.1
7.197083709574925	99.1
7.199129775521631	99.1
7.208996935923757	99.1
7.2371675354819	99.1
7.305951727921009	99.1
7.3439370617410535	99.1
7.348276968033927	99.1
7.35269374432142	99.1
7.3617519454583	99.1
7.378827210981118	99.1
7.387573391831723	99.1
7.408289661743681	99.1
7.41153624856157	99.1
7.416928861944587	99.1
7.418408507517426	99.1
7.432829246806636	99.1
7.438490057296931	99.1
7.4844964003136365	99.1
7.499628363312029	99.1
7.523977294969672	99.1
7.555956136397779	99.1
7.56663800515907	99.1
7.5727253234222	99.1
7.585644371941275	99.1
7.5951637785670565	99.1
7.648706096696926	99.1
7.678392609102944	99.1
7.719258589511758	99.1
7.722394945341498	99.1
7.746324336186081	99.1
7.783757166473214	99.1
7.787201233616047	99.1
7.790172741857276	99.1
7.792821158690169	99.1
7.811656287123363	99.1
7.815599460445921	99.1
7.8188503967486005	99.1
7.818870122306334	99.1
7.821420771846645	99.1
7.827727129833374	99.1
7.861822513400836	99.1
7.866752598082668	99.1
7.887799219656227	99.1
7.960062288174404	99.1
7.975607249306255	99.1
7.9823028590549026	99.1
7.98592788038698	99.1
7.99227413500283	99.1
8.008172950171371	99.1
8.02785691674581	99.1
8.047255038220975	99.1
8.076353237087826	99.1
8.093343225197275	99.1
8.10142675519141	99.1
8.118607785618021	99.1
8.122610996765665	99.1
8.132134209616046	99.1
8.134863701578196	99.1
8.15450643776825	99.1
8.17106460418562	99.1
8.225108225108237	99.1
8.239855095490803	99.1
8.338553629846189	99.1
8.345941381372938	99.1
8.389882788402227	99.1
8.394455494778715	99.1
8.39550075373972	99.1
8.41433234102076	99.1
8.417763157894727	99.1
8.445325166636641	99.1
8.464707684973957	99.1
8.475699558173778	99.1
8.48015034061545	99.1
8.495278233044557	99.1
8.505014382336935	99.1
8.530438154323377	99.1
8.541771304202259	99.1
8.585495948302373	99.1
8.608704951342116	99.1
8.618260540874878	99.1
8.620808610459504	99.1
8.634808748833818	99.1
8.679027023553243	99.1
8.79571686830761	99.1
8.826544559868795	99.1
8.838393291655754	99.1
8.862788963460119	99.1
8.872785270968404	99.1
8.874818351671177	99.1
8.942755409476858	99.1
8.958432001165788	99.1
8.965466890559977	99.1
8.969818535117687	99.1
9.035474730083575	99.1
9.10898175022863	99.1
9.142434696895013	99.1
9.199788023317423	99.1
9.220920220134024	99.1
9.227433084118195	99.1
9.244433324993754	99.1
9.255289724796011	99.1
9.26570990664624	99.1
9.26612041325258	99.1
9.299980608881118	99.1
9.329854020119491	99.1
9.340582251841457	99.1
9.349965248564217	99.1
9.372990897709217	99.1
9.391801715919922	99.1
9.39409748099567	99.1
9.419256409406001	99.1
9.436719860957503	99.1
9.470833638293199	99.1
9.485154307444786	99.1
9.485738980120992	99.1
9.497301517260095	99.1
9.504224454009247	99.1
9.513902023832031	99.1
9.515784743287282	99.1
9.52331209303946	99.1
9.530026109660565	99.1
9.538279107685469	99.1
9.545699407434004	99.1
9.552892371514176	99.1
9.5748626142072	99.1
9.579692051602155	99.1
9.641746749576019	99.1
9.652151316033708	99.1
9.726401715609976	99.1
9.736376090079851	99.1
9.752034095311878	99.1
9.773946360153253	99.1
9.78611294068706	99.1
9.867393278837431	99.1
9.887149617764845	99.1
9.91566741336145	99.1
9.961290322580638	99.1
10.066504192655614	99.1
10.066826875596682	99.1
10.080543215227351	99.1
10.092789055325081	99.1
10.100510792552328	99.1
10.113891562399731	99.1
10.16354060796452	99.1
10.191507730947347	99.1
10.195578816885874	99.1
10.225153670833626	99.1
10.263415292252693	99.1
10.322449118276646	99.1
10.34634811192174	99.1
10.384714882294256	99.1
10.442643391521202	99.1
10.446711220541678	99.1
10.517880711457472	99.1
10.530032840142658	99.1
10.531326668863763	99.1
10.560773157710129	99.1
10.597097189050169	99.1
10.659053956970544	99.1
10.704737094673344	99.1
10.704842974140709	99.1
10.723658194629177	99.1
10.762947837386282	99.1
10.77676964894148	99.1
10.870753109832531	99.1
10.928871399755284	99.1
10.963235294117643	99.1
11.019846728237383	99.1
11.024928749233379	99.1
11.043291112443992	99.1
11.066267413097252	99.1
11.072257037011397	99.1
11.132644272179169	99.1
11.192652675850814	99.1
11.213600403972395	99.1
11.222375690607734	99.1
11.323929079849878	99.1
11.373696451346685	99.1
11.414704296243036	99.1
11.464073074220627	99.1
11.477305579647293	99.1
11.575255102040822	99.1
11.660156250000009	99.1
11.696779261586803	99.1
11.859527921704078	99.1
11.860869565217392	99.1
12.008564361918133	99.1
12.079419807395073	99.1
12.155496533406902	99.1
12.16793609511425	99.1
12.39651224238153	99.1
12.464949340112899	99.1
12.550860719874795	99.1
12.55746902516947	99.1
13.000630715862512	99.1
13.0157253973622	99.1
13.097804391217565	99.1
13.216404060987587	99.1
13.384904723040336	99.1
13.42042755344419	99.1
13.510144726819467	99.1
13.593036080037809	99.1
13.619395805272266	99.1
13.625445811194432	99.1
13.682372228954327	99.1
13.770479074462314	99.1
14.287561417119216	99.1
14.29956374212313	99.1
14.354581396961937	99.1
14.513105302253203	99.1
14.648083085595152	99.1
14.767949385336173	99.1
14.77917230780489	99.1
16.161956980177152	99.1
16.730413855344025	99.1
16.988433053174674	99.1
18.827015502475323	99.2
19.309448672730642	99.3
19.350689843323735	99.4
20.14413177762525	99.5
21.373448557914585	99.6
21.634537763570023	99.7
23.672448298865902	99.8
25.08049483138451	99.9
25.619157573274745	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_adr_1.0.txt <==
x	solved
0.0	94.9
0.015528754076298534	95.0
0.020731117407235582	95.1
0.023859840479921325	95.1
0.031236055332437833	95.1
0.04261847937266568	95.1
0.05662222679774809	95.1
0.06667301647776683	95.2
0.06902016922722509	95.2
0.07471679922873037	95.2
0.08304633496982852	95.2
0.11359449834211828	95.3
0.14055711730130868	95.3
0.15048154093097058	95.4
0.1543371350842398	95.4
0.1768634660585157	95.4
0.21709098085651746	95.4
0.22876110164169325	95.4
0.23568456747072417	95.5
0.24243893569305852	95.6
0.24268510462933338	95.6
0.24581420156763262	95.6
0.25093203326643443	95.6
0.2692591798317715	95.6
0.2767170291659749	95.6
0.282616103104762	95.6
0.35179707806759214	95.6
0.39105714065192876	95.6
0.3995030571727818	95.7
0.4165828712615246	95.8
0.41767538375588426	95.8
0.42518545322959056	95.8
0.42684178124358385	95.9
0.4325216260812944	95.9
0.4361740566768177	95.9
0.47057727251548753	95.9
0.4942621546893689	95.9
0.515011807039249	95.9
0.5150955021564941	95.9
0.515867656988528	95.9
0.5271944468851628	96.0
0.5298461191590089	96.0
0.5344925883694414	96.1
0.5709995905182199	96.2
0.5798098420263896	96.2
0.5857206962518507	96.3
0.5882936180057605	96.4
0.5935152958417309	96.4
0.5970295333871634	96.4
0.6022073473773754	96.5
0.6187276747746269	96.5
0.6245066629521283	96.6
0.6396017876736121	96.6
0.6455209647604203	96.6
0.6489063500121389	96.7
0.6668978579240803	96.7
0.6672087239334139	96.7
0.6674349370978656	96.7
0.6687358916478569	96.7
0.6874447391688802	96.8
0.7085396039604024	96.8
0.7175507600722988	96.8
0.7178501854668689	96.8
0.7187310679076978	96.8
0.7329172667626886	96.8
0.7399170266455626	96.8
0.7421015736420975	96.8
0.7427876083760094	96.8
0.7661577190390225	96.8
0.7998306241031392	96.8
0.8110207438545084	96.9
0.8520836107042973	96.9
0.8541726444037355	96.9
0.8735195128844069	97.0
0.8922911892339871	97.0
0.9228134711739789	97.0
0.9343529538478182	97.0
0.9743972160079581	97.0
0.9785111281657811	97.1
0.9865229110512197	97.1
0.9876145310557624	97.1
0.9878032687993683	97.1
1.0058939096267125	97.1
1.0087904246002	97.1
1.0098678515782793	97.1
1.0099408980774844	97.2
1.0201517664204236	97.2
1.023658423906445	97.2
1.0315170649392966	97.2
1.0945515655404185	97.2
1.0954349771961949	97.2
1.0990894483128004	97.2
1.1060912914784211	97.2
1.1156041864890576	97.2
1.12937493011294	97.2
1.1434724643626242	97.2
1.1444457314954242	97.3
1.160563380281685	97.4
1.1869175312115425	97.4
1.2024504915230168	97.4
1.2169297230143723	97.4
1.2229181919249412	97.4
1.2301367181126968	97.4
1.2323991243479913	97.4
1.2478563047206364	97.4
1.2772807642572441	97.4
1.2792493516332972	97.4
1.290826889762119	97.4
1.3243126529437192	97.5
1.3276918587685973	97.5
1.3284813439346081	97.5
1.3343256605177771	97.5
1.3804163260172453	97.5
1.4062046970136255	97.6
1.4070673641507365	97.6
1.4540130077978621	97.6
1.47076847652899	97.6
1.476617982044767	97.6
1.5060331147639068	97.7
1.5122967076556837	97.7
1.5285855022722223	97.7
1.5317905453174343	97.7
1.5431294000521465	97.7
1.54722203316772	97.7
1.558290634409164	97.7
1.5669593852908992	97.7
1.5685757595729226	97.7
1.5693488678431162	97.7
1.572850889086895	97.7
1.581671779141119	97.7
1.633907823392719	97.7
1.6414628063572696	97.7
1.655334930078022	97.7
1.6761979885624212	97.7
1.6795962943436011	97.7
1.6944431549138879	97.7
1.7006403101686016	97.7
1.7599660729431728	97.7
1.7885429567120867	97.7
1.788950723896029	97.7
1.7966956669594965	97.7
1.8171415493763583	97.7
1.8290211040896527	97.7
1.8464989861512582	97.7
1.871206588258999	97.7
1.8768015373118316	97.7
1.8910027177800066	97.7
1.90077395375098	97.7
1.9385535617183238	97.7
1.942753202132228	97.7
1.9428957594188305	97.7
1.94406877897991	97.7
1.9585334426613463	97.7
1.9648452020604261	97.7
1.9701769296144502	97.7
1.9926461866919647	97.7
2.0017480053004095	97.7
2.011601796407191	97.7
2.011896431070689	97.7
2.1348028433165918	97.7
2.155926131274793	97.7
2.1791767554479353	97.7
2.179820922848072	97.7
2.1808143547273917	97.7
2.1907495667244454	97.7
2.196304150257495	97.7
2.20875257606983	97.7
2.2291583654314415	97.7
2.230931564666878	97.7
2.2424917509089797	97.7
2.249787182293567	97.7
2.2656042496679873	97.8
2.286297143994427	97.8
2.2899682971014585	97.8
2.3458878551171716	97.8
2.355235059267746	97.8
2.361627109018202	97.8
2.3629594953075244	97.8
2.3871957253116904	97.8
2.4032422439741157	97.8
2.4319256709484227	97.8
2.434244455905105	97.8
2.4419673638244084	97.8
2.447877674175903	97.8
2.4729884888273843	97.8
2.508375093441126	97.8
2.5201582909339844	97.8
2.532539364982228	97.8
2.601275784939115	97.8
2.601799242424245	97.8
2.611077010245999	97.8
2.6219766472060058	97.8
2.6257327985189725	97.8
2.6336946577583102	97.8
2.6389716523367537	97.8
2.657187291712948	97.8
2.671388429115823	97.8
2.679027045415892	97.8
2.7027027027027017	97.8
2.709840710886122	97.8
2.7251525510367176	97.8
2.7418126428027483	97.8
2.7447522612207846	97.8
2.7569939381642037	97.8
2.780135336621173	97.8
2.7825823748162253	97.8
2.8124563608434556	97.8
2.814498933901918	97.8
2.8308137083659513	97.8
2.8341577122065007	97.8
2.8430637386181	97.8
2.8776744488521704	97.9
2.8852660719778513	97.9
2.891463153712131	97.9
2.8994933588935954	98.0
2.9247231958403987	98.0
2.9627601314348286	98.0
3.105856407743196	98.0
3.109214187309217	98.0
3.1838891435041656	98.0
3.1847826086956594	98.0
3.187905898838568	98.0
3.2012158920895817	98.0
3.2026504693539457	98.0
3.20457018498367	98.0
3.2278558338423897	98.0
3.2425305593421063	98.0
3.2449386940404894	98.0
3.2516684790720483	98.0
3.2574235320384086	98.0
3.301901569499709	98.0
3.3511719085367537	98.0
3.3641849280885587	98.0
3.3987489597036076	98.0
3.4236164752198963	98.0
3.4255133554942527	98.0
3.425800280292758	98.0
3.4543552965785156	98.0
3.4797490017113413	98.0
3.4981736442821147	98.0
3.508643778914055	98.0
3.5297122820054314	98.0
3.54175431215819	98.0
3.551005820484011	98.0
3.578560168155545	98.0
3.588168312898872	98.0
3.593078364377827	98.0
3.6141204850416706	98.0
3.666254115778901	98.0
3.686041629176403	98.0
3.698049640723294	98.0
3.706310110250989	98.1
3.731427285006751	98.1
3.7875172673615576	98.1
3.7974683544303693	98.1
3.7977586058643125	98.1
3.805279396640386	98.1
3.8204198375810914	98.1
3.821399839098966	98.1
3.8218876317984485	98.1
3.8354354009251077	98.1
3.848173036539276	98.1
3.8546958364179322	98.1
3.85986180143048	98.1
3.89441595576245	98.1
3.8971302129196848	98.1
3.904676661445524	98.1
3.9121435142594274	98.1
3.9413783869318593	98.1
3.986519572543703	98.1
4.032974778584789	98.2
4.0470066309554795	98.2
4.092241331637437	98.2
4.112548040508308	98.2
4.133280246852141	98.2
4.1367298062268665	98.2
4.152725841369808	98.2
4.166336424400936	98.2
4.172464925288003	98.2
4.209062463784917	98.2
4.227730534949636	98.2
4.243984197294387	98.2
4.249182412790693	98.2
4.2499999999999964	98.2
4.258869225088228	98.2
4.260051325919592	98.2
4.3256662053208546	98.2
4.328978444796562	98.2
4.335990666925918	98.3
4.348142576371537	98.3
4.372355430183363	98.3
4.43686856119046	98.3
4.439467034229261	98.3
4.452998656128286	98.3
4.569249660699297	98.3
4.693098794732193	98.3
4.693148251430454	98.3
4.701006512729424	98.3
4.736099769876026	98.3
4.741110417966318	98.3
4.741594022415946	98.3
4.761637531917289	98.3
4.770542845539462	98.3
4.826413791271538	98.3
4.841666457396858	98.3
4.842331804996722	98.3
4.857446953056013	98.3
4.877235598104346	98.3
4.9012855831037605	98.3
4.918446063478456	98.3
4.943710230053854	98.3
4.945704990070569	98.3
4.96209820725645	98.3
4.999112583565041	98.3
5.014673159405338	98.3
5.042762260030939	98.3
5.054414110141666	98.3
5.0741816050928295	98.3
5.081674599740378	98.3
5.095761769430373	98.3
5.114839119390343	98.3
5.146879653445239	98.3
5.181979582778519	98.3
5.249725576289791	98.3
5.256032491837225	98.3
5.302918450711159	98.3
5.314928281334363	98.3
5.331429539459362	98.3
5.395996518711918	98.3
5.409783821107984	98.3
5.463634297990124	98.3
5.498403689251497	98.3
5.536639102692485	98.3
5.55658898248785	98.3
5.561170063443924	98.3
5.597664893366609	98.3
5.60196403519959	98.3
5.6046452915930365	98.3
5.634006597604036	98.3
5.694644572526408	98.3
5.70337551709789	98.3
5.726738512912801	98.3
5.773893837178597	98.3
5.803737448865743	98.3
5.8265121995868165	98.3
5.861202777914596	98.3
5.864643545279389	98.3
5.882352941176467	98.3
5.885946424753365	98.3
5.891551303867913	98.3
5.908221797323143	98.3
5.946950498395001	98.3
5.966628594130201	98.3
5.9670514982488	98.3
5.976383645272722	98.3
6.019485914251915	98.3
6.024353120243537	98.3
6.036232428775473	98.3
6.10032825890595	98.3
6.1425856282098055	98.3
6.193608778179374	98.3
6.221088838809162	98.3
6.25149072174785	98.4
6.251538823108089	98.4
6.25700062227754	98.4
6.258646186137483	98.4
6.302981373623209	98.4
6.310145336531664	98.4
6.326277069986122	98.4
6.347305389221557	98.4
6.363479758828605	98.4
6.400880932885325	98.4
6.437998585055253	98.4
6.450006225874727	98.4
6.451270342740332	98.4
6.45905420991926	98.4
6.466320649212845	98.4
6.492679821769564	98.4
6.497513231734889	98.4
6.586726621700397	98.4
6.620662717271002	98.4
6.659020858719806	98.4
6.714958547938413	98.4
6.730243287593048	98.4
6.730860225229486	98.4
6.744651243694552	98.4
6.74606526452121	98.4
6.755869315383353	98.4
6.8016194331983755	98.4
6.819692892195651	98.4
6.8631532206588455	98.4
6.921535378449206	98.4
6.928231477754361	98.4
6.964830041753119	98.4
6.985636550811314	98.4
6.995686306031121	98.4
7.002887788778885	98.4
7.0072242368864455	98.4
7.015699927740923	98.4
7.037537449333266	98.4
7.059503177354131	98.4
7.064393068897369	98.4
7.07932846341151	98.4
7.108441988445641	98.4
7.117137251980439	98.4
7.177381511027694	98.4
7.231707732678994	98.4
7.239710026251776	98.4
7.241456778412918	98.4
7.25496718783077	98.4
7.260453077887782	98.4
7.289787080476359	98.4
7.292147806004633	98.4
7.305351622874807	98.4
7.343132411067202	98.4
7.349979219284489	98.4
7.368361066788243	98.4
7.368450113190878	98.4
7.397048173213796	98.4
7.416819336918611	98.4
7.4308517957891835	98.4
7.43857493857493	98.4
7.4433129034513295	98.4
7.459683473978189	98.4
7.504546487838136	98.4
7.53896882494004	98.4
7.557543075101939	98.4
7.576679512316049	98.4
7.590866274726347	98.4
7.612242879746826	98.4
7.625101362839723	98.4
7.641442296287504	98.4
7.670400087630416	98.4
7.675022008061899	98.4
7.694247703915419	98.4
7.738976457952326	98.4
7.764125263934478	98.4
7.791850220264316	98.4
7.7925947999702	98.4
7.813574710430015	98.4
7.815833135814173	98.4
7.829910257182437	98.4
7.835198205345676	98.4
7.8444545967590225	98.4
7.854179016004744	98.4
7.867298578199052	98.4
7.90272019415512	98.4
7.95691551669953	98.4
8.021961641657562	98.4
8.069053128260967	98.4
8.104281192736964	98.4
8.14167781676807	98.4
8.163366459319471	98.4
8.16415679963214	98.4
8.21921282207345	98.4
8.25620140688634	98.4
8.29289037874618	98.4
8.31849135673127	98.4
8.330050231458678	98.4
8.382409177820266	98.4
8.396909588510262	98.4
8.413174524593025	98.4
8.489204561532585	98.4
8.517789620325935	98.4
8.569724848794618	98.4
8.579251597201088	98.4
8.611440334352197	98.4
8.627293893798658	98.4
8.654691978093696	98.4
8.698596738364852	98.4
8.713241801309763	98.4
8.716056928315727	98.4
8.776303444578478	98.4
8.814024525211398	98.4
8.819802836923273	98.4
8.837598983811246	98.4
8.891467144815955	98.4
8.91123525760397	98.4
8.916483935551536	98.4
8.943912255513451	98.4
8.95232639551906	98.4
8.968497526147695	98.4
9.057927560566094	98.4
9.086438923395448	98.4
9.145746300706676	98.4
9.147314762370621	98.4
9.182058047493408	98.4
9.204108938668044	98.4
9.217346008594866	98.4
9.246305293414398	98.4
9.34698763133395	98.4
9.37315515483281	98.4
9.391934074166567	98.4
9.410058765168285	98.4
9.415961025403094	98.4
9.467647058823529	98.4
9.471247038552663	98.4
9.521919269605775	98.4
9.53915492957746	98.4
9.553357314148682	98.4
9.61455898487812	98.4
9.687371452077338	98.4
9.705083909180646	98.4
9.71145112834486	98.4
9.758171169469113	98.4
9.858547961873855	98.4
9.870315288518743	98.4
9.881626351003593	98.4
9.882412441522312	98.4
9.90614643384298	98.4
9.916927686231793	98.4
9.954261766892731	98.4
9.969975694609916	98.4
9.975383238223108	98.4
10.019771528998247	98.4
10.054139639409573	98.4
10.057680315942626	98.4
10.0583253257056	98.4
10.063615842396885	98.4
10.138554512848224	98.4
10.141773411267257	98.4
10.14312529328954	98.4
10.150103230846492	98.4
10.155788708725083	98.4
10.174048393943693	98.4
10.175277546688095	98.4
10.192012088685097	98.4
10.24480369515011	98.4
10.297780184082285	98.4
10.31392512461554	98.4
10.344342937456085	98.4
10.35589913309788	98.4
10.386993048164669	98.4
10.3906586310805	98.4
10.405585106382977	98.4
10.470250717225888	98.4
10.47812526824802	98.4
10.545233018580568	98.4
10.576004495644858	98.4
10.687198345207996	98.4
10.7163428810808	98.4
10.725639253628195	98.4
10.733241596225676	98.4
10.733511927541777	98.4
10.866053069617166	98.4
10.866454882750928	98.4
10.891933815925542	98.4
10.906399078795847	98.4
10.911062906724524	98.4
10.941074561890586	98.4
10.952154199706007	98.4
11.06980357341027	98.4
11.10685927484934	98.4
11.126225698577336	98.4
11.15504159429564	98.4
11.1857483263361	98.4
11.18678336747453	98.4
11.19580383442717	98.4
11.247362250879256	98.4
11.257076725782744	98.4
11.288578730096324	98.4
11.291677605670792	98.4
11.296379079123831	98.4
11.314467953447405	98.4
11.333955223880595	98.4
11.360155403638547	98.4
11.40244211379642	98.4
11.428983833718254	98.4
11.457047935453245	98.4
11.461072367668923	98.4
11.468255057505962	98.4
11.513727430126146	98.4
11.553795592909859	98.4
11.557538380789913	98.4
11.55778894472362	98.4
11.619773922068546	98.4
11.740384901395053	98.4
11.839136831780278	98.4
11.858273652468904	98.4
11.891609265952852	98.4
11.89468957530782	98.4
12.011292212634483	98.4
12.10753022990296	98.4
12.129494959626863	98.4
12.138281778092503	98.4
12.147203521491464	98.4
12.160196528428743	98.4
12.169406719085051	98.4
12.276263211406148	98.4
12.288825380747376	98.4
12.29817378904274	98.4
12.372452241516012	98.4
12.381765330134273	98.4
12.45573604631555	98.4
12.529508441655464	98.4
12.63259129352531	98.4
12.651600307637692	98.4
12.659331409331415	98.4
12.713772455089815	98.4
12.724651370901588	98.4
12.736384528061578	98.4
12.740501212611148	98.4
12.74814579100679	98.4
12.760849492151443	98.4
12.776777806348399	98.4
12.877073269601057	98.4
12.905331882480956	98.4
12.940315668443603	98.4
12.981504658601041	98.4
12.992522289329877	98.4
13.019149465307128	98.4
13.18161220482351	98.4
13.18335023155126	98.4
13.19175947833113	98.4
13.237546652859582	98.4
13.244394171268882	98.4
13.248892687854545	98.4
13.258542875564158	98.4
13.281034324100492	98.4
13.394824121819543	98.4
13.499511241446728	98.4
13.542791687121584	98.4
13.601057676417126	98.4
13.6291639252382	98.4
13.746207483898436	98.4
13.782524384243583	98.4
13.793302874327683	98.4
13.932381876125824	98.4
13.9970329077504	98.4
14.072057744066568	98.4
14.130973451327433	98.4
14.136425648021827	98.4
14.152713982318367	98.4
14.179954441913438	98.4
14.251690437734402	98.4
14.252185648066648	98.4
14.258916707917573	98.4
14.443615948067901	98.4
14.466142038278427	98.4
14.503476776125316	98.4
14.525114864714904	98.4
14.525668322687492	98.4
14.60168105797643	98.4
14.625266018820035	98.4
14.6327417412701	98.4
14.670430271589868	98.4
14.675384526758451	98.4
14.689679631162075	98.4
14.718763840362184	98.4
14.748754535949315	98.4
14.750481077613857	98.4
14.766823543793162	98.4
14.89811249882619	98.4
14.936155466105092	98.4
14.940528822841513	98.4
15.033222591362128	98.4
15.040538952645795	98.4
15.05382102500938	98.4
15.059715204409752	98.4
15.097066649147582	98.4
15.107535200371363	98.4
15.15385495309998	98.4
15.184990816058777	98.4
15.205598876350079	98.4
15.247242974030598	98.4
15.25789252980291	98.4
15.3117154071926	98.4
15.359272042673362	98.4
15.525653131885425	98.4
15.541975244704537	98.4
15.554586422445121	98.4
15.586349060925349	98.4
15.594980925679096	98.5
15.599665785967536	98.5
15.66556525843758	98.5
15.695200690291292	98.5
15.746855345911941	98.5
15.766559207683873	98.5
15.820624346198324	98.5
15.824497404341463	98.5
15.831622176591384	98.5
15.889815408737785	98.5
15.951008645533147	98.5
15.971023652672773	98.5
15.97655090531316	98.5
15.9768028686529	98.6
16.040853922843514	98.6
16.048618535816768	98.6
16.060367712122712	98.6
16.07137177570687	98.6
16.094717668488162	98.6
16.12688225129597	98.6
16.146890964666657	98.7
16.233731739707835	98.7
16.26982354255081	98.7
16.387539296941995	98.7
16.540498643586094	98.7
16.615168904006442	98.7
16.623586932826758	98.8
16.624795193883124	98.8
16.635859519408505	98.8
16.7240326430911	98.8
16.826675810046282	98.8
17.071254174501174	98.8
17.134090542068137	98.8
17.143504759985895	98.8
17.208359150566107	98.8
17.42183581340913	98.8
17.459571527297864	98.8
17.49733699613164	98.8
17.5361010830325	98.8
17.546762014035274	98.8
17.820976275406384	98.8
17.939558476816455	98.8
17.979579031430042	98.8
18.042243262927897	98.8
18.199381761978362	98.8
18.26108075288403	98.8
18.315695524671675	98.8
18.341638981173865	98.9
18.467104381615982	98.9
18.472970248552762	98.9
18.639986239321136	98.9
18.64746874915263	99.0
18.835923097181997	99.0
18.917578329521355	99.0
18.922706638637525	99.0
18.928132678132677	99.0
18.99076143147784	99.0
19.022750775594616	99.0
19.08223247582327	99.0
19.100789042727403	99.0
19.118434023376988	99.0
19.264246077575276	99.0
19.307827773665803	99.0
19.52065169825294	99.0
19.552627967613546	99.0
19.554053606334705	99.0
19.587237575613806	99.1
19.753638305269945	99.1
19.805383826342492	99.2
19.846478712475747	99.2
20.225529754429093	99.2
20.33413013212851	99.2
20.343972730089856	99.2
20.46344004279641	99.2
20.580333154218167	99.2
20.6601026209957	99.2
20.682451253481894	99.2
20.76023391812866	99.3
20.822110317367372	99.3
20.88109377157852	99.3
20.996420568634864	99.3
21.011491389243552	99.3
21.099980228036653	99.3
21.161588846824113	99.3
21.244990256278253	99.3
21.34329935027204	99.4
21.56313645621182	99.4
21.626020986541885	99.4
21.71851182747135	99.4
21.808679125752302	99.4
21.882153454853736	99.4
21.934487571644922	99.4
21.98417293958694	99.4
21.99038485003783	99.4
22.216701173222916	99.5
22.309635925117735	99.5
22.397559307769175	99.5
22.399297276948175	99.5
22.525057147881117	99.5
22.6352681735843	99.5
22.82620349522891	99.5
22.855442514240366	99.6
23.124423963133633	99.6
23.204309656823632	99.6
23.241898403300482	99.6
23.28842094289959	99.6
23.354785790901623	99.6
23.45016173675259	99.6
23.475906876015145	99.6
23.503632106621843	99.6
23.584996009577015	99.6
23.71383482377696	99.6
23.79512222191393	99.6
23.91342041382499	99.6
23.915021699566	99.6
24.090029343822195	99.6
24.156189912734792	99.6
24.17609377129617	99.6
24.211953173136166	99.6
24.36048583883968	99.6
24.537378707120396	99.6
24.558172595392715	99.6
24.66784164859001	99.6
24.77828464568044	99.6
24.896289634765456	99.6
25.06595352535146	99.6
25.08402796450659	99.6
25.335828780149125	99.6
25.58809561500712	99.7
25.59316821611902	99.8
25.79514512484791	99.8
25.857055919940503	99.8
26.281375890920362	99.9
26.46020586752098	99.9
26.46983640081801	99.9
26.744830864295345	99.9
26.828635375782536	99.9
27.107851498095407	100.0
27.373282399224596	100.0
27.437012366238026	100.0
27.699433561482195	100.0
29.40029448048073	100.0
29.700061343751006	100.0
30.363478672238433	100.0
31.2754430534725	100.0
31.292100428658923	100.0
31.46296414241132	100.0
33.123285640151245	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_det_0.1.txt <==
x	solved
0.0	54.0
0.008896005693448195	54.0
0.008984322357478015	54.0
0.009033015672286813	54.0
0.009168003667193128	54.0
0.009246844514314222	54.0
0.009376904683768688	54.0
0.013270813058480553	54.1
0.01363016810540715	54.2
0.013646908975117653	54.2
0.013801352532548713	54.2
0.013903049402169403	54.2
0.014042971492768402	54.2
0.018164479360606712	54.3
0.01880671399689315	54.4
0.021935597086957696	54.4
0.022294555669497902	54.4
0.02267882251554015	54.4
0.026680896478122676	54.4
0.02686607262793796	54.5
0.026985697580283474	54.5
0.02740727206285505	54.5
0.03288237504697162	54.6
0.03312511830399072	54.7
0.03566651805616767	54.7
0.03570950319154243	54.7
0.03619581938285408	54.8
0.0393356643356534	54.8
0.04032619410341581	54.9
0.0404294506086766	54.9
0.04210526315789633	54.9
0.04502881844380147	54.9
0.045122281382544135	54.9
0.04583791712504323	55.0
0.047123132745862266	55.0
0.04823292116109148	55.1
0.048932384341630435	55.1
0.05023060413716846	55.2
0.05111761698964341	55.2
0.053686471009294974	55.3
0.05377789728421823	55.4
0.053951982735367575	55.4
0.05435521130587313	55.4
0.054714572314428486	55.5
0.0570071258907385	55.6
0.05924170616113537	55.6
0.06499535747445978	55.6
0.06540833489068154	55.7
0.06817252192883047	55.7
0.06854636018826361	55.7
0.07092512966000114	55.7
0.07096287754468293	55.8
0.077017170298562	55.8
0.07759368296133438	55.9
0.07763975155278932	55.9
0.07856548664387462	55.9
0.08011037429347403	56.0
0.0824100357110186	56.1
0.08259532877529795	56.1
0.08327165062916674	56.1
0.08505685379174399	56.1
0.08677383997076987	56.1
0.08765050514369964	56.2
0.08788118463836392	56.3
0.09050592813830077	56.3
0.09452221271999278	56.4
0.09728527749466298	56.4
0.09999090991727973	56.5
0.10415723213477864	56.6
0.10445524319905071	56.6
0.10607877502076293	56.6
0.10691706954257613	56.6
0.10875218686462233	56.7
0.1089225742035078	56.8
0.11345071700853149	56.8
0.11389521640091116	56.9
0.11501371317348974	57.0
0.1156583629893198	57.1
0.118004810965366	57.2
0.12257127292537236	57.3
0.1240580775592769	57.3
0.12617727907710385	57.3
0.13319860371118503	57.3
0.1344206470113733	57.4
0.13572204125950568	57.4
0.13611615245008302	57.4
0.13617793917384607	57.4
0.13676148796498128	57.4
0.13809078355383414	57.5
0.13857845328565144	57.6
0.1391382405745073	57.7
0.14222140661559035	57.8
0.14232342999465983	57.9
0.14279134039613187	58.0
0.1476179825542313	58.1
0.14880952380952944	58.2
0.14891024773249587	58.2
0.14962154550255385	58.2
0.15058114912240442	58.3
0.15158946007401286	58.4
0.1522421110906129	58.5
0.15285562091806593	58.5
0.15311866696688808	58.5
0.15673279297836834	58.5
0.15718182238454229	58.6
0.15747322955098658	58.6
0.1606315113130583	58.7
0.16131200430165957	58.7
0.1656543346217622	58.7
0.1671485363209144	58.8
0.16950664644481908	58.8
0.1705855232826208	58.8
0.17073508375248236	58.9
0.17083756579553797	58.9
0.1722614840989339	59.0
0.1723981489883059	59.1
0.17317595588570178	59.1
0.17348429510591465	59.2
0.1772485570149463	59.2
0.1780943900267167	59.3
0.18145527127563313	59.3
0.18364669873197023	59.3
0.18475958722004263	59.4
0.18787517756495284	59.5
0.1912726302210786	59.6
0.1925967681322795	59.6
0.19320632638389953	59.7
0.1977587343440952	59.8
0.19948315727433366	59.8
0.20133613983709972	59.8
0.20210185933711355	59.8
0.20294266869609232	59.8
0.20310192023634888	59.9
0.20351280803433525	59.9
0.20510908073839162	59.9
0.20524718900589325	60.0
0.21305872431089626	60.1
0.2138404840984571	60.1
0.2184184719622043	60.1
0.21931828566206238	60.1
0.21964229683087952	60.1
0.22148394241417024	60.1
0.22216177003990256	60.2
0.22383883603804783	60.2
0.2240059734926217	60.2
0.22529487122851566	60.2
0.22546897546897549	60.2
0.22770906817876987	60.2
0.22837066315327637	60.2
0.22964697406339646	60.2
0.2342230864415773	60.3
0.23424379032970968	60.4
0.23490084473956804	60.4
0.23595607586895828	60.4
0.2371046391983184	60.5
0.23828091153280104	60.6
0.23873051537704953	60.7
0.2393316775795896	60.8
0.24055918663761852	60.8
0.24374238305053447	60.8
0.2437703141928458	60.9
0.24481500300244866	60.9
0.24686842827100303	60.9
0.24701160072339212	60.9
0.24796803967488268	60.9
0.24858444966165838	60.9
0.24928446126857726	60.9
0.24961423254968818	61.0
0.2508895173798063	61.0
0.25377260162233306	61.0
0.25506654918147353	61.0
0.2557908199516802	61.0
0.2573247257460257	61.0
0.2596692633593101	61.1
0.2601130146201509	61.1
0.26194852941176155	61.2
0.26319434824767657	61.2
0.26409674280683554	61.2
0.2670770902177373	61.2
0.26788957500908256	61.3
0.2692998204667838	61.4
0.27367759881556536	61.4
0.2771940805651203	61.4
0.2781765972720767	61.4
0.2812355924389051	61.4
0.28368155619596336	61.4
0.2847843775427156	61.5
0.2876449639302326	61.5
0.2888394336853135	61.5
0.290025830425529	61.5
0.29426640305300766	61.5
0.29579457281261956	61.6
0.29736035500251873	61.6
0.30085833112113014	61.6
0.30228340231595857	61.7
0.30655486430439405	61.7
0.3072474245436503	61.7
0.30871415875391583	61.7
0.30905670518677675	61.8
0.309070548712205	61.9
0.31027970141199646	61.9
0.3118355776045342	61.9
0.3124302611024274	62.0
0.3140280830828662	62.0
0.3142909964873259	62.1
0.31446540880504337	62.2
0.31452274592031987	62.2
0.3166417876690718	62.2
0.31737395719984973	62.2
0.31814828476576806	62.3
0.31938821412504703	62.3
0.3255005127747758	62.4
0.32733978792070445	62.5
0.3286580567513808	62.5
0.32938076416337286	62.6
0.3294816464801056	62.7
0.3301404259276518	62.8
0.3306939916162124	62.8
0.33081496714203096	62.8
0.33348990136214557	62.9
0.3369916662871757	63.0
0.33746807734403916	63.0
0.3378841148806032	63.0
0.339076246334302	63.1
0.339325018341884	63.1
0.34163895595135063	63.1
0.3428983937917431	63.1
0.34344335414808663	63.2
0.34401508011310944	63.2
0.3444881889763698	63.2
0.34628878662231327	63.3
0.3487550768144058	63.4
0.3491430126054277	63.4
0.3504043126684641	63.4
0.3513038778543445	63.5
0.3529794250150903	63.6
0.3557095950383077	63.6
0.3569814731134171	63.6
0.3593728942994398	63.6
0.3602954422626605	63.6
0.3605824090556356	63.7
0.3621361448544543	63.7
0.36270346779900614	63.8
0.36438168982007874	63.8
0.365370048567479	63.8
0.36645525017618097	63.9
0.3704372967112365	63.9
0.3720400927911736	64.0
0.37261937620756386	64.0
0.3729380827157548	64.0
0.37428151316669045	64.1
0.3754127278483803	64.2
0.3764172335600964	64.3
0.3774757971400632	64.3
0.37792230620495043	64.3
0.37943639813057845	64.4
0.3812936420433591	64.4
0.38133284910114557	64.4
0.38692461641094267	64.4
0.3895184135977443	64.4
0.3930131004366837	64.5
0.3942241576896563	64.6
0.39761431411531445	64.7
0.39941419251763066	64.8
0.4003778847451594	64.8
0.40083730459181655	64.8
0.40153142216826276	64.9
0.40371966432298245	64.9
0.4049129437170906	64.9
0.40942549762620223	64.9
0.4117647058823514	65.0
0.4194321533923288	65.0
0.4198612632347515	65.1
0.41986455981941617	65.1
0.423445509248949	65.1
0.4245999821221009	65.1
0.4255708598361812	65.1
0.42786717514649214	65.2
0.42792688032000903	65.2
0.428153261391943	65.2
0.42920457196175227	65.2
0.4297732260424276	65.2
0.43011706278822226	65.2
0.4311127246324145	65.2
0.4327609226094552	65.3
0.43522081729887696	65.3
0.44074881861141346	65.3
0.4409995990912649	65.4
0.4457859298815918	65.4
0.44719802487539384	65.4
0.447892136491665	65.5
0.44814630392467936	65.5
0.4487726069200736	65.6
0.4508727288960401	65.6
0.4525093701435273	65.6
0.4565801253357125	65.6
0.45840330413470287	65.6
0.4591368227731864	65.6
0.4607274177114342	65.6
0.4663188512858354	65.6
0.4677990734853307	65.6
0.4731086810979702	65.7
0.47360356595625286	65.7
0.47655101768137587	65.8
0.47727272727273246	65.8
0.47888750748262676	65.8
0.4804986797108409	65.8
0.48053172856694737	65.9
0.4807692307692313	66.0
0.48083465638466877	66.1
0.48258593216480866	66.1
0.48309178743961045	66.2
0.4857425564450769	66.2
0.4872646733111824	66.3
0.49100587371513477	66.4
0.4944431843955561	66.5
0.4953703703703672	66.6
0.4956684826292818	66.7
0.49705868940672326	66.7
0.49818840579709883	66.8
0.498648522695495	66.8
0.5012996658002286	66.9
0.5013428827215777	66.9
0.5039530260298689	67.0
0.5043727731247859	67.0
0.5069825321472988	67.0
0.5114973746152561	67.1
0.5120634774184551	67.1
0.5136986301369934	67.1
0.5143611452501231	67.1
0.5162599832325888	67.1
0.5199928276851338	67.2
0.5232911274120472	67.3
0.5235125415395847	67.3
0.5236323549676112	67.3
0.523993381136232	67.4
0.524887682932257	67.5
0.52560036248302	67.6
0.529747351263238	67.7
0.530916746761864	67.8
0.5344883195871523	67.9
0.5360861282176153	67.9
0.5366966322286276	68.0
0.5372394159243216	68.1
0.538298623367467	68.2
0.5397640708658029	68.2
0.5403214912873108	68.3
0.5405655146923009	68.4
0.541856086696964	68.5
0.5437330083434877	68.6
0.5488326060551527	68.7
0.5492493592090888	68.7
0.5495254098732949	68.8
0.5496296986352447	68.8
0.5499211178724358	68.8
0.5503109480560235	68.9
0.5503474651368905	69.0
0.5547724068937288	69.0
0.5556065754431114	69.1
0.5582600151846724	69.1
0.5595667870036142	69.1
0.5613184247159729	69.2
0.5627363052844461	69.3
0.5633147113593946	69.3
0.563728860167739	69.3
0.5643706342230647	69.4
0.5651728895020167	69.5
0.5687973997833111	69.5
0.5733225835348926	69.5
0.5743000717875095	69.6
0.5756615645499541	69.6
0.5765222404541146	69.7
0.5769746846766223	69.7
0.5787515502273625	69.8
0.5788313120176364	69.9
0.5814758410632659	69.9
0.581576026637071	69.9
0.5822025169062706	70.0
0.5826785556634686	70.1
0.5827505827505751	70.2
0.5841121495327154	70.3
0.5843449900344359	70.3
0.5923630729973494	70.3
0.5927763992280085	70.4
0.5939886561564971	70.4
0.5959421344736613	70.4
0.596589644272283	70.4
0.5985223978303436	70.5
0.6005868329359996	70.5
0.600939815651551	70.6
0.6009669694094185	70.7
0.6053268765133225	70.7
0.6058446186742755	70.7
0.6064534049349578	70.8
0.6070564608151828	70.8
0.613120784794607	70.8
0.6137136297408213	70.8
0.6143646408839719	70.8
0.6161931946898578	70.8
0.6165171382562703	70.8
0.6175438596491196	70.9
0.6192784060312311	71.0
0.6223492531809067	71.0
0.6229102734392823	71.1
0.6230806889492214	71.1
0.6253736147514662	71.2
0.6276811921427026	71.3
0.627835571238717	71.4
0.6303568999138428	71.5
0.6317894641152743	71.5
0.6318181818181756	71.5
0.6318705098242915	71.5
0.6321000751447672	71.6
0.6337543053960943	71.6
0.6365082973403072	71.6
0.6365512094473055	71.6
0.637380777696252	71.7
0.6379515156848155	71.8
0.6385755570056887	71.8
0.6396097920117867	71.9
0.6470037035384358	72.0
0.6488600506644184	72.0
0.6503911773022883	72.0
0.6509786672531419	72.1
0.6557525325614999	72.2
0.6559702154064311	72.2
0.6565988181221274	72.2
0.6580995153186083	72.2
0.6590232012277729	72.3
0.6610901241230431	72.4
0.6618503845257457	72.4
0.6619191089199254	72.5
0.662011426498598	72.6
0.6630824372759938	72.7
0.6696951248068219	72.7
0.6712322554310807	72.7
0.6724427777059365	72.7
0.6735249342621117	72.8
0.6740941859376453	72.9
0.6752101419319273	72.9
0.6796662604293563	73.0
0.6804233745441486	73.1
0.6817252192882789	73.2
0.6837446728796928	73.2
0.6864372560455836	73.2
0.6885305308932824	73.2
0.6893220934316919	73.2
0.6895606904740248	73.2
0.6909090909090956	73.3
0.6917895503367969	73.3
0.6949524506218042	73.3
0.6964285714285724	73.4
0.6993972300188569	73.4
0.7018840044329563	73.5
0.7047311248765568	73.5
0.709665828242909	73.5
0.710290331172877	73.6
0.7104557640750558	73.6
0.7110624914535769	73.6
0.7129790327876591	73.7
0.7145076110593286	73.7
0.7152619589977189	73.7
0.718166784786195	73.7
0.7190990909501944	73.7
0.7192241659319806	73.7
0.7211646136618203	73.8
0.7256027554535075	73.8
0.72774169775689	73.8
0.7279093338247415	73.9
0.7281987133666884	73.9
0.7298604141957825	73.9
0.7314430196857525	73.9
0.7314716842250556	74.0
0.7346938775510224	74.1
0.7360959651035878	74.2
0.7361368244732378	74.3
0.7383820203978007	74.4
0.7384557861282408	74.5
0.7394460876579751	74.6
0.7459207459207433	74.6
0.7465437788018454	74.6
0.7473772166001363	74.7
0.747812999717808	74.7
0.7479964381122025	74.7
0.7483715988358685	74.7
0.749130473557481	74.8
0.7491615488479458	74.8
0.750590742714162	74.9
0.7552178689124889	75.0
0.756290965760648	75.1
0.7565078470068667	75.1
0.7612488105487366	75.1
0.7634285714285657	75.2
0.7637880136825808	75.3
0.7643969236540965	75.3
0.7645399108036672	75.4
0.7660968913293854	75.4
0.7673461840706312	75.5
0.7678176079890694	75.5
0.7693316431350224	75.6
0.769747147012754	75.6
0.7714338507021508	75.6
0.7715699178504918	75.6
0.7724654904470234	75.7
0.7827260458839319	75.7
0.7860777898945791	75.8
0.7872213831296622	75.9
0.7881231671554246	76.0
0.7906783187681969	76.1
0.790849381171534	76.2
0.7911608238985044	76.3
0.7917585136533445	76.3
0.7945089558553888	76.3
0.7961783439490392	76.3
0.798139195475691	76.4
0.8043016583073522	76.5
0.8048848182070407	76.6
0.8074534161490653	76.6
0.8080991510419036	76.7
0.8098814586915175	76.8
0.8102723046269703	76.8
0.8110708885121249	76.9
0.8176986326261806	77.0
0.8231634362287623	77.0
0.8235882968558048	77.1
0.8261086650628628	77.1
0.8277034584582448	77.1
0.83398608487306	77.2
0.8348794063079843	77.2
0.8377059744085528	77.3
0.8427486571587299	77.3
0.8462171804958349	77.3
0.8510444636599485	77.4
0.8547008547008444	77.5
0.8589802480477743	77.5
0.859021967697202	77.5
0.860136340760395	77.5
0.8626257034781828	77.5
0.8645276292335106	77.5
0.8657626220239446	77.5
0.8702783979587172	77.5
0.8709634195363871	77.6
0.8771144723887853	77.6
0.8816232500443067	77.7
0.8858095071040214	77.8
0.8861464229377363	77.8
0.8868571428571418	77.9
0.8886852954649554	77.9
0.8905736207526437	78.0
0.8952055742697603	78.0
0.8961945507768433	78.0
0.8991738554931757	78.1
0.8992305552980429	78.1
0.9016393442623034	78.1
0.902913949564512	78.2
0.9048102668267048	78.3
0.9060540886834713	78.4
0.906372640627919	78.5
0.9093050647820998	78.5
0.9098279434285117	78.6
0.9101885390545221	78.6
0.9132003104881056	78.6
0.9186656149955875	78.6
0.9206407659731173	78.6
0.9211203067283859	78.7
0.9242227107541847	78.8
0.9244227994228046	78.9
0.924997721680489	79.0
0.9259259259259316	79.0
0.926453819840373	79.0
0.926467281313246	79.0
0.9272404614019536	79.0
0.9282149353981105	79.0
0.9311235854940761	79.0
0.9339890809005971	79.0
0.9383437347851125	79.1
0.9392191064001048	79.1
0.9423211781206197	79.1
0.943438408227134	79.2
0.9473114399133861	79.3
0.9559529799204151	79.4
0.9560664693831069	79.4
0.9561355809316591	79.5
0.9583503656265675	79.5
0.9592217120516496	79.6
0.9609254030421647	79.7
0.9628292366800966	79.8
0.9632987533780873	79.8
0.9660929512732741	79.8
0.9709174270688168	79.9
0.9755878253832609	79.9
0.979660384400072	79.9
0.9806980787233043	79.9
0.9808352919905927	79.9
0.9832532662865343	80.0
0.9832755366314073	80.1
0.9833994947672351	80.1
0.9869027854639303	80.2
0.9869335557408931	80.3
0.9888472479342565	80.3
0.9930038366057271	80.3
0.9934378417790771	80.3
0.9948432437365978	80.3
0.9997653133067333	80.4
1.001167280237043	80.4
1.0028720749564592	80.5
1.0056073033968285	80.6
1.0058598255894462	80.7
1.007838745800672	80.8
1.011835692736137	80.8
1.01195952161913	80.9
1.0145119315424918	80.9
1.0166400729427938	81.0
1.0177325452202215	81.1
1.0200843269710296	81.1
1.0203139427516197	81.2
1.020687141164668	81.2
1.0208266873262455	81.2
1.0254123941150168	81.3
1.0333969042444726	81.4
1.034594245069516	81.4
1.0374082377247287	81.4
1.0415226508133972	81.4
1.0425870295105075	81.5
1.0450048766894244	81.6
1.0465584328458355	81.7
1.0503811117308008	81.7
1.0522915032076436	81.8
1.0591871988362636	81.8
1.0617363049746107	81.9
1.0686340263804992	81.9
1.0699326170096626	82.0
1.0720101320788746	82.0
1.0750753452386246	82.0
1.075170425950494	82.0
1.0764898255813975	82.1
1.081366213899503	82.1
1.0850713745719738	82.2
1.0880994833813487	82.3
1.0897088081027295	82.4
1.0902727925341023	82.4
1.0911312849162011	82.5
1.0932841118841414	82.6
1.0933711514707838	82.7
1.096290882514163	82.7
1.098707143802678	82.8
1.0994904800214442	82.9
1.1020624944675619	83.0
1.1020646844496373	83.1
1.1041915109756637	83.1
1.1088258964499642	83.2
1.1136557546364856	83.3
1.1154263005780343	83.3
1.119402985074631	83.4
1.1206239634228339	83.5
1.1234903098960798	83.5
1.123993273741048	83.5
1.1249121162409215	83.5
1.1279585798816558	83.5
1.1297890756685427	83.5
1.1310434339220312	83.6
1.1335012594458485	83.7
1.133558826218114	83.8
1.1340863545272404	83.8
1.134095445472691	83.9
1.1343804537521809	83.9
1.1345870371197535	83.9
1.1386887287607874	84.0
1.139803253878167	84.1
1.1405969737386699	84.2
1.1458571102487973	84.3
1.1468518687745548	84.3
1.146976153776408	84.3
1.1520943109761599	84.3
1.1551844119693717	84.3
1.155739145719808	84.4
1.157918450101384	84.4
1.1593409101282541	84.4
1.161897011618967	84.4
1.1631232719992362	84.4
1.1662204474293203	84.5
1.1692077448321019	84.6
1.1743249855433415	84.6
1.1785584273753202	84.7
1.1786572374087647	84.8
1.1811374576573261	84.8
1.1823449055537327	84.8
1.1824715974959346	84.9
1.1856474258970344	84.9
1.1861614497528878	84.9
1.1890028288543129	84.9
1.1927300265051166	84.9
1.199768074572944	85.0
1.2021512179689955	85.1
1.2033045977011525	85.1
1.203403375170405	85.1
1.2040557667934209	85.2
1.2050335719685215	85.2
1.2058416327989	85.2
1.2080657475187615	85.2
1.2098846171812974	85.2
1.2118163526614256	85.2
1.212040490143842	85.2
1.2150050817703018	85.3
1.2151829601310702	85.4
1.2153017539014017	85.4
1.2160197382914002	85.5
1.216123889774533	85.5
1.216848673946966	85.6
1.2221717401181271	85.6
1.2257592389315801	85.6
1.2257974648279641	85.7
1.2266218926356025	85.7
1.227767144391016	85.7
1.2280041403971083	85.8
1.2280701754385919	85.9
1.228467186994872	85.9
1.2336160370084805	85.9
1.2346249884398484	86.0
1.2357814913635794	86.1
1.2374357828903328	86.1
1.2379023182534323	86.2
1.2412231030577618	86.2
1.2438274480574005	86.2
1.25011004489832	86.2
1.2536429661840256	86.3
1.2551366803644821	86.4
1.2556975601036742	86.4
1.2590494176896494	86.4
1.2610051357300072	86.5
1.2647898816809429	86.6
1.2718600953894994	86.7
1.272287838022719	86.8
1.2773480662983365	86.9
1.2822237166554518	86.9
1.302646720368245	87.0
1.3041210224308817	87.0
1.3049292202702005	87.1
1.3077237433592264	87.2
1.3101476893758932	87.2
1.3108954005261664	87.3
1.3113864520213465	87.4
1.3120390897163308	87.4
1.3133039489070737	87.5
1.3179494395197233	87.5
1.325047975874978	87.6
1.3258355049604562	87.7
1.3287555179025237	87.7
1.3311296734712064	87.8
1.331474067743245	87.9
1.3342885287006312	87.9
1.3355906696764501	87.9
1.3360377441686146	87.9
1.3371407850602794	87.9
1.3380127220881823	88.0
1.3382493513587317	88.0
1.3397520323357048	88.0
1.3404825737265493	88.0
1.344983759549841	88.0
1.3550631752426332	88.0
1.361467407958668	88.1
1.362088535754824	88.2
1.3622626189724436	88.2
1.3651272050350076	88.3
1.3745082967852875	88.3
1.3803336180927086	88.3
1.3831320958731272	88.4
1.3841951761492566	88.4
1.384740700515885	88.4
1.389205192439072	88.4
1.3903403153255496	88.4
1.3929219600725922	88.4
1.3956893790326323	88.5
1.399067288474363	88.6
1.4032805167046056	88.6
1.4086452147493451	88.6
1.4112077206719273	88.6
1.4143818373232038	88.7
1.4147703859713399	88.7
1.4166010832831823	88.8
1.418937903905592	88.8
1.420064131928536	88.8
1.4283687272383208	88.9
1.4312844504145645	89.0
1.4477814740195865	89.1
1.4477904490377762	89.2
1.4479152701434421	89.2
1.4540402871035032	89.3
1.4565522232776944	89.4
1.4596554850407975	89.5
1.4622751693529528	89.5
1.4656616415410413	89.6
1.467954039058069	89.7
1.4750739813339315	89.7
1.4759800695684808	89.8
1.4819912824042296	89.9
1.4862092546159196	90.0
1.4868907267288385	90.0
1.492339617643161	90.1
1.4989590562109556	90.1
1.5074681910381755	90.2
1.5134987728388256	90.3
1.5184666549973738	90.4
1.518964587452811	90.5
1.5200180954535105	90.5
1.5224724222809753	90.6
1.5245310911946701	90.6
1.5256202179457417	90.6
1.5258755400312496	90.7
1.5262292085541964	90.8
1.5336144187554899	90.8
1.5392924655684523	90.9
1.540616246498604	91.0
1.5426997245178995	91.1
1.5467414409117577	91.2
1.5553021664766233	91.3
1.555844505223512	91.4
1.5607528885575954	91.4
1.5634884771802888	91.5
1.565319379285456	91.6
1.5659955257270726	91.6
1.56752781097729	91.7
1.5701887805314572	91.8
1.5771686068344037	91.8
1.579498384086667	91.9
1.5930281591154034	92.0
1.601778745802705	92.1
1.6051436536126942	92.2
1.6098839385997743	92.3
1.6132686817419688	92.4
1.6142577213772549	92.4
1.6149693476072837	92.5
1.618137770261001	92.5
1.620042896910515	92.6
1.6259006446719655	92.6
1.6263514751695123	92.6
1.6272391631341547	92.7
1.628950900087931	92.8
1.6292185122191456	92.9
1.6350619195046419	93.0
1.6376243043517942	93.0
1.6400829052897246	93.1
1.6473129894679974	93.2
1.6473731077471137	93.2
1.6501348448141815	93.2
1.6536476177424533	93.2
1.6548463356974097	93.3
1.6584429824561384	93.4
1.6624157405720559	93.4
1.662838768948096	93.4
1.6665185316860722	93.4
1.668729656626789	93.4
1.6700127760540229	93.5
1.6734675163908015	93.5
1.6766139687457189	93.6
1.6778376483988189	93.6
1.6814319291267397	93.7
1.6815742397137834	93.7
1.6870885149963413	93.8
1.6891581749747444	93.8
1.6931551381614593	93.9
1.6978323564982816	93.9
1.6983016983017025	93.9
1.7034559643255265	94.0
1.7059412246383405	94.0
1.7065002981788149	94.0
1.7155377371684337	94.0
1.7188486871785629	94.0
1.7211783808860956	94.0
1.7236560141619384	94.0
1.7259072674689884	94.1
1.7278031570853467	94.2
1.7280624332233934	94.3
1.736872733783976	94.3
1.7393679992714657	94.3
1.745071788006081	94.3
1.7488076311605698	94.3
1.751672050593746	94.3
1.756569847856156	94.4
1.7627991652235686	94.5
1.7680537413696547	94.5
1.7684519173500641	94.5
1.7835644535604405	94.5
1.7848311828440402	94.5
1.7880946908756543	94.6
1.7901317860837447	94.6
1.7929987667204257	94.7
1.798007246376811	94.7
1.8056054617319486	94.8
1.807145813215619	94.8
1.8118004173781033	94.9
1.8119148539755066	94.9
1.8146350315292836	95.0
1.8169989311770978	95.1
1.8181818181818257	95.1
1.818775357925666	95.1
1.8224064877670965	95.2
1.822552447552442	95.3
1.832817900673095	95.3
1.8500621289520964	95.3
1.8539401867472658	95.4
1.8545654363952795	95.4
1.8592781625957038	95.4
1.8692882857934143	95.4
1.8722667638483896	95.4
1.8751189796306862	95.5
1.8891858832057338	95.6
1.8906444168294068	95.6
1.9050754974363717	95.7
1.9077901430842554	95.7
1.9092302689645493	95.7
1.9130434782608663	95.7
1.9148069349508803	95.8
1.9177061999627651	95.9
1.9206993995054853	95.9
1.921967242221143	95.9
1.922634653419809	95.9
1.9236920265021742	95.9
1.9268089825339692	95.9
1.931786671596269	96.0
1.932344763670059	96.1
1.932626493088173	96.1
1.933192465045175	96.1
1.9390077378243147	96.1
1.940433212996395	96.1
1.9431015247303862	96.1
1.9478810213213993	96.2
1.9504410656500757	96.3
1.952807160292918	96.3
1.964517926806622	96.3
1.966433438514662	96.4
1.9664866361999682	96.5
1.9680371793047875	96.5
1.9707282352417843	96.5
1.9851677670254206	96.6
1.989093509744318	96.7
1.994631617919277	96.8
2.0014194464159063	96.8
2.003952750838817	96.9
2.015113350125949	96.9
2.0333541425131556	97.0
2.039603054831485	97.0
2.041750595129101	97.1
2.046797014515329	97.2
2.0590127769096376	97.2
2.059967956054017	97.3
2.061713655983106	97.3
2.0738791069159523	97.4
2.0754973489826494	97.5
2.076567717147689	97.5
2.0772067404191836	97.5
2.081227602683084	97.6
2.0834283109186202	97.7
2.0847496034443664	97.8
2.092755165380863	97.8
2.103544776119399	97.8
2.104692651641749	97.9
2.107438016528914	98.0
2.1325595320344504	98.1
2.138506654635678	98.1
2.1408808454665027	98.2
2.141649445801241	98.2
2.1419744610737235	98.2
2.152704621444597	98.2
2.1544319078794567	98.2
2.158733056455657	98.3
2.1598773747038904	98.4
2.1620142309797394	98.4
2.1661964139437475	98.4
2.1777676744714802	98.5
2.1790897245810283	98.5
2.191189305893707	98.5
2.2006022700949734	98.6
2.2143489813994686	98.6
2.2207768072848917	98.6
2.223813146002058	98.6
2.2323693556570285	98.7
2.254136456590442	98.8
2.2657597240850826	98.8
2.2739751098096628	98.8
2.2864298302569366	98.9
2.2865647409011056	98.9
2.2926314824155165	98.9
2.2994952327537796	99.0
2.2999369880277185	99.0
2.3067185522059246	99.0
2.3163967162192143	99.1
2.318145483613113	99.1
2.3209015293801976	99.1
2.3321490388995194	99.1
2.345010918067026	99.2
2.3619897146497966	99.2
2.3712486105965196	99.2
2.3718546132339253	99.2
2.381620812277748	99.2
2.389562829022659	99.2
2.399999999999999	99.2
2.4180895246885137	99.2
2.418745275888135	99.2
2.428622732986172	99.3
2.438331518394018	99.3
2.4586397058823506	99.3
2.488991888760141	99.3
2.498510062806591	99.4
2.523116955531796	99.5
2.523774689100224	99.5
2.5523372526527117	99.5
2.559027286865548	99.5
2.5672763948104316	99.6
2.577198819174359	99.6
2.578031488813182	99.6
2.58612597390406	99.7
2.598549646708815	99.7
2.650273224043713	99.7
2.6558395032242665	99.7
2.663665353592186	99.7
2.665368747972002	99.7
2.6955166406894766	99.7
2.6960561071135745	99.7
2.7069841121930778	99.7
2.7094184546279863	99.7
2.7232247480665586	99.7
2.729885057471271	99.7
2.7411357470296496	99.8
2.748611694432785	99.8
2.757679180887373	99.8
2.7724531301136133	99.9
2.7895496670237088	99.9
2.796228343165038	99.9
2.86113994313823	99.9
2.8793957989143237	99.9
2.923921271763805	99.9
2.982869280140374	99.9
2.996618961604372	99.9
3.0344502123643258	99.9
3.0869025164466155	100.0
3.116200488079588	100.0
3.1288427380789745	100.0
3.13372781065089	100.0
3.219130834674638	100.0
3.2532464594362236	100.0
3.2884273552249983	100.0
22.780081097088704	100.0
23.115965015634213	100.0
23.125056679060503	100.0
23.145387388189228	100.0
23.220505492542646	100.0
23.239498377619924	100.0
23.25083185195314	100.0
23.27598010131897	100.0
23.507479652616738	100.0
23.582766439909296	100.0
23.61091930212217	100.0
23.734412804764574	100.0
24.107832886302678	100.0
24.12040485475178	100.0
24.129126390662055	100.0
24.155868282940872	100.0
24.214815493086725	100.0
24.463719455325492	100.0
24.4706878705185	100.0
24.846404047705093	100.0
24.940595443321076	100.0
25.564608980604028	100.0
25.598097067837692	100.0
25.644288895959285	100.0
25.68992595916537	100.0
25.751169485426413	100.0
25.844232784942797	100.0
26.01797505502567	100.0
26.14328221560999	100.0
26.159413814672508	100.0
26.26801422421861	100.0
26.335877862595424	100.0
26.89117079951573	100.0
27.327534631138125	100.0
27.440489684878703	100.0
27.83037917881984	100.0
27.879593145789435	100.0
28.253480467476827	100.0
28.5966706965498	100.0
29.28866321833626	100.0
30.761068775923604	100.0
30.785481083157276	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_det_0.5.txt <==
x	solved
0.0	35.2
0.003220197076058126	35.3
0.0035623953546534675	35.4
0.0183170311755704	35.5
0.020026033843997953	35.6
0.020065547455020493	35.7
0.03705824882930083	35.7
0.04592990390050715	35.7
0.05905389444893321	35.8
0.06186992757579646	35.9
0.06341627186929381	35.9
0.06474796853248362	35.9
0.07325519445925256	35.9
0.07599609162958651	35.9
0.0781402617698799	35.9
0.07971547706646764	35.9
0.11026831957765261	36.0
0.11736716891356211	36.1
0.12431368486481359	36.2
0.12662599286289247	36.3
0.1312698632029831	36.4
0.1323412640061305	36.5
0.14108136963319018	36.5
0.142325377709672	36.5
0.14526621613085944	36.6
0.1598814537513746	36.6
0.1699074948083778	36.7
0.17004956763993898	36.7
0.18590147221972492	36.7
0.1897983392645322	36.8
0.19695734854658517	36.8
0.20156645934117873	36.9
0.20731568783369822	37.0
0.20907098297083276	37.0
0.21333333333334142	37.0
0.2142857142857224	37.0
0.22405696571622055	37.0
0.23077402856606755	37.1
0.2326431586293957	37.2
0.24373013069586635	37.2
0.26564658378493256	37.3
0.2658463408150046	37.3
0.27509095749401213	37.4
0.27895375931214034	37.5
0.2808133437087607	37.6
0.2891733497840839	37.6
0.2938896783361404	37.7
0.2947649740606823	37.8
0.29491188175098926	37.8
0.32901103154636435	37.8
0.3328668154480446	37.8
0.34576534576536255	37.9
0.35325382421570356	38.0
0.35545380606679816	38.0
0.37020316027088584	38.1
0.3847935297680493	38.1
0.3911945659518556	38.1
0.39235380897077754	38.1
0.3969359331476276	38.2
0.416061925495876	38.2
0.43061335263253037	38.3
0.43151573674522675	38.3
0.4440136330946549	38.3
0.445324096981689	38.3
0.44774634340486974	38.4
0.4537052596202204	38.4
0.45433893684689175	38.5
0.4557106237539268	38.5
0.46797871658438983	38.6
0.47168266238658246	38.6
0.4764645689434485	38.6
0.4841532903802508	38.7
0.48468462527612854	38.8
0.49857549857550787	38.8
0.5007457916045263	38.9
0.5007692539744693	39.0
0.5564671470357432	39.1
0.5608388198000536	39.2
0.5633802816901418	39.3
0.5666435811874188	39.3
0.5806281340723116	39.4
0.5914031783790807	39.5
0.6242623765451242	39.6
0.6312172905596996	39.7
0.6321764933556894	39.8
0.6325622448604208	39.9
0.6427688504326506	39.9
0.653789004457649	40.0
0.6547809686488139	40.1
0.6580457571352158	40.1
0.6704236300038843	40.1
0.6908275462962847	40.1
0.6921351790271519	40.2
0.6939521695332663	40.2
0.7002897750793534	40.3
0.7146022601373765	40.4
0.7313963631483617	40.5
0.7331493890421812	40.5
0.738244870144616	40.6
0.7383512544802876	40.7
0.7414815836667245	40.8
0.7478391582111807	40.9
0.750393621654219	40.9
0.7578169776475818	41.0
0.7708155726058596	41.0
0.7838945305540872	41.1
0.7926493901452799	41.1
0.8069733392352496	41.1
0.8110060415024857	41.2
0.8193310929748767	41.3
0.829860349491841	41.4
0.8298898071625431	41.5
0.8464328899637278	41.5
0.8499123408796472	41.6
0.8504504504504554	41.6
0.8620689655172517	41.6
0.8626862618065365	41.7
0.8650932865571629	41.7
0.8663734664858793	41.7
0.8720753570343374	41.7
0.874328452543963	41.7
0.8748933056944288	41.8
0.8883369949374409	41.9
0.8965089857467413	42.0
0.9006004002668407	42.1
0.9100978953986231	42.2
0.92695131454821	42.2
0.9385534783941114	42.2
0.954294324460078	42.2
0.9611156479678379	42.2
0.9632581343541129	42.3
0.9677651460641812	42.4
0.9737985147821118	42.5
0.9891705487325424	42.6
0.9896971589135235	42.7
0.9902099992526632	42.8
0.9938020944646162	42.9
0.9943079472584448	42.9
1.0024399564923328	43.0
1.014129052219048	43.0
1.0241354589833749	43.0
1.0733570393783718	43.0
1.0836804497273826	43.1
1.0915768354473356	43.2
1.0949041958828662	43.3
1.097569187260114	43.4
1.1000697929475896	43.4
1.108905469231299	43.5
1.1111782112446424	43.6
1.1260468717010306	43.6
1.1275855756910274	43.7
1.1303277626635604	43.8
1.1352242957404803	43.8
1.1506640885028672	43.9
1.151696878833309	44.0
1.1626055104316082	44.1
1.1667013899223238	44.1
1.2234605566278407	44.2
1.2368300503893692	44.2
1.2511013215859046	44.2
1.27950230887635	44.3
1.2949455351691879	44.3
1.3138050072058236	44.3
1.327211180748728	44.4
1.3353064666001293	44.5
1.3426478105299022	44.6
1.3455858221201256	44.7
1.3471535438062634	44.7
1.3499807645227901	44.7
1.3515657222627593	44.8
1.3726012793176796	44.8
1.3755333375788044	44.8
1.3828996282527983	44.9
1.4114506418266415	44.9
1.4162892454133713	45.0
1.4166933162775845	45.1
1.4214409722222245	45.2
1.4350609126574494	45.2
1.445692649497764	45.3
1.4559096854133549	45.3
1.4652763579363497	45.4
1.489353877836212	45.4
1.489953632148375	45.5
1.4956213716422324	45.5
1.4964000132718376	45.5
1.5135176769621619	45.6
1.5168724581394446	45.6
1.5209359605911323	45.6
1.5299239636987834	45.7
1.5647130235381352	45.7
1.6010602098929143	45.8
1.6011896527873823	45.8
1.6106281777923463	45.9
1.6118109169714179	46.0
1.6225983700261744	46.1
1.6298667363469923	46.1
1.63836313308897	46.1
1.6385475248212076	46.2
1.658269022259069	46.3
1.664350580098884	46.4
1.6689847009735603	46.5
1.6853037688362231	46.6
1.703859552305728	46.7
1.7178679042704184	46.7
1.7212308556976175	46.7
1.7259543877045094	46.7
1.7356183822726918	46.8
1.748287848022846	46.9
1.755596178387878	46.9
1.7568726920064295	47.0
1.770729078451006	47.1
1.773423233600229	47.2
1.7773647373159482	47.3
1.8068352610599139	47.3
1.8175148402587835	47.3
1.8233948648561475	47.3
1.8249314783332722	47.3
1.8276464776958743	47.4
1.8370666075256783	47.5
1.8376487912627346	47.6
1.8690120936076609	47.6
1.8811161068500388	47.7
1.9121965193726391	47.8
1.9210526315789525	47.9
1.9293548032131427	47.9
1.9753086419752983	48.0
1.9788578058527921	48.0
1.9938219601235632	48.0
2.0205491220232967	48.1
2.0315594454737154	48.2
2.051936007419431	48.3
2.062161560715081	48.3
2.102131237670192	48.3
2.1099039521335166	48.4
2.1336553945249643	48.5
2.1430963277151434	48.6
2.1475630619153265	48.7
2.150460813031357	48.8
2.1724781173769534	48.9
2.18414214481355	49.0
2.1875435418698723	49.0
2.1933540431140006	49.1
2.2013331054520586	49.2
2.209106239460375	49.3
2.223320158102781	49.4
2.2257645530759302	49.5
2.2400919012062017	49.6
2.2833868180696233	49.7
2.291133844842301	49.8
2.3014230817955275	49.9
2.3038397328881395	50.0
2.308190120083417	50.1
2.325413185779902	50.2
2.3381566625381414	50.3
2.341547544028391	50.3
2.3665599936786412	50.3
2.3848552052196883	50.4
2.385251354176575	50.5
2.3878437047756957	50.5
2.4078862314156346	50.5
2.408462676699297	50.6
2.409407554163744	50.6
2.4192929990031447	50.7
2.4216434382291756	50.8
2.427116752685185	50.9
2.4287639267755754	51.0
2.4506892563533413	51.0
2.4729309697031834	51.0
2.4851736797514876	51.0
2.515407288317253	51.1
2.524132755738983	51.1
2.545187456089937	51.2
2.5489661853298267	51.3
2.562202636299818	51.4
2.5623427133379195	51.5
2.5660666411336606	51.5
2.5672002416188504	51.5
2.5785707530813626	51.6
2.606220637152349	51.6
2.614959855288632	51.6
2.618491829899526	51.6
2.6187212204295367	51.6
2.6196862255208124	51.7
2.6331538001196955	51.8
2.6339606154230246	51.9
2.638142410510412	51.9
2.661781870055758	51.9
2.676917011630196	52.0
2.7244518702901797	52.0
2.7405188261728095	52.0
2.74178403755869	52.0
2.7496086571836873	52.1
2.7616012892356228	52.2
2.804723745255173	52.3
2.8167988936603865	52.3
2.8207762935463525	52.4
2.8284524232346544	52.4
2.8388706909998556	52.5
2.843487828359249	52.6
2.8453463064908417	52.6
2.860158311345645	52.6
2.8842667369878368	52.6
2.88498082437894	52.7
2.8888676784066636	52.7
2.930602811837965	52.8
2.934606793499171	52.8
2.945285654948462	52.9
2.9456487145938626	53.0
2.956022680127234	53.1
2.9685409341257802	53.2
2.9775641025641093	53.3
2.9858474283741923	53.4
2.998672060776375	53.5
3.0183967980024335	53.6
3.036883716195598	53.6
3.0482094998224025	53.7
3.0580492864551707	53.8
3.0608658982288373	53.8
3.0672938615247	53.9
3.0899805268765728	53.9
3.1007751937984502	53.9
3.1085127620134134	54.0
3.1578947368420964	54.1
3.1633633419919738	54.1
3.1719725583905105	54.2
3.1943523538359524	54.3
3.2121170300855657	54.4
3.221185631381761	54.5
3.230624934866437	54.6
3.2675995848394814	54.7
3.280454731210753	54.8
3.283671933784808	54.8
3.2894736842105377	54.9
3.3152155565308377	55.0
3.340050877135027	55.1
3.3597320587516992	55.1
3.3662319351427605	55.1
3.3738412656817958	55.2
3.3747551616735674	55.3
3.378623846545089	55.4
3.392179749051632	55.4
3.437198843559266	55.5
3.4481584859418795	55.6
3.4560071746580894	55.7
3.4798078633694973	55.8
3.4835805756307874	55.9
3.5093125171185977	55.9
3.511830635118308	55.9
3.51427474075023	56.0
3.5245310245310386	56.1
3.527759701339163	56.2
3.534310809392177	56.3
3.5424054373522362	56.4
3.543451448381611	56.5
3.574926542605285	56.6
3.579190437381134	56.7
3.622559652928416	56.8
3.6360167874856817	56.9
3.6718981344388357	57.0
3.685804962492797	57.1
3.6905816356657812	57.2
3.713114476403421	57.3
3.728089173813846	57.4
3.7292704844375444	57.5
3.7406401166258103	57.5
3.7408125205689693	57.6
3.741460099438416	57.7
3.7438347120276463	57.8
3.7644334574584692	57.8
3.779611392068144	57.9
3.779857622953774	58.0
3.7837416133562134	58.1
3.7897125567322387	58.1
3.7965416259936005	58.1
3.8177644358114087	58.2
3.829667627011446	58.3
3.850983675177906	58.4
3.857985595888685	58.5
3.8614564831261116	58.6
3.861498481021929	58.7
3.9334341906202743	58.8
3.9540263119849635	58.9
3.9772145853941288	59.0
3.9952251277651283	59.1
4.004765748107158	59.2
4.037312345139187	59.3
4.0394325559028585	59.4
4.046850890727999	59.5
4.054904923813121	59.6
4.072474525946418	59.7
4.084179476998138	59.8
4.084807087546067	59.9
4.10120147874306	59.9
4.106789937359745	60.0
4.116959064327483	60.1
4.137720901889088	60.2
4.1383989145183175	60.3
4.150390624999992	60.4
4.152788604634671	60.5
4.160246533127895	60.6
4.27507612529772	60.7
4.2859207863544215	60.7
4.296241709653657	60.8
4.30142619366207	60.9
4.3072366726757645	61.0
4.326747468039193	61.1
4.335520791217011	61.2
4.336811227040898	61.3
4.348331139162092	61.3
4.38690868705098	61.4
4.419525065963062	61.5
4.419656547071462	61.6
4.439244636324678	61.7
4.443569177886002	61.8
4.44828403970593	61.8
4.451202654133258	61.9
4.456686930091193	62.0
4.4620466083552435	62.1
4.472343401378669	62.1
4.488054607508524	62.2
4.524780162393452	62.3
4.541133455210243	62.4
4.547754397452297	62.5
4.5566415863863226	62.6
4.559977773147182	62.7
4.56379574231251	62.8
4.565173185114882	62.9
4.581586934528113	63.0
4.583165025013206	63.1
4.587885493016174	63.2
4.600886917960099	63.3
4.607932975520351	63.4
4.60824977954865	63.5
4.613130728084229	63.6
4.614208705446939	63.7
4.625009309600044	63.7
4.64710741273289	63.8
4.647555024078082	63.9
4.650862764070316	64.0
4.653816890692369	64.1
4.656122850767817	64.2
4.67556118611187	64.3
4.68268220784061	64.4
4.691083715596321	64.5
4.692405893109762	64.6
4.701397712833542	64.7
4.70809099609805	64.8
4.718334555424494	64.9
4.739449043289465	65.0
4.749742825724517	65.1
4.768526369340343	65.2
4.785772517286157	65.3
4.786235662148084	65.4
4.799192594139354	65.4
4.820941279520265	65.5
4.851467104064152	65.6
4.8567217946618575	65.7
4.903806272532943	65.8
4.925748896267377	65.9
4.954083248302326	66.0
4.996423462088687	66.1
4.99867056633875	66.2
5.007755373365829	66.3
5.0157126132232515	66.4
5.015861825872407	66.5
5.024255024255028	66.6
5.1567564098450065	66.7
5.177672716181196	66.8
5.207134637514391	66.9
5.224413145539915	67.0
5.230087531326058	67.1
5.236964144327559	67.2
5.240275353249223	67.3
5.246086121868077	67.4
5.270159949203279	67.5
5.284405004364283	67.6
5.355198058312841	67.6
5.367663937562181	67.7
5.381500426257472	67.8
5.385821285490326	67.9
5.418200946870055	68.0
5.422890627646239	68.1
5.424913449604812	68.2
5.435666963697638	68.3
5.447077615151429	68.4
5.450112528132022	68.5
5.469691987284895	68.6
5.482866043613718	68.7
5.551481138994282	68.8
5.564961824745238	68.9
5.577889447236173	69.0
5.585516178736514	69.1
5.598681046919012	69.2
5.600592407826022	69.3
5.602309083321746	69.4
5.633589520311966	69.5
5.6526754814091795	69.5
5.668149012174679	69.6
5.680181887078443	69.7
5.689655172413782	69.8
5.703874991240968	69.9
5.729144996879555	70.0
5.777063236870317	70.1
5.787718265646455	70.2
5.805802332037743	70.3
5.814655497698297	70.4
5.815113156885318	70.5
5.862824286398793	70.6
5.868758544365591	70.7
5.869514381479462	70.8
5.875909829694013	70.9
5.900218400218387	71.0
5.920513950998285	71.1
5.922944220816568	71.2
5.923021360024754	71.3
5.927100984244871	71.4
5.934352583146148	71.5
5.935796486977577	71.6
5.949374884523	71.7
5.957262392905939	71.8
5.960894838823307	71.9
5.971218336914773	72.0
5.976619408023307	72.1
5.995162993493894	72.2
6.0129078522768165	72.3
6.037788468242345	72.4
6.039670158234906	72.5
6.055525751072962	72.6
6.068936350179752	72.6
6.078981277950414	72.7
6.104055714870952	72.8
6.107653601694912	72.9
6.122370936902482	73.0
6.1272475795297465	73.1
6.150036115983901	73.1
6.165289847298219	73.2
6.192857142857134	73.3
6.2055864349539105	73.4
6.2257483370288345	73.4
6.256689695436418	73.5
6.262632544544309	73.6
6.26304801670145	73.7
6.2674040083147	73.8
6.272927366104183	73.9
6.275954454119207	74.0
6.3068588367576375	74.1
6.308995002776218	74.2
6.313210628808349	74.3
6.31520057919505	74.4
6.356119887789742	74.5
6.3590139666602274	74.6
6.360837438423635	74.7
6.389214536928498	74.8
6.39356688527831	74.9
6.425499620541372	75.0
6.43798380901732	75.1
6.442867661824755	75.2
6.450587861455358	75.3
6.456969815375593	75.4
6.484195656012719	75.5
6.5653538309650585	75.6
6.603312924914541	75.7
6.610939348830105	75.8
6.653429602888089	75.9
6.655175715790469	76.0
6.703555538938927	76.1
6.724329418099828	76.2
6.725021349274116	76.3
6.734374431218376	76.4
6.784588297915908	76.5
6.796779526993015	76.6
6.797501542257863	76.7
6.848885793871872	76.8
6.863869400971386	76.9
6.875117724618565	77.0
6.879886282871363	77.1
6.922163708867313	77.2
6.922882746434431	77.3
6.940603187146049	77.4
6.952408256880726	77.5
6.973597474239311	77.6
6.98569482288828	77.7
7.019421448581954	77.8
7.06127433374038	77.9
7.072094163805785	78.0
7.08054298642534	78.1
7.081287928568665	78.2
7.108810605496378	78.3
7.188953383567076	78.4
7.197083709574925	78.5
7.199129775521631	78.6
7.208996935923757	78.7
7.2371675354819	78.8
7.305951727921009	78.9
7.3439370617410535	79.0
7.348276968033927	79.1
7.35269374432142	79.2
7.3617519454583	79.3
7.378827210981118	79.4
7.387573391831723	79.5
7.408289661743681	79.6
7.41153624856157	79.7
7.416928861944587	79.8
7.418408507517426	79.9
7.432829246806636	80.0
7.438490057296931	80.1
7.4844964003136365	80.2
7.499628363312029	80.3
7.523977294969672	80.4
7.555956136397779	80.5
7.56663800515907	80.6
7.5727253234222	80.7
7.585644371941275	80.8
7.5951637785670565	80.9
7.648706096696926	81.0
7.678392609102944	81.1
7.719258589511758	81.2
7.722394945341498	81.3
7.746324336186081	81.4
7.783757166473214	81.5
7.787201233616047	81.6
7.790172741857276	81.7
7.792821158690169	81.8
7.811656287123363	81.9
7.815599460445921	82.0
7.8188503967486005	82.1
7.818870122306334	82.2
7.821420771846645	82.3
7.827727129833374	82.4
7.861822513400836	82.5
7.866752598082668	82.6
7.887799219656227	82.7
7.960062288174404	82.8
7.975607249306255	82.9
7.9823028590549026	83.0
7.98592788038698	83.1
7.99227413500283	83.2
8.008172950171371	83.3
8.02785691674581	83.4
8.047255038220975	83.5
8.076353237087826	83.6
8.093343225197275	83.7
8.10142675519141	83.8
8.118607785618021	83.9
8.122610996765665	84.0
8.132134209616046	84.1
8.134863701578196	84.2
8.15450643776825	84.3
8.17106460418562	84.4
8.225108225108237	84.5
8.239855095490803	84.6
8.338553629846189	84.7
8.345941381372938	84.8
8.389882788402227	84.9
8.394455494778715	85.0
8.39550075373972	85.1
8.41433234102076	85.2
8.417763157894727	85.3
8.445325166636641	85.4
8.464707684973957	85.5
8.475699558173778	85.6
8.48015034061545	85.7
8.495278233044557	85.8
8.505014382336935	85.9
8.530438154323377	86.0
8.541771304202259	86.1
8.585495948302373	86.2
8.608704951342116	86.3
8.618260540874878	86.4
8.620808610459504	86.5
8.634808748833818	86.6
8.679027023553243	86.7
8.79571686830761	86.8
8.826544559868795	86.9
8.838393291655754	87.0
8.862788963460119	87.1
8.872785270968404	87.2
8.874818351671177	87.3
8.942755409476858	87.4
8.958432001165788	87.5
8.965466890559977	87.6
8.969818535117687	87.7
9.035474730083575	87.8
9.10898175022863	87.9
9.142434696895013	88.0
9.199788023317423	88.1
9.220920220134024	88.2
9.227433084118195	88.3
9.244433324993754	88.4
9.255289724796011	88.5
9.26570990664624	88.6
9.26612041325258	88.7
9.299980608881118	88.8
9.329854020119491	88.9
9.340582251841457	89.0
9.349965248564217	89.1
9.372990897709217	89.2
9.391801715919922	89.3
9.39409748099567	89.4
9.419256409406001	89.5
9.436719860957503	89.6
9.470833638293199	89.7
9.485154307444786	89.8
9.485738980120992	89.9
9.497301517260095	90.0
9.504224454009247	90.1
9.513902023832031	90.2
9.515784743287282	90.3
9.52331209303946	90.4
9.530026109660565	90.5
9.538279107685469	90.6
9.545699407434004	90.7
9.552892371514176	90.8
9.5748626142072	90.9
9.579692051602155	91.0
9.641746749576019	91.1
9.652151316033708	91.2
9.726401715609976	91.3
9.736376090079851	91.4
9.752034095311878	91.5
9.773946360153253	91.6
9.78611294068706	91.7
9.867393278837431	91.8
9.887149617764845	91.9
9.91566741336145	92.0
9.961290322580638	92.1
10.066504192655614	92.2
10.066826875596682	92.3
10.080543215227351	92.4
10.092789055325081	92.5
10.100510792552328	92.6
10.113891562399731	92.7
10.16354060796452	92.8
10.191507730947347	92.9
10.195578816885874	93.0
10.225153670833626	93.1
10.263415292252693	93.2
10.322449118276646	93.3
10.34634811192174	93.4
10.384714882294256	93.5
10.442643391521202	93.6
10.446711220541678	93.7
10.517880711457472	93.8
10.530032840142658	93.9
10.531326668863763	94.0
10.560773157710129	94.1
10.597097189050169	94.2
10.659053956970544	94.3
10.704737094673344	94.4
10.704842974140709	94.5
10.723658194629177	94.6
10.762947837386282	94.7
10.77676964894148	94.8
10.870753109832531	94.9
10.928871399755284	95.0
10.963235294117643	95.1
11.019846728237383	95.2
11.024928749233379	95.3
11.043291112443992	95.4
11.066267413097252	95.5
11.072257037011397	95.6
11.132644272179169	95.7
11.192652675850814	95.8
11.213600403972395	95.9
11.222375690607734	96.0
11.323929079849878	96.1
11.373696451346685	96.2
11.414704296243036	96.3
11.464073074220627	96.4
11.477305579647293	96.5
11.575255102040822	96.6
11.660156250000009	96.7
11.696779261586803	96.8
11.859527921704078	96.9
11.860869565217392	97.0
12.008564361918133	97.1
12.079419807395073	97.2
12.155496533406902	97.3
12.16793609511425	97.4
12.39651224238153	97.5
12.464949340112899	97.6
12.550860719874795	97.7
12.55746902516947	97.8
13.000630715862512	97.9
13.0157253973622	98.0
13.097804391217565	98.1
13.216404060987587	98.2
13.384904723040336	98.3
13.42042755344419	98.4
13.510144726819467	98.5
13.593036080037809	98.6
13.619395805272266	98.7
13.625445811194432	98.8
13.682372228954327	98.9
13.770479074462314	99.0
14.287561417119216	99.1
14.29956374212313	99.2
14.354581396961937	99.3
14.513105302253203	99.4
14.648083085595152	99.5
14.767949385336173	99.6
14.77917230780489	99.7
16.161956980177152	99.8
16.730413855344025	99.9
16.988433053174674	100.0
18.827015502475323	100.0
19.309448672730642	100.0
19.350689843323735	100.0
20.14413177762525	100.0
21.373448557914585	100.0
21.634537763570023	100.0
23.672448298865902	100.0
25.08049483138451	100.0
25.619157573274745	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_det_1.0.txt <==
x	solved
0.0	34.4
0.015528754076298534	34.5
0.020731117407235582	34.5
0.023859840479921325	34.6
0.031236055332437833	34.7
0.04261847937266568	34.7
0.05662222679774809	34.8
0.06667301647776683	34.9
0.06902016922722509	35.0
0.07471679922873037	35.1
0.08304633496982852	35.2
0.11359449834211828	35.2
0.14055711730130868	35.2
0.15048154093097058	35.2
0.1543371350842398	35.3
0.1768634660585157	35.3
0.21709098085651746	35.4
0.22876110164169325	35.5
0.23568456747072417	35.6
0.24243893569305852	35.6
0.24268510462933338	35.7
0.24581420156763262	35.8
0.25093203326643443	35.9
0.2692591798317715	35.9
0.2767170291659749	36.0
0.282616103104762	36.0
0.35179707806759214	36.1
0.39105714065192876	36.2
0.3995030571727818	36.2
0.4165828712615246	36.2
0.41767538375588426	36.2
0.42518545322959056	36.2
0.42684178124358385	36.2
0.4325216260812944	36.2
0.4361740566768177	36.2
0.47057727251548753	36.3
0.4942621546893689	36.3
0.515011807039249	36.4
0.5150955021564941	36.4
0.515867656988528	36.5
0.5271944468851628	36.5
0.5298461191590089	36.6
0.5344925883694414	36.7
0.5709995905182199	36.7
0.5798098420263896	36.7
0.5857206962518507	36.7
0.5882936180057605	36.7
0.5935152958417309	36.8
0.5970295333871634	36.9
0.6022073473773754	37.0
0.6187276747746269	37.1
0.6245066629521283	37.2
0.6396017876736121	37.3
0.6455209647604203	37.4
0.6489063500121389	37.4
0.6668978579240803	37.4
0.6672087239334139	37.5
0.6674349370978656	37.6
0.6687358916478569	37.6
0.6874447391688802	37.6
0.7085396039604024	37.6
0.7175507600722988	37.7
0.7178501854668689	37.8
0.7187310679076978	37.9
0.7329172667626886	37.9
0.7399170266455626	38.0
0.7421015736420975	38.1
0.7427876083760094	38.2
0.7661577190390225	38.2
0.7998306241031392	38.2
0.8110207438545084	38.3
0.8520836107042973	38.4
0.8541726444037355	38.5
0.8735195128844069	38.5
0.8922911892339871	38.6
0.9228134711739789	38.7
0.9343529538478182	38.8
0.9743972160079581	38.9
0.9785111281657811	38.9
0.9865229110512197	39.0
0.9876145310557624	39.1
0.9878032687993683	39.2
1.0058939096267125	39.3
1.0087904246002	39.3
1.0098678515782793	39.3
1.0099408980774844	39.3
1.0201517664204236	39.4
1.023658423906445	39.5
1.0315170649392966	39.6
1.0945515655404185	39.7
1.0954349771961949	39.8
1.0990894483128004	39.8
1.1060912914784211	39.8
1.1156041864890576	39.9
1.12937493011294	39.9
1.1434724643626242	39.9
1.1444457314954242	39.9
1.160563380281685	39.9
1.1869175312115425	40.0
1.2024504915230168	40.1
1.2169297230143723	40.1
1.2229181919249412	40.2
1.2301367181126968	40.2
1.2323991243479913	40.2
1.2478563047206364	40.3
1.2772807642572441	40.3
1.2792493516332972	40.4
1.290826889762119	40.4
1.3243126529437192	40.4
1.3276918587685973	40.5
1.3284813439346081	40.6
1.3343256605177771	40.7
1.3804163260172453	40.8
1.4062046970136255	40.9
1.4070673641507365	40.9
1.4540130077978621	41.0
1.47076847652899	41.1
1.476617982044767	41.1
1.5060331147639068	41.1
1.5122967076556837	41.2
1.5285855022722223	41.3
1.5317905453174343	41.4
1.5431294000521465	41.5
1.54722203316772	41.5
1.558290634409164	41.6
1.5669593852908992	41.6
1.5685757595729226	41.6
1.5693488678431162	41.7
1.572850889086895	41.8
1.581671779141119	41.8
1.633907823392719	41.8
1.6414628063572696	41.9
1.655334930078022	41.9
1.6761979885624212	42.0
1.6795962943436011	42.0
1.6944431549138879	42.1
1.7006403101686016	42.2
1.7599660729431728	42.3
1.7885429567120867	42.3
1.788950723896029	42.4
1.7966956669594965	42.5
1.8171415493763583	42.6
1.8290211040896527	42.7
1.8464989861512582	42.7
1.871206588258999	42.7
1.8768015373118316	42.8
1.8910027177800066	42.8
1.90077395375098	42.9
1.9385535617183238	42.9
1.942753202132228	43.0
1.9428957594188305	43.0
1.94406877897991	43.0
1.9585334426613463	43.1
1.9648452020604261	43.2
1.9701769296144502	43.3
1.9926461866919647	43.4
2.0017480053004095	43.4
2.011601796407191	43.5
2.011896431070689	43.6
2.1348028433165918	43.6
2.155926131274793	43.6
2.1791767554479353	43.7
2.179820922848072	43.8
2.1808143547273917	43.9
2.1907495667244454	44.0
2.196304150257495	44.1
2.20875257606983	44.2
2.2291583654314415	44.2
2.230931564666878	44.2
2.2424917509089797	44.2
2.249787182293567	44.3
2.2656042496679873	44.3
2.286297143994427	44.4
2.2899682971014585	44.4
2.3458878551171716	44.5
2.355235059267746	44.5
2.361627109018202	44.6
2.3629594953075244	44.7
2.3871957253116904	44.7
2.4032422439741157	44.8
2.4319256709484227	44.9
2.434244455905105	44.9
2.4419673638244084	44.9
2.447877674175903	45.0
2.4729884888273843	45.1
2.508375093441126	45.2
2.5201582909339844	45.2
2.532539364982228	45.2
2.601275784939115	45.3
2.601799242424245	45.4
2.611077010245999	45.5
2.6219766472060058	45.6
2.6257327985189725	45.6
2.6336946577583102	45.7
2.6389716523367537	45.7
2.657187291712948	45.8
2.671388429115823	45.9
2.679027045415892	45.9
2.7027027027027017	45.9
2.709840710886122	46.0
2.7251525510367176	46.1
2.7418126428027483	46.1
2.7447522612207846	46.2
2.7569939381642037	46.3
2.780135336621173	46.4
2.7825823748162253	46.5
2.8124563608434556	46.6
2.814498933901918	46.7
2.8308137083659513	46.7
2.8341577122065007	46.8
2.8430637386181	46.9
2.8776744488521704	46.9
2.8852660719778513	47.0
2.891463153712131	47.0
2.8994933588935954	47.0
2.9247231958403987	47.1
2.9627601314348286	47.2
3.105856407743196	47.3
3.109214187309217	47.4
3.1838891435041656	47.4
3.1847826086956594	47.5
3.187905898838568	47.5
3.2012158920895817	47.5
3.2026504693539457	47.6
3.20457018498367	47.6
3.2278558338423897	47.6
3.2425305593421063	47.6
3.2449386940404894	47.6
3.2516684790720483	47.6
3.2574235320384086	47.7
3.301901569499709	47.8
3.3511719085367537	47.9
3.3641849280885587	47.9
3.3987489597036076	48.0
3.4236164752198963	48.1
3.4255133554942527	48.2
3.425800280292758	48.3
3.4543552965785156	48.3
3.4797490017113413	48.4
3.4981736442821147	48.4
3.508643778914055	48.5
3.5297122820054314	48.6
3.54175431215819	48.7
3.551005820484011	48.7
3.578560168155545	48.7
3.588168312898872	48.8
3.593078364377827	48.8
3.6141204850416706	48.9
3.666254115778901	49.0
3.686041629176403	49.1
3.698049640723294	49.2
3.706310110250989	49.2
3.731427285006751	49.3
3.7875172673615576	49.4
3.7974683544303693	49.5
3.7977586058643125	49.6
3.805279396640386	49.7
3.8204198375810914	49.8
3.821399839098966	49.9
3.8218876317984485	50.0
3.8354354009251077	50.1
3.848173036539276	50.2
3.8546958364179322	50.3
3.85986180143048	50.3
3.89441595576245	50.3
3.8971302129196848	50.4
3.904676661445524	50.5
3.9121435142594274	50.6
3.9413783869318593	50.6
3.986519572543703	50.6
4.032974778584789	50.6
4.0470066309554795	50.7
4.092241331637437	50.8
4.112548040508308	50.8
4.133280246852141	50.8
4.1367298062268665	50.9
4.152725841369808	51.0
4.166336424400936	51.1
4.172464925288003	51.2
4.209062463784917	51.3
4.227730534949636	51.4
4.243984197294387	51.5
4.249182412790693	51.6
4.2499999999999964	51.6
4.258869225088228	51.7
4.260051325919592	51.8
4.3256662053208546	51.9
4.328978444796562	51.9
4.335990666925918	51.9
4.348142576371537	52.0
4.372355430183363	52.1
4.43686856119046	52.2
4.439467034229261	52.3
4.452998656128286	52.4
4.569249660699297	52.5
4.693098794732193	52.6
4.693148251430454	52.6
4.701006512729424	52.7
4.736099769876026	52.8
4.741110417966318	52.9
4.741594022415946	53.0
4.761637531917289	53.1
4.770542845539462	53.2
4.826413791271538	53.3
4.841666457396858	53.4
4.842331804996722	53.5
4.857446953056013	53.6
4.877235598104346	53.6
4.9012855831037605	53.7
4.918446063478456	53.7
4.943710230053854	53.8
4.945704990070569	53.9
4.96209820725645	54.0
4.999112583565041	54.1
5.014673159405338	54.2
5.042762260030939	54.2
5.054414110141666	54.2
5.0741816050928295	54.3
5.081674599740378	54.3
5.095761769430373	54.4
5.114839119390343	54.5
5.146879653445239	54.5
5.181979582778519	54.6
5.249725576289791	54.7
5.256032491837225	54.8
5.302918450711159	54.9
5.314928281334363	54.9
5.331429539459362	55.0
5.395996518711918	55.1
5.409783821107984	55.2
5.463634297990124	55.3
5.498403689251497	55.3
5.536639102692485	55.4
5.55658898248785	55.5
5.561170063443924	55.5
5.597664893366609	55.5
5.60196403519959	55.6
5.6046452915930365	55.7
5.634006597604036	55.8
5.694644572526408	55.8
5.70337551709789	55.8
5.726738512912801	55.9
5.773893837178597	56.0
5.803737448865743	56.1
5.8265121995868165	56.2
5.861202777914596	56.2
5.864643545279389	56.3
5.882352941176467	56.4
5.885946424753365	56.5
5.891551303867913	56.6
5.908221797323143	56.7
5.946950498395001	56.8
5.966628594130201	56.9
5.9670514982488	57.0
5.976383645272722	57.1
6.019485914251915	57.2
6.024353120243537	57.3
6.036232428775473	57.4
6.10032825890595	57.5
6.1425856282098055	57.6
6.193608778179374	57.7
6.221088838809162	57.8
6.25149072174785	57.8
6.251538823108089	57.9
6.25700062227754	58.0
6.258646186137483	58.0
6.302981373623209	58.1
6.310145336531664	58.2
6.326277069986122	58.3
6.347305389221557	58.3
6.363479758828605	58.4
6.400880932885325	58.5
6.437998585055253	58.6
6.450006225874727	58.7
6.451270342740332	58.8
6.45905420991926	58.8
6.466320649212845	58.9
6.492679821769564	58.9
6.497513231734889	59.0
6.586726621700397	59.0
6.620662717271002	59.1
6.659020858719806	59.2
6.714958547938413	59.3
6.730243287593048	59.4
6.730860225229486	59.5
6.744651243694552	59.6
6.74606526452121	59.6
6.755869315383353	59.7
6.8016194331983755	59.8
6.819692892195651	59.9
6.8631532206588455	60.0
6.921535378449206	60.1
6.928231477754361	60.2
6.964830041753119	60.3
6.985636550811314	60.4
6.995686306031121	60.5
7.002887788778885	60.6
7.0072242368864455	60.7
7.015699927740923	60.8
7.037537449333266	60.9
7.059503177354131	61.0
7.064393068897369	61.1
7.07932846341151	61.1
7.108441988445641	61.2
7.117137251980439	61.2
7.177381511027694	61.3
7.231707732678994	61.4
7.239710026251776	61.5
7.241456778412918	61.6
7.25496718783077	61.7
7.260453077887782	61.7
7.289787080476359	61.8
7.292147806004633	61.8
7.305351622874807	61.9
7.343132411067202	62.0
7.349979219284489	62.1
7.368361066788243	62.2
7.368450113190878	62.2
7.397048173213796	62.3
7.416819336918611	62.4
7.4308517957891835	62.5
7.43857493857493	62.6
7.4433129034513295	62.7
7.459683473978189	62.8
7.504546487838136	62.9
7.53896882494004	62.9
7.557543075101939	63.0
7.576679512316049	63.1
7.590866274726347	63.2
7.612242879746826	63.3
7.625101362839723	63.4
7.641442296287504	63.4
7.670400087630416	63.5
7.675022008061899	63.6
7.694247703915419	63.7
7.738976457952326	63.8
7.764125263934478	63.9
7.791850220264316	64.0
7.7925947999702	64.1
7.813574710430015	64.2
7.815833135814173	64.3
7.829910257182437	64.4
7.835198205345676	64.5
7.8444545967590225	64.6
7.854179016004744	64.7
7.867298578199052	64.8
7.90272019415512	64.9
7.95691551669953	65.0
8.021961641657562	65.1
8.069053128260967	65.2
8.104281192736964	65.3
8.14167781676807	65.4
8.163366459319471	65.5
8.16415679963214	65.6
8.21921282207345	65.6
8.25620140688634	65.7
8.29289037874618	65.8
8.31849135673127	65.9
8.330050231458678	66.0
8.382409177820266	66.1
8.396909588510262	66.2
8.413174524593025	66.3
8.489204561532585	66.4
8.517789620325935	66.5
8.569724848794618	66.6
8.579251597201088	66.7
8.611440334352197	66.8
8.627293893798658	66.9
8.654691978093696	67.0
8.698596738364852	67.1
8.713241801309763	67.2
8.716056928315727	67.3
8.776303444578478	67.4
8.814024525211398	67.5
8.819802836923273	67.6
8.837598983811246	67.7
8.891467144815955	67.8
8.91123525760397	67.9
8.916483935551536	68.0
8.943912255513451	68.1
8.95232639551906	68.2
8.968497526147695	68.3
9.057927560566094	68.4
9.086438923395448	68.4
9.145746300706676	68.5
9.147314762370621	68.6
9.182058047493408	68.6
9.204108938668044	68.7
9.217346008594866	68.8
9.246305293414398	68.9
9.34698763133395	69.0
9.37315515483281	69.1
9.391934074166567	69.2
9.410058765168285	69.3
9.415961025403094	69.4
9.467647058823529	69.5
9.471247038552663	69.6
9.521919269605775	69.7
9.53915492957746	69.8
9.553357314148682	69.9
9.61455898487812	70.0
9.687371452077338	70.1
9.705083909180646	70.2
9.71145112834486	70.3
9.758171169469113	70.4
9.858547961873855	70.5
9.870315288518743	70.6
9.881626351003593	70.7
9.882412441522312	70.8
9.90614643384298	70.9
9.916927686231793	71.0
9.954261766892731	71.1
9.969975694609916	71.2
9.975383238223108	71.3
10.019771528998247	71.4
10.054139639409573	71.4
10.057680315942626	71.5
10.0583253257056	71.6
10.063615842396885	71.7
10.138554512848224	71.8
10.141773411267257	71.9
10.14312529328954	72.0
10.150103230846492	72.1
10.155788708725083	72.2
10.174048393943693	72.3
10.175277546688095	72.4
10.192012088685097	72.4
10.24480369515011	72.5
10.297780184082285	72.6
10.31392512461554	72.7
10.344342937456085	72.8
10.35589913309788	72.9
10.386993048164669	73.0
10.3906586310805	73.1
10.405585106382977	73.2
10.470250717225888	73.3
10.47812526824802	73.4
10.545233018580568	73.5
10.576004495644858	73.6
10.687198345207996	73.7
10.7163428810808	73.8
10.725639253628195	73.9
10.733241596225676	74.0
10.733511927541777	74.1
10.866053069617166	74.2
10.866454882750928	74.3
10.891933815925542	74.4
10.906399078795847	74.5
10.911062906724524	74.6
10.941074561890586	74.7
10.952154199706007	74.8
11.06980357341027	74.9
11.10685927484934	75.0
11.126225698577336	75.1
11.15504159429564	75.2
11.1857483263361	75.3
11.18678336747453	75.4
11.19580383442717	75.5
11.247362250879256	75.6
11.257076725782744	75.7
11.288578730096324	75.7
11.291677605670792	75.8
11.296379079123831	75.9
11.314467953447405	76.0
11.333955223880595	76.1
11.360155403638547	76.2
11.40244211379642	76.3
11.428983833718254	76.4
11.457047935453245	76.5
11.461072367668923	76.6
11.468255057505962	76.7
11.513727430126146	76.8
11.553795592909859	76.9
11.557538380789913	77.0
11.55778894472362	77.1
11.619773922068546	77.2
11.740384901395053	77.3
11.839136831780278	77.4
11.858273652468904	77.5
11.891609265952852	77.6
11.89468957530782	77.7
12.011292212634483	77.8
12.10753022990296	77.9
12.129494959626863	78.0
12.138281778092503	78.1
12.147203521491464	78.2
12.160196528428743	78.3
12.169406719085051	78.4
12.276263211406148	78.5
12.288825380747376	78.6
12.29817378904274	78.7
12.372452241516012	78.8
12.381765330134273	78.9
12.45573604631555	79.0
12.529508441655464	79.1
12.63259129352531	79.2
12.651600307637692	79.3
12.659331409331415	79.4
12.713772455089815	79.5
12.724651370901588	79.6
12.736384528061578	79.7
12.740501212611148	79.8
12.74814579100679	79.9
12.760849492151443	80.0
12.776777806348399	80.1
12.877073269601057	80.2
12.905331882480956	80.3
12.940315668443603	80.4
12.981504658601041	80.5
12.992522289329877	80.6
13.019149465307128	80.7
13.18161220482351	80.8
13.18335023155126	80.9
13.19175947833113	81.0
13.237546652859582	81.1
13.244394171268882	81.2
13.248892687854545	81.3
13.258542875564158	81.4
13.281034324100492	81.5
13.394824121819543	81.6
13.499511241446728	81.7
13.542791687121584	81.8
13.601057676417126	81.9
13.6291639252382	82.0
13.746207483898436	82.1
13.782524384243583	82.2
13.793302874327683	82.3
13.932381876125824	82.4
13.9970329077504	82.5
14.072057744066568	82.6
14.130973451327433	82.7
14.136425648021827	82.8
14.152713982318367	82.9
14.179954441913438	83.0
14.251690437734402	83.1
14.252185648066648	83.2
14.258916707917573	83.3
14.443615948067901	83.4
14.466142038278427	83.5
14.503476776125316	83.6
14.525114864714904	83.7
14.525668322687492	83.8
14.60168105797643	83.9
14.625266018820035	84.0
14.6327417412701	84.1
14.670430271589868	84.2
14.675384526758451	84.3
14.689679631162075	84.4
14.718763840362184	84.5
14.748754535949315	84.6
14.750481077613857	84.7
14.766823543793162	84.8
14.89811249882619	84.9
14.936155466105092	85.0
14.940528822841513	85.1
15.033222591362128	85.2
15.040538952645795	85.3
15.05382102500938	85.4
15.059715204409752	85.5
15.097066649147582	85.6
15.107535200371363	85.7
15.15385495309998	85.8
15.184990816058777	85.9
15.205598876350079	86.0
15.247242974030598	86.1
15.25789252980291	86.2
15.3117154071926	86.3
15.359272042673362	86.4
15.525653131885425	86.5
15.541975244704537	86.6
15.554586422445121	86.7
15.586349060925349	86.8
15.594980925679096	86.8
15.599665785967536	86.9
15.66556525843758	87.0
15.695200690291292	87.1
15.746855345911941	87.2
15.766559207683873	87.3
15.820624346198324	87.4
15.824497404341463	87.5
15.831622176591384	87.6
15.889815408737785	87.7
15.951008645533147	87.8
15.971023652672773	87.9
15.97655090531316	88.0
15.9768028686529	88.0
16.040853922843514	88.1
16.048618535816768	88.2
16.060367712122712	88.3
16.07137177570687	88.4
16.094717668488162	88.5
16.12688225129597	88.6
16.146890964666657	88.6
16.233731739707835	88.7
16.26982354255081	88.8
16.387539296941995	88.9
16.540498643586094	89.0
16.615168904006442	89.1
16.623586932826758	89.1
16.624795193883124	89.2
16.635859519408505	89.3
16.7240326430911	89.4
16.826675810046282	89.5
17.071254174501174	89.6
17.134090542068137	89.7
17.143504759985895	89.8
17.208359150566107	89.9
17.42183581340913	90.0
17.459571527297864	90.1
17.49733699613164	90.2
17.5361010830325	90.3
17.546762014035274	90.4
17.820976275406384	90.5
17.939558476816455	90.6
17.979579031430042	90.7
18.042243262927897	90.8
18.199381761978362	90.9
18.26108075288403	91.0
18.315695524671675	91.1
18.341638981173865	91.1
18.467104381615982	91.2
18.472970248552762	91.3
18.639986239321136	91.4
18.64746874915263	91.4
18.835923097181997	91.5
18.917578329521355	91.6
18.922706638637525	91.7
18.928132678132677	91.8
18.99076143147784	91.9
19.022750775594616	92.0
19.08223247582327	92.1
19.100789042727403	92.2
19.118434023376988	92.3
19.264246077575276	92.4
19.307827773665803	92.5
19.52065169825294	92.6
19.552627967613546	92.7
19.554053606334705	92.8
19.587237575613806	92.8
19.753638305269945	92.9
19.805383826342492	92.9
19.846478712475747	93.0
20.225529754429093	93.1
20.33413013212851	93.2
20.343972730089856	93.3
20.46344004279641	93.4
20.580333154218167	93.5
20.6601026209957	93.6
20.682451253481894	93.7
20.76023391812866	93.7
20.822110317367372	93.8
20.88109377157852	93.9
20.996420568634864	94.0
21.011491389243552	94.1
21.099980228036653	94.2
21.161588846824113	94.3
21.244990256278253	94.4
21.34329935027204	94.4
21.56313645621182	94.5
21.626020986541885	94.6
21.71851182747135	94.7
21.808679125752302	94.8
21.882153454853736	94.9
21.934487571644922	95.0
21.98417293958694	95.1
21.99038485003783	95.2
22.216701173222916	95.2
22.309635925117735	95.3
22.397559307769175	95.4
22.399297276948175	95.5
22.525057147881117	95.6
22.6352681735843	95.7
22.82620349522891	95.8
22.855442514240366	95.8
23.124423963133633	95.9
23.204309656823632	96.0
23.241898403300482	96.1
23.28842094289959	96.2
23.354785790901623	96.3
23.45016173675259	96.4
23.475906876015145	96.5
23.503632106621843	96.6
23.584996009577015	96.7
23.71383482377696	96.8
23.79512222191393	96.9
23.91342041382499	97.0
23.915021699566	97.1
24.090029343822195	97.2
24.156189912734792	97.3
24.17609377129617	97.4
24.211953173136166	97.5
24.36048583883968	97.6
24.537378707120396	97.7
24.558172595392715	97.8
24.66784164859001	97.9
24.77828464568044	98.0
24.896289634765456	98.1
25.06595352535146	98.2
25.08402796450659	98.3
25.335828780149125	98.4
25.58809561500712	98.4
25.59316821611902	98.4
25.79514512484791	98.5
25.857055919940503	98.6
26.281375890920362	98.6
26.46020586752098	98.7
26.46983640081801	98.8
26.744830864295345	98.9
26.828635375782536	99.0
27.107851498095407	99.0
27.373282399224596	99.1
27.437012366238026	99.2
27.699433561482195	99.3
29.40029448048073	99.4
29.700061343751006	99.5
30.363478672238433	99.6
31.2754430534725	99.7
31.292100428658923	99.8
31.46296414241132	99.9
33.123285640151245	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_dmax_0.1.txt <==
x	solved
0.0	76.6
0.008896005693448195	76.7
0.008984322357478015	76.8
0.009033015672286813	76.9
0.009168003667193128	76.9
0.009246844514314222	76.9
0.009376904683768688	77.0
0.013270813058480553	77.1
0.01363016810540715	77.1
0.013646908975117653	77.2
0.013801352532548713	77.3
0.013903049402169403	77.3
0.014042971492768402	77.4
0.018164479360606712	77.4
0.01880671399689315	77.4
0.021935597086957696	77.5
0.022294555669497902	77.6
0.02267882251554015	77.7
0.026680896478122676	77.8
0.02686607262793796	77.8
0.026985697580283474	77.9
0.02740727206285505	77.9
0.03288237504697162	77.9
0.03312511830399072	77.9
0.03566651805616767	78.0
0.03570950319154243	78.1
0.03619581938285408	78.2
0.0393356643356534	78.3
0.04032619410341581	78.4
0.0404294506086766	78.4
0.04210526315789633	78.4
0.04502881844380147	78.4
0.045122281382544135	78.5
0.04583791712504323	78.5
0.047123132745862266	78.6
0.04823292116109148	78.7
0.048932384341630435	78.8
0.05023060413716846	78.8
0.05111761698964341	78.8
0.053686471009294974	78.8
0.05377789728421823	78.8
0.053951982735367575	78.8
0.05435521130587313	78.9
0.054714572314428486	78.9
0.0570071258907385	78.9
0.05924170616113537	78.9
0.06499535747445978	79.0
0.06540833489068154	79.0
0.06817252192883047	79.1
0.06854636018826361	79.2
0.07092512966000114	79.3
0.07096287754468293	79.3
0.077017170298562	79.4
0.07759368296133438	79.5
0.07763975155278932	79.6
0.07856548664387462	79.7
0.08011037429347403	79.7
0.0824100357110186	79.7
0.08259532877529795	79.7
0.08327165062916674	79.8
0.08505685379174399	79.8
0.08677383997076987	79.9
0.08765050514369964	79.9
0.08788118463836392	79.9
0.09050592813830077	79.9
0.09452221271999278	80.0
0.09728527749466298	80.1
0.09999090991727973	80.2
0.10415723213477864	80.3
0.10445524319905071	80.4
0.10607877502076293	80.5
0.10691706954257613	80.5
0.10875218686462233	80.5
0.1089225742035078	80.5
0.11345071700853149	80.5
0.11389521640091116	80.6
0.11501371317348974	80.6
0.1156583629893198	80.6
0.118004810965366	80.6
0.12257127292537236	80.6
0.1240580775592769	80.6
0.12617727907710385	80.7
0.13319860371118503	80.7
0.1344206470113733	80.8
0.13572204125950568	80.9
0.13611615245008302	81.0
0.13617793917384607	81.0
0.13676148796498128	81.0
0.13809078355383414	81.1
0.13857845328565144	81.1
0.1391382405745073	81.2
0.14222140661559035	81.3
0.14232342999465983	81.4
0.14279134039613187	81.4
0.1476179825542313	81.4
0.14880952380952944	81.4
0.14891024773249587	81.5
0.14962154550255385	81.5
0.15058114912240442	81.6
0.15158946007401286	81.6
0.1522421110906129	81.6
0.15285562091806593	81.7
0.15311866696688808	81.7
0.15673279297836834	81.8
0.15718182238454229	81.8
0.15747322955098658	81.9
0.1606315113130583	81.9
0.16131200430165957	82.0
0.1656543346217622	82.1
0.1671485363209144	82.1
0.16950664644481908	82.2
0.1705855232826208	82.3
0.17073508375248236	82.3
0.17083756579553797	82.4
0.1722614840989339	82.4
0.1723981489883059	82.4
0.17317595588570178	82.4
0.17348429510591465	82.4
0.1772485570149463	82.5
0.1780943900267167	82.5
0.18145527127563313	82.5
0.18364669873197023	82.5
0.18475958722004263	82.5
0.18787517756495284	82.5
0.1912726302210786	82.5
0.1925967681322795	82.6
0.19320632638389953	82.6
0.1977587343440952	82.6
0.19948315727433366	82.6
0.20133613983709972	82.6
0.20210185933711355	82.7
0.20294266869609232	82.7
0.20310192023634888	82.7
0.20351280803433525	82.8
0.20510908073839162	82.8
0.20524718900589325	82.8
0.21305872431089626	82.9
0.2138404840984571	83.0
0.2184184719622043	83.1
0.21931828566206238	83.2
0.21964229683087952	83.3
0.22148394241417024	83.3
0.22216177003990256	83.3
0.22383883603804783	83.4
0.2240059734926217	83.5
0.22529487122851566	83.5
0.22546897546897549	83.6
0.22770906817876987	83.6
0.22837066315327637	83.7
0.22964697406339646	83.7
0.2342230864415773	83.7
0.23424379032970968	83.8
0.23490084473956804	83.8
0.23595607586895828	83.9
0.2371046391983184	84.0
0.23828091153280104	84.0
0.23873051537704953	84.0
0.2393316775795896	84.1
0.24055918663761852	84.2
0.24374238305053447	84.3
0.2437703141928458	84.4
0.24481500300244866	84.5
0.24686842827100303	84.6
0.24701160072339212	84.7
0.24796803967488268	84.8
0.24858444966165838	84.9
0.24928446126857726	85.0
0.24961423254968818	85.0
0.2508895173798063	85.1
0.25377260162233306	85.1
0.25506654918147353	85.1
0.2557908199516802	85.2
0.2573247257460257	85.3
0.2596692633593101	85.4
0.2601130146201509	85.4
0.26194852941176155	85.4
0.26319434824767657	85.5
0.26409674280683554	85.5
0.2670770902177373	85.5
0.26788957500908256	85.5
0.2692998204667838	85.6
0.27367759881556536	85.6
0.2771940805651203	85.6
0.2781765972720767	85.7
0.2812355924389051	85.8
0.28368155619596336	85.9
0.2847843775427156	85.9
0.2876449639302326	86.0
0.2888394336853135	86.1
0.290025830425529	86.2
0.29426640305300766	86.3
0.29579457281261956	86.3
0.29736035500251873	86.3
0.30085833112113014	86.4
0.30228340231595857	86.4
0.30655486430439405	86.5
0.3072474245436503	86.6
0.30871415875391583	86.6
0.30905670518677675	86.7
0.309070548712205	86.7
0.31027970141199646	86.8
0.3118355776045342	86.8
0.3124302611024274	86.9
0.3140280830828662	87.0
0.3142909964873259	87.0
0.31446540880504337	87.0
0.31452274592031987	87.0
0.3166417876690718	87.1
0.31737395719984973	87.1
0.31814828476576806	87.1
0.31938821412504703	87.2
0.3255005127747758	87.2
0.32733978792070445	87.2
0.3286580567513808	87.2
0.32938076416337286	87.2
0.3294816464801056	87.2
0.3301404259276518	87.3
0.3306939916162124	87.3
0.33081496714203096	87.3
0.33348990136214557	87.4
0.3369916662871757	87.4
0.33746807734403916	87.4
0.3378841148806032	87.4
0.339076246334302	87.4
0.339325018341884	87.5
0.34163895595135063	87.6
0.3428983937917431	87.6
0.34344335414808663	87.6
0.34401508011310944	87.7
0.3444881889763698	87.8
0.34628878662231327	87.8
0.3487550768144058	87.8
0.3491430126054277	87.9
0.3504043126684641	88.0
0.3513038778543445	88.0
0.3529794250150903	88.0
0.3557095950383077	88.1
0.3569814731134171	88.1
0.3593728942994398	88.2
0.3602954422626605	88.3
0.3605824090556356	88.3
0.3621361448544543	88.4
0.36270346779900614	88.4
0.36438168982007874	88.5
0.365370048567479	88.5
0.36645525017618097	88.5
0.3704372967112365	88.6
0.3720400927911736	88.6
0.37261937620756386	88.7
0.3729380827157548	88.8
0.37428151316669045	88.9
0.3754127278483803	88.9
0.3764172335600964	88.9
0.3774757971400632	89.0
0.37792230620495043	89.1
0.37943639813057845	89.1
0.3812936420433591	89.2
0.38133284910114557	89.3
0.38692461641094267	89.4
0.3895184135977443	89.4
0.3930131004366837	89.4
0.3942241576896563	89.4
0.39761431411531445	89.4
0.39941419251763066	89.4
0.4003778847451594	89.4
0.40083730459181655	89.5
0.40153142216826276	89.5
0.40371966432298245	89.6
0.4049129437170906	89.6
0.40942549762620223	89.6
0.4117647058823514	89.6
0.4194321533923288	89.7
0.4198612632347515	89.8
0.41986455981941617	89.8
0.423445509248949	89.9
0.4245999821221009	90.0
0.4255708598361812	90.1
0.42786717514649214	90.1
0.42792688032000903	90.1
0.428153261391943	90.2
0.42920457196175227	90.2
0.4297732260424276	90.3
0.43011706278822226	90.3
0.4311127246324145	90.4
0.4327609226094552	90.5
0.43522081729887696	90.6
0.44074881861141346	90.7
0.4409995990912649	90.7
0.4457859298815918	90.8
0.44719802487539384	90.8
0.447892136491665	90.8
0.44814630392467936	90.9
0.4487726069200736	91.0
0.4508727288960401	91.1
0.4525093701435273	91.1
0.4565801253357125	91.1
0.45840330413470287	91.2
0.4591368227731864	91.3
0.4607274177114342	91.4
0.4663188512858354	91.4
0.4677990734853307	91.4
0.4731086810979702	91.4
0.47360356595625286	91.4
0.47655101768137587	91.4
0.47727272727273246	91.5
0.47888750748262676	91.5
0.4804986797108409	91.6
0.48053172856694737	91.7
0.4807692307692313	91.7
0.48083465638466877	91.7
0.48258593216480866	91.7
0.48309178743961045	91.7
0.4857425564450769	91.8
0.4872646733111824	91.8
0.49100587371513477	91.8
0.4944431843955561	91.8
0.4953703703703672	91.8
0.4956684826292818	91.8
0.49705868940672326	91.9
0.49818840579709883	91.9
0.498648522695495	91.9
0.5012996658002286	91.9
0.5013428827215777	92.0
0.5039530260298689	92.0
0.5043727731247859	92.0
0.5069825321472988	92.0
0.5114973746152561	92.0
0.5120634774184551	92.1
0.5136986301369934	92.1
0.5143611452501231	92.2
0.5162599832325888	92.3
0.5199928276851338	92.3
0.5232911274120472	92.3
0.5235125415395847	92.4
0.5236323549676112	92.5
0.523993381136232	92.5
0.524887682932257	92.5
0.52560036248302	92.5
0.529747351263238	92.5
0.530916746761864	92.5
0.5344883195871523	92.5
0.5360861282176153	92.6
0.5366966322286276	92.6
0.5372394159243216	92.6
0.538298623367467	92.6
0.5397640708658029	92.6
0.5403214912873108	92.6
0.5405655146923009	92.6
0.541856086696964	92.6
0.5437330083434877	92.6
0.5488326060551527	92.6
0.5492493592090888	92.7
0.5495254098732949	92.7
0.5496296986352447	92.7
0.5499211178724358	92.8
0.5503109480560235	92.8
0.5503474651368905	92.8
0.5547724068937288	92.8
0.5556065754431114	92.8
0.5582600151846724	92.8
0.5595667870036142	92.8
0.5613184247159729	92.8
0.5627363052844461	92.8
0.5633147113593946	92.8
0.563728860167739	92.9
0.5643706342230647	92.9
0.5651728895020167	93.0
0.5687973997833111	93.1
0.5733225835348926	93.1
0.5743000717875095	93.1
0.5756615645499541	93.1
0.5765222404541146	93.1
0.5769746846766223	93.1
0.5787515502273625	93.1
0.5788313120176364	93.1
0.5814758410632659	93.2
0.581576026637071	93.2
0.5822025169062706	93.2
0.5826785556634686	93.2
0.5827505827505751	93.2
0.5841121495327154	93.2
0.5843449900344359	93.2
0.5923630729973494	93.2
0.5927763992280085	93.2
0.5939886561564971	93.2
0.5959421344736613	93.2
0.596589644272283	93.2
0.5985223978303436	93.2
0.6005868329359996	93.2
0.600939815651551	93.2
0.6009669694094185	93.2
0.6053268765133225	93.3
0.6058446186742755	93.4
0.6064534049349578	93.4
0.6070564608151828	93.4
0.613120784794607	93.5
0.6137136297408213	93.6
0.6143646408839719	93.7
0.6161931946898578	93.8
0.6165171382562703	93.8
0.6175438596491196	93.8
0.6192784060312311	93.8
0.6223492531809067	93.8
0.6229102734392823	93.8
0.6230806889492214	93.9
0.6253736147514662	93.9
0.6276811921427026	94.0
0.627835571238717	94.0
0.6303568999138428	94.0
0.6317894641152743	94.1
0.6318181818181756	94.1
0.6318705098242915	94.1
0.6321000751447672	94.1
0.6337543053960943	94.2
0.6365082973403072	94.3
0.6365512094473055	94.3
0.637380777696252	94.3
0.6379515156848155	94.3
0.6385755570056887	94.4
0.6396097920117867	94.4
0.6470037035384358	94.4
0.6488600506644184	94.5
0.6503911773022883	94.6
0.6509786672531419	94.6
0.6557525325614999	94.6
0.6559702154064311	94.7
0.6565988181221274	94.7
0.6580995153186083	94.7
0.6590232012277729	94.7
0.6610901241230431	94.7
0.6618503845257457	94.8
0.6619191089199254	94.8
0.662011426498598	94.8
0.6630824372759938	94.8
0.6696951248068219	94.8
0.6712322554310807	94.8
0.6724427777059365	94.8
0.6735249342621117	94.8
0.6740941859376453	94.8
0.6752101419319273	94.8
0.6796662604293563	94.9
0.6804233745441486	94.9
0.6817252192882789	94.9
0.6837446728796928	95.0
0.6864372560455836	95.0
0.6885305308932824	95.0
0.6893220934316919	95.1
0.6895606904740248	95.1
0.6909090909090956	95.1
0.6917895503367969	95.1
0.6949524506218042	95.2
0.6964285714285724	95.2
0.6993972300188569	95.2
0.7018840044329563	95.2
0.7047311248765568	95.3
0.709665828242909	95.4
0.710290331172877	95.4
0.7104557640750558	95.4
0.7110624914535769	95.4
0.7129790327876591	95.4
0.7145076110593286	95.5
0.7152619589977189	95.5
0.718166784786195	95.6
0.7190990909501944	95.7
0.7192241659319806	95.7
0.7211646136618203	95.7
0.7256027554535075	95.8
0.72774169775689	95.9
0.7279093338247415	95.9
0.7281987133666884	95.9
0.7298604141957825	96.0
0.7314430196857525	96.1
0.7314716842250556	96.1
0.7346938775510224	96.1
0.7360959651035878	96.1
0.7361368244732378	96.1
0.7383820203978007	96.1
0.7384557861282408	96.1
0.7394460876579751	96.1
0.7459207459207433	96.1
0.7465437788018454	96.1
0.7473772166001363	96.1
0.747812999717808	96.1
0.7479964381122025	96.1
0.7483715988358685	96.1
0.749130473557481	96.1
0.7491615488479458	96.1
0.750590742714162	96.1
0.7552178689124889	96.1
0.756290965760648	96.1
0.7565078470068667	96.1
0.7612488105487366	96.1
0.7634285714285657	96.1
0.7637880136825808	96.1
0.7643969236540965	96.1
0.7645399108036672	96.1
0.7660968913293854	96.2
0.7673461840706312	96.2
0.7678176079890694	96.2
0.7693316431350224	96.2
0.769747147012754	96.3
0.7714338507021508	96.3
0.7715699178504918	96.3
0.7724654904470234	96.3
0.7827260458839319	96.3
0.7860777898945791	96.3
0.7872213831296622	96.4
0.7881231671554246	96.4
0.7906783187681969	96.4
0.790849381171534	96.4
0.7911608238985044	96.4
0.7917585136533445	96.5
0.7945089558553888	96.6
0.7961783439490392	96.6
0.798139195475691	96.6
0.8043016583073522	96.6
0.8048848182070407	96.6
0.8074534161490653	96.6
0.8080991510419036	96.6
0.8098814586915175	96.7
0.8102723046269703	96.8
0.8110708885121249	96.8
0.8176986326261806	96.8
0.8231634362287623	96.8
0.8235882968558048	96.8
0.8261086650628628	96.9
0.8277034584582448	96.9
0.83398608487306	96.9
0.8348794063079843	97.0
0.8377059744085528	97.0
0.8427486571587299	97.1
0.8462171804958349	97.1
0.8510444636599485	97.1
0.8547008547008444	97.1
0.8589802480477743	97.1
0.859021967697202	97.1
0.860136340760395	97.1
0.8626257034781828	97.1
0.8645276292335106	97.1
0.8657626220239446	97.2
0.8702783979587172	97.2
0.8709634195363871	97.2
0.8771144723887853	97.2
0.8816232500443067	97.2
0.8858095071040214	97.2
0.8861464229377363	97.2
0.8868571428571418	97.2
0.8886852954649554	97.2
0.8905736207526437	97.2
0.8952055742697603	97.2
0.8961945507768433	97.2
0.8991738554931757	97.2
0.8992305552980429	97.2
0.9016393442623034	97.3
0.902913949564512	97.3
0.9048102668267048	97.3
0.9060540886834713	97.3
0.906372640627919	97.3
0.9093050647820998	97.3
0.9098279434285117	97.3
0.9101885390545221	97.3
0.9132003104881056	97.3
0.9186656149955875	97.3
0.9206407659731173	97.3
0.9211203067283859	97.3
0.9242227107541847	97.3
0.9244227994228046	97.3
0.924997721680489	97.4
0.9259259259259316	97.4
0.926453819840373	97.4
0.926467281313246	97.5
0.9272404614019536	97.6
0.9282149353981105	97.6
0.9311235854940761	97.7
0.9339890809005971	97.8
0.9383437347851125	97.8
0.9392191064001048	97.8
0.9423211781206197	97.9
0.943438408227134	97.9
0.9473114399133861	97.9
0.9559529799204151	97.9
0.9560664693831069	98.0
0.9561355809316591	98.0
0.9583503656265675	98.0
0.9592217120516496	98.0
0.9609254030421647	98.0
0.9628292366800966	98.0
0.9632987533780873	98.0
0.9660929512732741	98.0
0.9709174270688168	98.0
0.9755878253832609	98.0
0.979660384400072	98.0
0.9806980787233043	98.1
0.9808352919905927	98.1
0.9832532662865343	98.1
0.9832755366314073	98.1
0.9833994947672351	98.2
0.9869027854639303	98.2
0.9869335557408931	98.2
0.9888472479342565	98.2
0.9930038366057271	98.2
0.9934378417790771	98.2
0.9948432437365978	98.2
0.9997653133067333	98.2
1.001167280237043	98.2
1.0028720749564592	98.2
1.0056073033968285	98.2
1.0058598255894462	98.2
1.007838745800672	98.2
1.011835692736137	98.3
1.01195952161913	98.4
1.0145119315424918	98.4
1.0166400729427938	98.5
1.0177325452202215	98.5
1.0200843269710296	98.5
1.0203139427516197	98.5
1.020687141164668	98.6
1.0208266873262455	98.6
1.0254123941150168	98.6
1.0333969042444726	98.6
1.034594245069516	98.6
1.0374082377247287	98.6
1.0415226508133972	98.6
1.0425870295105075	98.6
1.0450048766894244	98.6
1.0465584328458355	98.6
1.0503811117308008	98.6
1.0522915032076436	98.6
1.0591871988362636	98.6
1.0617363049746107	98.6
1.0686340263804992	98.6
1.0699326170096626	98.6
1.0720101320788746	98.6
1.0750753452386246	98.7
1.075170425950494	98.8
1.0764898255813975	98.8
1.081366213899503	98.8
1.0850713745719738	98.8
1.0880994833813487	98.8
1.0897088081027295	98.8
1.0902727925341023	98.8
1.0911312849162011	98.8
1.0932841118841414	98.8
1.0933711514707838	98.8
1.096290882514163	98.8
1.098707143802678	98.8
1.0994904800214442	98.8
1.1020624944675619	98.8
1.1020646844496373	98.8
1.1041915109756637	98.8
1.1088258964499642	98.8
1.1136557546364856	98.8
1.1154263005780343	98.8
1.119402985074631	98.8
1.1206239634228339	98.8
1.1234903098960798	98.8
1.123993273741048	98.8
1.1249121162409215	98.8
1.1279585798816558	98.8
1.1297890756685427	98.8
1.1310434339220312	98.8
1.1335012594458485	98.8
1.133558826218114	98.8
1.1340863545272404	98.8
1.134095445472691	98.8
1.1343804537521809	98.8
1.1345870371197535	98.8
1.1386887287607874	98.8
1.139803253878167	98.8
1.1405969737386699	98.8
1.1458571102487973	98.8
1.1468518687745548	98.8
1.146976153776408	98.8
1.1520943109761599	98.8
1.1551844119693717	98.8
1.155739145719808	98.8
1.157918450101384	98.9
1.1593409101282541	98.9
1.161897011618967	98.9
1.1631232719992362	98.9
1.1662204474293203	98.9
1.1692077448321019	98.9
1.1743249855433415	98.9
1.1785584273753202	98.9
1.1786572374087647	99.0
1.1811374576573261	99.0
1.1823449055537327	99.0
1.1824715974959346	99.0
1.1856474258970344	99.0
1.1861614497528878	99.0
1.1890028288543129	99.0
1.1927300265051166	99.0
1.199768074572944	99.0
1.2021512179689955	99.0
1.2033045977011525	99.0
1.203403375170405	99.0
1.2040557667934209	99.0
1.2050335719685215	99.0
1.2058416327989	99.1
1.2080657475187615	99.1
1.2098846171812974	99.1
1.2118163526614256	99.1
1.212040490143842	99.1
1.2150050817703018	99.1
1.2151829601310702	99.1
1.2153017539014017	99.1
1.2160197382914002	99.1
1.216123889774533	99.2
1.216848673946966	99.2
1.2221717401181271	99.3
1.2257592389315801	99.4
1.2257974648279641	99.4
1.2266218926356025	99.4
1.227767144391016	99.4
1.2280041403971083	99.4
1.2280701754385919	99.4
1.228467186994872	99.4
1.2336160370084805	99.4
1.2346249884398484	99.4
1.2357814913635794	99.4
1.2374357828903328	99.4
1.2379023182534323	99.4
1.2412231030577618	99.4
1.2438274480574005	99.4
1.25011004489832	99.4
1.2536429661840256	99.4
1.2551366803644821	99.4
1.2556975601036742	99.4
1.2590494176896494	99.4
1.2610051357300072	99.4
1.2647898816809429	99.4
1.2718600953894994	99.4
1.272287838022719	99.4
1.2773480662983365	99.4
1.2822237166554518	99.4
1.302646720368245	99.4
1.3041210224308817	99.4
1.3049292202702005	99.4
1.3077237433592264	99.4
1.3101476893758932	99.4
1.3108954005261664	99.4
1.3113864520213465	99.4
1.3120390897163308	99.5
1.3133039489070737	99.5
1.3179494395197233	99.5
1.325047975874978	99.5
1.3258355049604562	99.5
1.3287555179025237	99.5
1.3311296734712064	99.5
1.331474067743245	99.5
1.3342885287006312	99.5
1.3355906696764501	99.5
1.3360377441686146	99.5
1.3371407850602794	99.5
1.3380127220881823	99.5
1.3382493513587317	99.5
1.3397520323357048	99.5
1.3404825737265493	99.5
1.344983759549841	99.6
1.3550631752426332	99.6
1.361467407958668	99.6
1.362088535754824	99.6
1.3622626189724436	99.6
1.3651272050350076	99.6
1.3745082967852875	99.6
1.3803336180927086	99.6
1.3831320958731272	99.6
1.3841951761492566	99.6
1.384740700515885	99.6
1.389205192439072	99.6
1.3903403153255496	99.6
1.3929219600725922	99.6
1.3956893790326323	99.6
1.399067288474363	99.6
1.4032805167046056	99.6
1.4086452147493451	99.6
1.4112077206719273	99.6
1.4143818373232038	99.6
1.4147703859713399	99.7
1.4166010832831823	99.7
1.418937903905592	99.7
1.420064131928536	99.7
1.4283687272383208	99.7
1.4312844504145645	99.7
1.4477814740195865	99.7
1.4477904490377762	99.7
1.4479152701434421	99.7
1.4540402871035032	99.7
1.4565522232776944	99.7
1.4596554850407975	99.7
1.4622751693529528	99.7
1.4656616415410413	99.7
1.467954039058069	99.7
1.4750739813339315	99.7
1.4759800695684808	99.7
1.4819912824042296	99.7
1.4862092546159196	99.7
1.4868907267288385	99.7
1.492339617643161	99.7
1.4989590562109556	99.7
1.5074681910381755	99.7
1.5134987728388256	99.7
1.5184666549973738	99.7
1.518964587452811	99.7
1.5200180954535105	99.7
1.5224724222809753	99.7
1.5245310911946701	99.7
1.5256202179457417	99.7
1.5258755400312496	99.7
1.5262292085541964	99.7
1.5336144187554899	99.7
1.5392924655684523	99.7
1.540616246498604	99.7
1.5426997245178995	99.7
1.5467414409117577	99.7
1.5553021664766233	99.7
1.555844505223512	99.7
1.5607528885575954	99.7
1.5634884771802888	99.7
1.565319379285456	99.7
1.5659955257270726	99.7
1.56752781097729	99.7
1.5701887805314572	99.7
1.5771686068344037	99.7
1.579498384086667	99.7
1.5930281591154034	99.7
1.601778745802705	99.7
1.6051436536126942	99.7
1.6098839385997743	99.7
1.6132686817419688	99.7
1.6142577213772549	99.7
1.6149693476072837	99.7
1.618137770261001	99.7
1.620042896910515	99.7
1.6259006446719655	99.7
1.6263514751695123	99.7
1.6272391631341547	99.7
1.628950900087931	99.7
1.6292185122191456	99.7
1.6350619195046419	99.7
1.6376243043517942	99.7
1.6400829052897246	99.7
1.6473129894679974	99.7
1.6473731077471137	99.7
1.6501348448141815	99.7
1.6536476177424533	99.8
1.6548463356974097	99.8
1.6584429824561384	99.8
1.6624157405720559	99.8
1.662838768948096	99.8
1.6665185316860722	99.8
1.668729656626789	99.8
1.6700127760540229	99.8
1.6734675163908015	99.8
1.6766139687457189	99.8
1.6778376483988189	99.9
1.6814319291267397	99.9
1.6815742397137834	99.9
1.6870885149963413	99.9
1.6891581749747444	99.9
1.6931551381614593	99.9
1.6978323564982816	99.9
1.6983016983017025	99.9
1.7034559643255265	99.9
1.7059412246383405	99.9
1.7065002981788149	99.9
1.7155377371684337	99.9
1.7188486871785629	99.9
1.7211783808860956	99.9
1.7236560141619384	100.0
1.7259072674689884	100.0
1.7278031570853467	100.0
1.7280624332233934	100.0
1.736872733783976	100.0
1.7393679992714657	100.0
1.745071788006081	100.0
1.7488076311605698	100.0
1.751672050593746	100.0
1.756569847856156	100.0
1.7627991652235686	100.0
1.7680537413696547	100.0
1.7684519173500641	100.0
1.7835644535604405	100.0
1.7848311828440402	100.0
1.7880946908756543	100.0
1.7901317860837447	100.0
1.7929987667204257	100.0
1.798007246376811	100.0
1.8056054617319486	100.0
1.807145813215619	100.0
1.8118004173781033	100.0
1.8119148539755066	100.0
1.8146350315292836	100.0
1.8169989311770978	100.0
1.8181818181818257	100.0
1.818775357925666	100.0
1.8224064877670965	100.0
1.822552447552442	100.0
1.832817900673095	100.0
1.8500621289520964	100.0
1.8539401867472658	100.0
1.8545654363952795	100.0
1.8592781625957038	100.0
1.8692882857934143	100.0
1.8722667638483896	100.0
1.8751189796306862	100.0
1.8891858832057338	100.0
1.8906444168294068	100.0
1.9050754974363717	100.0
1.9077901430842554	100.0
1.9092302689645493	100.0
1.9130434782608663	100.0
1.9148069349508803	100.0
1.9177061999627651	100.0
1.9206993995054853	100.0
1.921967242221143	100.0
1.922634653419809	100.0
1.9236920265021742	100.0
1.9268089825339692	100.0
1.931786671596269	100.0
1.932344763670059	100.0
1.932626493088173	100.0
1.933192465045175	100.0
1.9390077378243147	100.0
1.940433212996395	100.0
1.9431015247303862	100.0
1.9478810213213993	100.0
1.9504410656500757	100.0
1.952807160292918	100.0
1.964517926806622	100.0
1.966433438514662	100.0
1.9664866361999682	100.0
1.9680371793047875	100.0
1.9707282352417843	100.0
1.9851677670254206	100.0
1.989093509744318	100.0
1.994631617919277	100.0
2.0014194464159063	100.0
2.003952750838817	100.0
2.015113350125949	100.0
2.0333541425131556	100.0
2.039603054831485	100.0
2.041750595129101	100.0
2.046797014515329	100.0
2.0590127769096376	100.0
2.059967956054017	100.0
2.061713655983106	100.0
2.0738791069159523	100.0
2.0754973489826494	100.0
2.076567717147689	100.0
2.0772067404191836	100.0
2.081227602683084	100.0
2.0834283109186202	100.0
2.0847496034443664	100.0
2.092755165380863	100.0
2.103544776119399	100.0
2.104692651641749	100.0
2.107438016528914	100.0
2.1325595320344504	100.0
2.138506654635678	100.0
2.1408808454665027	100.0
2.141649445801241	100.0
2.1419744610737235	100.0
2.152704621444597	100.0
2.1544319078794567	100.0
2.158733056455657	100.0
2.1598773747038904	100.0
2.1620142309797394	100.0
2.1661964139437475	100.0
2.1777676744714802	100.0
2.1790897245810283	100.0
2.191189305893707	100.0
2.2006022700949734	100.0
2.2143489813994686	100.0
2.2207768072848917	100.0
2.223813146002058	100.0
2.2323693556570285	100.0
2.254136456590442	100.0
2.2657597240850826	100.0
2.2739751098096628	100.0
2.2864298302569366	100.0
2.2865647409011056	100.0
2.2926314824155165	100.0
2.2994952327537796	100.0
2.2999369880277185	100.0
2.3067185522059246	100.0
2.3163967162192143	100.0
2.318145483613113	100.0
2.3209015293801976	100.0
2.3321490388995194	100.0
2.345010918067026	100.0
2.3619897146497966	100.0
2.3712486105965196	100.0
2.3718546132339253	100.0
2.381620812277748	100.0
2.389562829022659	100.0
2.399999999999999	100.0
2.4180895246885137	100.0
2.418745275888135	100.0
2.428622732986172	100.0
2.438331518394018	100.0
2.4586397058823506	100.0
2.488991888760141	100.0
2.498510062806591	100.0
2.523116955531796	100.0
2.523774689100224	100.0
2.5523372526527117	100.0
2.559027286865548	100.0
2.5672763948104316	100.0
2.577198819174359	100.0
2.578031488813182	100.0
2.58612597390406	100.0
2.598549646708815	100.0
2.650273224043713	100.0
2.6558395032242665	100.0
2.663665353592186	100.0
2.665368747972002	100.0
2.6955166406894766	100.0
2.6960561071135745	100.0
2.7069841121930778	100.0
2.7094184546279863	100.0
2.7232247480665586	100.0
2.729885057471271	100.0
2.7411357470296496	100.0
2.748611694432785	100.0
2.757679180887373	100.0
2.7724531301136133	100.0
2.7895496670237088	100.0
2.796228343165038	100.0
2.86113994313823	100.0
2.8793957989143237	100.0
2.923921271763805	100.0
2.982869280140374	100.0
2.996618961604372	100.0
3.0344502123643258	100.0
3.0869025164466155	100.0
3.116200488079588	100.0
3.1288427380789745	100.0
3.13372781065089	100.0
3.219130834674638	100.0
3.2532464594362236	100.0
3.2884273552249983	100.0
22.780081097088704	100.0
23.115965015634213	100.0
23.125056679060503	100.0
23.145387388189228	100.0
23.220505492542646	100.0
23.239498377619924	100.0
23.25083185195314	100.0
23.27598010131897	100.0
23.507479652616738	100.0
23.582766439909296	100.0
23.61091930212217	100.0
23.734412804764574	100.0
24.107832886302678	100.0
24.12040485475178	100.0
24.129126390662055	100.0
24.155868282940872	100.0
24.214815493086725	100.0
24.463719455325492	100.0
24.4706878705185	100.0
24.846404047705093	100.0
24.940595443321076	100.0
25.564608980604028	100.0
25.598097067837692	100.0
25.644288895959285	100.0
25.68992595916537	100.0
25.751169485426413	100.0
25.844232784942797	100.0
26.01797505502567	100.0
26.14328221560999	100.0
26.159413814672508	100.0
26.26801422421861	100.0
26.335877862595424	100.0
26.89117079951573	100.0
27.327534631138125	100.0
27.440489684878703	100.0
27.83037917881984	100.0
27.879593145789435	100.0
28.253480467476827	100.0
28.5966706965498	100.0
29.28866321833626	100.0
30.761068775923604	100.0
30.785481083157276	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_dmax_0.5.txt <==
x	solved
0.0	80.8
0.003220197076058126	80.8
0.0035623953546534675	80.8
0.0183170311755704	80.9
0.020026033843997953	81.0
0.020065547455020493	81.0
0.03705824882930083	81.1
0.04592990390050715	81.2
0.05905389444893321	81.3
0.06186992757579646	81.3
0.06341627186929381	81.4
0.06474796853248362	81.4
0.07325519445925256	81.5
0.07599609162958651	81.5
0.0781402617698799	81.6
0.07971547706646764	81.7
0.11026831957765261	81.7
0.11736716891356211	81.8
0.12431368486481359	81.9
0.12662599286289247	81.9
0.1312698632029831	82.0
0.1323412640061305	82.1
0.14108136963319018	82.2
0.142325377709672	82.3
0.14526621613085944	82.3
0.1598814537513746	82.4
0.1699074948083778	82.4
0.17004956763993898	82.5
0.18590147221972492	82.6
0.1897983392645322	82.6
0.19695734854658517	82.7
0.20156645934117873	82.7
0.20731568783369822	82.7
0.20907098297083276	82.8
0.21333333333334142	82.8
0.2142857142857224	82.9
0.22405696571622055	83.0
0.23077402856606755	83.0
0.2326431586293957	83.0
0.24373013069586635	83.1
0.26564658378493256	83.2
0.2658463408150046	83.3
0.27509095749401213	83.3
0.27895375931214034	83.4
0.2808133437087607	83.5
0.2891733497840839	83.6
0.2938896783361404	83.7
0.2947649740606823	83.7
0.29491188175098926	83.8
0.32901103154636435	83.9
0.3328668154480446	83.9
0.34576534576536255	83.9
0.35325382421570356	83.9
0.35545380606679816	84.0
0.37020316027088584	84.0
0.3847935297680493	84.1
0.3911945659518556	84.2
0.39235380897077754	84.3
0.3969359331476276	84.3
0.416061925495876	84.4
0.43061335263253037	84.4
0.43151573674522675	84.5
0.4440136330946549	84.6
0.445324096981689	84.7
0.44774634340486974	84.7
0.4537052596202204	84.8
0.45433893684689175	84.8
0.4557106237539268	84.9
0.46797871658438983	85.0
0.47168266238658246	85.1
0.4764645689434485	85.2
0.4841532903802508	85.3
0.48468462527612854	85.4
0.49857549857550787	85.4
0.5007457916045263	85.4
0.5007692539744693	85.4
0.5564671470357432	85.5
0.5608388198000536	85.6
0.5633802816901418	85.6
0.5666435811874188	85.7
0.5806281340723116	85.8
0.5914031783790807	85.8
0.6242623765451242	85.8
0.6312172905596996	85.8
0.6321764933556894	85.8
0.6325622448604208	85.9
0.6427688504326506	86.0
0.653789004457649	86.1
0.6547809686488139	86.1
0.6580457571352158	86.2
0.6704236300038843	86.3
0.6908275462962847	86.4
0.6921351790271519	86.4
0.6939521695332663	86.5
0.7002897750793534	86.6
0.7146022601373765	86.6
0.7313963631483617	86.6
0.7331493890421812	86.7
0.738244870144616	86.7
0.7383512544802876	86.8
0.7414815836667245	86.8
0.7478391582111807	86.9
0.750393621654219	87.0
0.7578169776475818	87.0
0.7708155726058596	87.1
0.7838945305540872	87.2
0.7926493901452799	87.2
0.8069733392352496	87.3
0.8110060415024857	87.4
0.8193310929748767	87.4
0.829860349491841	87.4
0.8298898071625431	87.4
0.8464328899637278	87.4
0.8499123408796472	87.5
0.8504504504504554	87.6
0.8620689655172517	87.7
0.8626862618065365	87.8
0.8650932865571629	87.8
0.8663734664858793	87.9
0.8720753570343374	88.0
0.874328452543963	88.1
0.8748933056944288	88.2
0.8883369949374409	88.3
0.8965089857467413	88.3
0.9006004002668407	88.4
0.9100978953986231	88.5
0.92695131454821	88.5
0.9385534783941114	88.6
0.954294324460078	88.7
0.9611156479678379	88.8
0.9632581343541129	88.8
0.9677651460641812	88.8
0.9737985147821118	88.9
0.9891705487325424	89.0
0.9896971589135235	89.0
0.9902099992526632	89.0
0.9938020944646162	89.0
0.9943079472584448	89.0
1.0024399564923328	89.1
1.014129052219048	89.2
1.0241354589833749	89.3
1.0733570393783718	89.4
1.0836804497273826	89.4
1.0915768354473356	89.4
1.0949041958828662	89.4
1.097569187260114	89.4
1.1000697929475896	89.5
1.108905469231299	89.6
1.1111782112446424	89.6
1.1260468717010306	89.7
1.1275855756910274	89.7
1.1303277626635604	89.7
1.1352242957404803	89.8
1.1506640885028672	89.8
1.151696878833309	89.9
1.1626055104316082	89.9
1.1667013899223238	90.0
1.2234605566278407	90.0
1.2368300503893692	90.1
1.2511013215859046	90.1
1.27950230887635	90.1
1.2949455351691879	90.2
1.3138050072058236	90.3
1.327211180748728	90.3
1.3353064666001293	90.3
1.3426478105299022	90.3
1.3455858221201256	90.3
1.3471535438062634	90.4
1.3499807645227901	90.5
1.3515657222627593	90.5
1.3726012793176796	90.6
1.3755333375788044	90.7
1.3828996282527983	90.7
1.4114506418266415	90.8
1.4162892454133713	90.8
1.4166933162775845	90.8
1.4214409722222245	90.8
1.4350609126574494	90.9
1.445692649497764	91.0
1.4559096854133549	91.1
1.4652763579363497	91.2
1.489353877836212	91.3
1.489953632148375	91.3
1.4956213716422324	91.4
1.4964000132718376	91.5
1.5135176769621619	91.5
1.5168724581394446	91.5
1.5209359605911323	91.6
1.5299239636987834	91.6
1.5647130235381352	91.7
1.6010602098929143	91.7
1.6011896527873823	91.8
1.6106281777923463	91.8
1.6118109169714179	91.8
1.6225983700261744	91.8
1.6298667363469923	91.9
1.63836313308897	92.0
1.6385475248212076	92.0
1.658269022259069	92.0
1.664350580098884	92.1
1.6689847009735603	92.1
1.6853037688362231	92.1
1.703859552305728	92.1
1.7178679042704184	92.2
1.7212308556976175	92.2
1.7259543877045094	92.3
1.7356183822726918	92.3
1.748287848022846	92.4
1.755596178387878	92.5
1.7568726920064295	92.5
1.770729078451006	92.5
1.773423233600229	92.6
1.7773647373159482	92.6
1.8068352610599139	92.7
1.8175148402587835	92.8
1.8233948648561475	92.9
1.8249314783332722	93.0
1.8276464776958743	93.0
1.8370666075256783	93.0
1.8376487912627346	93.0
1.8690120936076609	93.0
1.8811161068500388	93.0
1.9121965193726391	93.1
1.9210526315789525	93.1
1.9293548032131427	93.2
1.9753086419752983	93.2
1.9788578058527921	93.3
1.9938219601235632	93.3
2.0205491220232967	93.3
2.0315594454737154	93.3
2.051936007419431	93.3
2.062161560715081	93.4
2.102131237670192	93.5
2.1099039521335166	93.5
2.1336553945249643	93.6
2.1430963277151434	93.6
2.1475630619153265	93.6
2.150460813031357	93.6
2.1724781173769534	93.6
2.18414214481355	93.7
2.1875435418698723	93.7
2.1933540431140006	93.7
2.2013331054520586	93.8
2.209106239460375	93.8
2.223320158102781	93.9
2.2257645530759302	93.9
2.2400919012062017	94.0
2.2833868180696233	94.1
2.291133844842301	94.1
2.3014230817955275	94.1
2.3038397328881395	94.1
2.308190120083417	94.1
2.325413185779902	94.1
2.3381566625381414	94.1
2.341547544028391	94.2
2.3665599936786412	94.3
2.3848552052196883	94.3
2.385251354176575	94.3
2.3878437047756957	94.4
2.4078862314156346	94.4
2.408462676699297	94.4
2.409407554163744	94.5
2.4192929990031447	94.5
2.4216434382291756	94.6
2.427116752685185	94.6
2.4287639267755754	94.6
2.4506892563533413	94.7
2.4729309697031834	94.8
2.4851736797514876	94.9
2.515407288317253	94.9
2.524132755738983	95.0
2.545187456089937	95.0
2.5489661853298267	95.0
2.562202636299818	95.0
2.5623427133379195	95.0
2.5660666411336606	95.0
2.5672002416188504	95.0
2.5785707530813626	95.0
2.606220637152349	95.1
2.614959855288632	95.2
2.618491829899526	95.2
2.6187212204295367	95.3
2.6196862255208124	95.3
2.6331538001196955	95.3
2.6339606154230246	95.3
2.638142410510412	95.4
2.661781870055758	95.5
2.676917011630196	95.5
2.7244518702901797	95.6
2.7405188261728095	95.6
2.74178403755869	95.7
2.7496086571836873	95.7
2.7616012892356228	95.7
2.804723745255173	95.7
2.8167988936603865	95.7
2.8207762935463525	95.7
2.8284524232346544	95.8
2.8388706909998556	95.8
2.843487828359249	95.8
2.8453463064908417	95.9
2.860158311345645	96.0
2.8842667369878368	96.1
2.88498082437894	96.1
2.8888676784066636	96.2
2.930602811837965	96.2
2.934606793499171	96.3
2.945285654948462	96.3
2.9456487145938626	96.3
2.956022680127234	96.3
2.9685409341257802	96.3
2.9775641025641093	96.3
2.9858474283741923	96.3
2.998672060776375	96.4
3.0183967980024335	96.4
3.036883716195598	96.5
3.0482094998224025	96.5
3.0580492864551707	96.5
3.0608658982288373	96.6
3.0672938615247	96.6
3.0899805268765728	96.7
3.1007751937984502	96.8
3.1085127620134134	96.9
3.1578947368420964	96.9
3.1633633419919738	97.0
3.1719725583905105	97.0
3.1943523538359524	97.0
3.2121170300855657	97.0
3.221185631381761	97.0
3.230624934866437	97.1
3.2675995848394814	97.1
3.280454731210753	97.1
3.283671933784808	97.2
3.2894736842105377	97.2
3.3152155565308377	97.2
3.340050877135027	97.2
3.3597320587516992	97.3
3.3662319351427605	97.4
3.3738412656817958	97.4
3.3747551616735674	97.4
3.378623846545089	97.5
3.392179749051632	97.5
3.437198843559266	97.5
3.4481584859418795	97.5
3.4560071746580894	97.6
3.4798078633694973	97.6
3.4835805756307874	97.6
3.5093125171185977	97.7
3.511830635118308	97.8
3.51427474075023	97.8
3.5245310245310386	97.8
3.527759701339163	97.8
3.534310809392177	97.9
3.5424054373522362	97.9
3.543451448381611	98.0
3.574926542605285	98.0
3.579190437381134	98.0
3.622559652928416	98.0
3.6360167874856817	98.0
3.6718981344388357	98.0
3.685804962492797	98.0
3.6905816356657812	98.0
3.713114476403421	98.0
3.728089173813846	98.0
3.7292704844375444	98.0
3.7406401166258103	98.1
3.7408125205689693	98.1
3.741460099438416	98.1
3.7438347120276463	98.1
3.7644334574584692	98.2
3.779611392068144	98.2
3.779857622953774	98.2
3.7837416133562134	98.2
3.7897125567322387	98.2
3.7965416259936005	98.3
3.8177644358114087	98.3
3.829667627011446	98.3
3.850983675177906	98.3
3.857985595888685	98.3
3.8614564831261116	98.3
3.861498481021929	98.3
3.9334341906202743	98.3
3.9540263119849635	98.3
3.9772145853941288	98.3
3.9952251277651283	98.3
4.004765748107158	98.3
4.037312345139187	98.3
4.0394325559028585	98.3
4.046850890727999	98.3
4.054904923813121	98.3
4.072474525946418	98.3
4.084179476998138	98.3
4.084807087546067	98.3
4.10120147874306	98.4
4.106789937359745	98.4
4.116959064327483	98.4
4.137720901889088	98.4
4.1383989145183175	98.4
4.150390624999992	98.4
4.152788604634671	98.4
4.160246533127895	98.4
4.27507612529772	98.4
4.2859207863544215	98.5
4.296241709653657	98.5
4.30142619366207	98.5
4.3072366726757645	98.6
4.326747468039193	98.6
4.335520791217011	98.7
4.336811227040898	98.7
4.348331139162092	98.7
4.38690868705098	98.7
4.419525065963062	98.7
4.419656547071462	98.7
4.439244636324678	98.7
4.443569177886002	98.7
4.44828403970593	98.8
4.451202654133258	98.8
4.456686930091193	98.8
4.4620466083552435	98.8
4.472343401378669	98.9
4.488054607508524	98.9
4.524780162393452	98.9
4.541133455210243	98.9
4.547754397452297	98.9
4.5566415863863226	98.9
4.559977773147182	98.9
4.56379574231251	98.9
4.565173185114882	99.0
4.581586934528113	99.0
4.583165025013206	99.0
4.587885493016174	99.0
4.600886917960099	99.0
4.607932975520351	99.0
4.60824977954865	99.0
4.613130728084229	99.0
4.614208705446939	99.0
4.625009309600044	99.1
4.64710741273289	99.1
4.647555024078082	99.1
4.650862764070316	99.1
4.653816890692369	99.1
4.656122850767817	99.1
4.67556118611187	99.1
4.68268220784061	99.1
4.691083715596321	99.1
4.692405893109762	99.1
4.701397712833542	99.1
4.70809099609805	99.1
4.718334555424494	99.1
4.739449043289465	99.1
4.749742825724517	99.1
4.768526369340343	99.1
4.785772517286157	99.1
4.786235662148084	99.1
4.799192594139354	99.2
4.820941279520265	99.2
4.851467104064152	99.2
4.8567217946618575	99.2
4.903806272532943	99.2
4.925748896267377	99.2
4.954083248302326	99.2
4.996423462088687	99.2
4.99867056633875	99.2
5.007755373365829	99.2
5.0157126132232515	99.2
5.015861825872407	99.2
5.024255024255028	99.2
5.1567564098450065	99.2
5.177672716181196	99.2
5.207134637514391	99.3
5.224413145539915	99.3
5.230087531326058	99.3
5.236964144327559	99.3
5.240275353249223	99.3
5.246086121868077	99.3
5.270159949203279	99.3
5.284405004364283	99.3
5.355198058312841	99.4
5.367663937562181	99.4
5.381500426257472	99.4
5.385821285490326	99.4
5.418200946870055	99.4
5.422890627646239	99.4
5.424913449604812	99.4
5.435666963697638	99.4
5.447077615151429	99.4
5.450112528132022	99.4
5.469691987284895	99.4
5.482866043613718	99.4
5.551481138994282	99.4
5.564961824745238	99.4
5.577889447236173	99.4
5.585516178736514	99.4
5.598681046919012	99.4
5.600592407826022	99.4
5.602309083321746	99.4
5.633589520311966	99.4
5.6526754814091795	99.5
5.668149012174679	99.5
5.680181887078443	99.5
5.689655172413782	99.5
5.703874991240968	99.5
5.729144996879555	99.5
5.777063236870317	99.5
5.787718265646455	99.5
5.805802332037743	99.5
5.814655497698297	99.5
5.815113156885318	99.5
5.862824286398793	99.5
5.868758544365591	99.5
5.869514381479462	99.5
5.875909829694013	99.6
5.900218400218387	99.6
5.920513950998285	99.6
5.922944220816568	99.6
5.923021360024754	99.6
5.927100984244871	99.6
5.934352583146148	99.6
5.935796486977577	99.6
5.949374884523	99.7
5.957262392905939	99.7
5.960894838823307	99.7
5.971218336914773	99.7
5.976619408023307	99.7
5.995162993493894	99.7
6.0129078522768165	99.7
6.037788468242345	99.7
6.039670158234906	99.7
6.055525751072962	99.7
6.068936350179752	99.8
6.078981277950414	99.8
6.104055714870952	99.8
6.107653601694912	99.8
6.122370936902482	99.8
6.1272475795297465	99.8
6.150036115983901	99.9
6.165289847298219	99.9
6.192857142857134	99.9
6.2055864349539105	99.9
6.2257483370288345	100.0
6.256689695436418	100.0
6.262632544544309	100.0
6.26304801670145	100.0
6.2674040083147	100.0
6.272927366104183	100.0
6.275954454119207	100.0
6.3068588367576375	100.0
6.308995002776218	100.0
6.313210628808349	100.0
6.31520057919505	100.0
6.356119887789742	100.0
6.3590139666602274	100.0
6.360837438423635	100.0
6.389214536928498	100.0
6.39356688527831	100.0
6.425499620541372	100.0
6.43798380901732	100.0
6.442867661824755	100.0
6.450587861455358	100.0
6.456969815375593	100.0
6.484195656012719	100.0
6.5653538309650585	100.0
6.603312924914541	100.0
6.610939348830105	100.0
6.653429602888089	100.0
6.655175715790469	100.0
6.703555538938927	100.0
6.724329418099828	100.0
6.725021349274116	100.0
6.734374431218376	100.0
6.784588297915908	100.0
6.796779526993015	100.0
6.797501542257863	100.0
6.848885793871872	100.0
6.863869400971386	100.0
6.875117724618565	100.0
6.879886282871363	100.0
6.922163708867313	100.0
6.922882746434431	100.0
6.940603187146049	100.0
6.952408256880726	100.0
6.973597474239311	100.0
6.98569482288828	100.0
7.019421448581954	100.0
7.06127433374038	100.0
7.072094163805785	100.0
7.08054298642534	100.0
7.081287928568665	100.0
7.108810605496378	100.0
7.188953383567076	100.0
7.197083709574925	100.0
7.199129775521631	100.0
7.208996935923757	100.0
7.2371675354819	100.0
7.305951727921009	100.0
7.3439370617410535	100.0
7.348276968033927	100.0
7.35269374432142	100.0
7.3617519454583	100.0
7.378827210981118	100.0
7.387573391831723	100.0
7.408289661743681	100.0
7.41153624856157	100.0
7.416928861944587	100.0
7.418408507517426	100.0
7.432829246806636	100.0
7.438490057296931	100.0
7.4844964003136365	100.0
7.499628363312029	100.0
7.523977294969672	100.0
7.555956136397779	100.0
7.56663800515907	100.0
7.5727253234222	100.0
7.585644371941275	100.0
7.5951637785670565	100.0
7.648706096696926	100.0
7.678392609102944	100.0
7.719258589511758	100.0
7.722394945341498	100.0
7.746324336186081	100.0
7.783757166473214	100.0
7.787201233616047	100.0
7.790172741857276	100.0
7.792821158690169	100.0
7.811656287123363	100.0
7.815599460445921	100.0
7.8188503967486005	100.0
7.818870122306334	100.0
7.821420771846645	100.0
7.827727129833374	100.0
7.861822513400836	100.0
7.866752598082668	100.0
7.887799219656227	100.0
7.960062288174404	100.0
7.975607249306255	100.0
7.9823028590549026	100.0
7.98592788038698	100.0
7.99227413500283	100.0
8.008172950171371	100.0
8.02785691674581	100.0
8.047255038220975	100.0
8.076353237087826	100.0
8.093343225197275	100.0
8.10142675519141	100.0
8.118607785618021	100.0
8.122610996765665	100.0
8.132134209616046	100.0
8.134863701578196	100.0
8.15450643776825	100.0
8.17106460418562	100.0
8.225108225108237	100.0
8.239855095490803	100.0
8.338553629846189	100.0
8.345941381372938	100.0
8.389882788402227	100.0
8.394455494778715	100.0
8.39550075373972	100.0
8.41433234102076	100.0
8.417763157894727	100.0
8.445325166636641	100.0
8.464707684973957	100.0
8.475699558173778	100.0
8.48015034061545	100.0
8.495278233044557	100.0
8.505014382336935	100.0
8.530438154323377	100.0
8.541771304202259	100.0
8.585495948302373	100.0
8.608704951342116	100.0
8.618260540874878	100.0
8.620808610459504	100.0
8.634808748833818	100.0
8.679027023553243	100.0
8.79571686830761	100.0
8.826544559868795	100.0
8.838393291655754	100.0
8.862788963460119	100.0
8.872785270968404	100.0
8.874818351671177	100.0
8.942755409476858	100.0
8.958432001165788	100.0
8.965466890559977	100.0
8.969818535117687	100.0
9.035474730083575	100.0
9.10898175022863	100.0
9.142434696895013	100.0
9.199788023317423	100.0
9.220920220134024	100.0
9.227433084118195	100.0
9.244433324993754	100.0
9.255289724796011	100.0
9.26570990664624	100.0
9.26612041325258	100.0
9.299980608881118	100.0
9.329854020119491	100.0
9.340582251841457	100.0
9.349965248564217	100.0
9.372990897709217	100.0
9.391801715919922	100.0
9.39409748099567	100.0
9.419256409406001	100.0
9.436719860957503	100.0
9.470833638293199	100.0
9.485154307444786	100.0
9.485738980120992	100.0
9.497301517260095	100.0
9.504224454009247	100.0
9.513902023832031	100.0
9.515784743287282	100.0
9.52331209303946	100.0
9.530026109660565	100.0
9.538279107685469	100.0
9.545699407434004	100.0
9.552892371514176	100.0
9.5748626142072	100.0
9.579692051602155	100.0
9.641746749576019	100.0
9.652151316033708	100.0
9.726401715609976	100.0
9.736376090079851	100.0
9.752034095311878	100.0
9.773946360153253	100.0
9.78611294068706	100.0
9.867393278837431	100.0
9.887149617764845	100.0
9.91566741336145	100.0
9.961290322580638	100.0
10.066504192655614	100.0
10.066826875596682	100.0
10.080543215227351	100.0
10.092789055325081	100.0
10.100510792552328	100.0
10.113891562399731	100.0
10.16354060796452	100.0
10.191507730947347	100.0
10.195578816885874	100.0
10.225153670833626	100.0
10.263415292252693	100.0
10.322449118276646	100.0
10.34634811192174	100.0
10.384714882294256	100.0
10.442643391521202	100.0
10.446711220541678	100.0
10.517880711457472	100.0
10.530032840142658	100.0
10.531326668863763	100.0
10.560773157710129	100.0
10.597097189050169	100.0
10.659053956970544	100.0
10.704737094673344	100.0
10.704842974140709	100.0
10.723658194629177	100.0
10.762947837386282	100.0
10.77676964894148	100.0
10.870753109832531	100.0
10.928871399755284	100.0
10.963235294117643	100.0
11.019846728237383	100.0
11.024928749233379	100.0
11.043291112443992	100.0
11.066267413097252	100.0
11.072257037011397	100.0
11.132644272179169	100.0
11.192652675850814	100.0
11.213600403972395	100.0
11.222375690607734	100.0
11.323929079849878	100.0
11.373696451346685	100.0
11.414704296243036	100.0
11.464073074220627	100.0
11.477305579647293	100.0
11.575255102040822	100.0
11.660156250000009	100.0
11.696779261586803	100.0
11.859527921704078	100.0
11.860869565217392	100.0
12.008564361918133	100.0
12.079419807395073	100.0
12.155496533406902	100.0
12.16793609511425	100.0
12.39651224238153	100.0
12.464949340112899	100.0
12.550860719874795	100.0
12.55746902516947	100.0
13.000630715862512	100.0
13.0157253973622	100.0
13.097804391217565	100.0
13.216404060987587	100.0
13.384904723040336	100.0
13.42042755344419	100.0
13.510144726819467	100.0
13.593036080037809	100.0
13.619395805272266	100.0
13.625445811194432	100.0
13.682372228954327	100.0
13.770479074462314	100.0
14.287561417119216	100.0
14.29956374212313	100.0
14.354581396961937	100.0
14.513105302253203	100.0
14.648083085595152	100.0
14.767949385336173	100.0
14.77917230780489	100.0
16.161956980177152	100.0
16.730413855344025	100.0
16.988433053174674	100.0
18.827015502475323	100.0
19.309448672730642	100.0
19.350689843323735	100.0
20.14413177762525	100.0
21.373448557914585	100.0
21.634537763570023	100.0
23.672448298865902	100.0
25.08049483138451	100.0
25.619157573274745	100.0
60.0	100.0


==> Steiner/costs/small/small_heur_dmax_1.0.txt <==
x	solved
0.0	79.0
0.015528754076298534	79.1
0.020731117407235582	79.1
0.023859840479921325	79.2
0.031236055332437833	79.2
0.04261847937266568	79.3
0.05662222679774809	79.3
0.06667301647776683	79.4
0.06902016922722509	79.4
0.07471679922873037	79.4
0.08304633496982852	79.5
0.11359449834211828	79.6
0.14055711730130868	79.7
0.15048154093097058	79.8
0.1543371350842398	79.9
0.1768634660585157	80.0
0.21709098085651746	80.0
0.22876110164169325	80.0
0.23568456747072417	80.1
0.24243893569305852	80.2
0.24268510462933338	80.2
0.24581420156763262	80.2
0.25093203326643443	80.3
0.2692591798317715	80.4
0.2767170291659749	80.5
0.282616103104762	80.6
0.35179707806759214	80.7
0.39105714065192876	80.7
0.3995030571727818	80.8
0.4165828712615246	80.9
0.41767538375588426	81.0
0.42518545322959056	81.1
0.42684178124358385	81.2
0.4325216260812944	81.3
0.4361740566768177	81.4
0.47057727251548753	81.4
0.4942621546893689	81.5
0.515011807039249	81.5
0.5150955021564941	81.6
0.515867656988528	81.6
0.5271944468851628	81.7
0.5298461191590089	81.8
0.5344925883694414	81.9
0.5709995905182199	82.0
0.5798098420263896	82.1
0.5857206962518507	82.2
0.5882936180057605	82.3
0.5935152958417309	82.3
0.5970295333871634	82.3
0.6022073473773754	82.4
0.6187276747746269	82.4
0.6245066629521283	82.5
0.6396017876736121	82.5
0.6455209647604203	82.6
0.6489063500121389	82.7
0.6668978579240803	82.8
0.6672087239334139	82.8
0.6674349370978656	82.8
0.6687358916478569	82.9
0.6874447391688802	83.0
0.7085396039604024	83.1
0.7175507600722988	83.1
0.7178501854668689	83.1
0.7187310679076978	83.1
0.7329172667626886	83.2
0.7399170266455626	83.2
0.7421015736420975	83.2
0.7427876083760094	83.3
0.7661577190390225	83.4
0.7998306241031392	83.5
0.8110207438545084	83.6
0.8520836107042973	83.6
0.8541726444037355	83.6
0.8735195128844069	83.7
0.8922911892339871	83.7
0.9228134711739789	83.8
0.9343529538478182	83.8
0.9743972160079581	83.8
0.9785111281657811	83.9
0.9865229110512197	83.9
0.9876145310557624	83.9
0.9878032687993683	83.9
1.0058939096267125	84.0
1.0087904246002	84.1
1.0098678515782793	84.2
1.0099408980774844	84.3
1.0201517664204236	84.3
1.023658423906445	84.3
1.0315170649392966	84.3
1.0945515655404185	84.3
1.0954349771961949	84.3
1.0990894483128004	84.4
1.1060912914784211	84.5
1.1156041864890576	84.6
1.12937493011294	84.7
1.1434724643626242	84.8
1.1444457314954242	84.9
1.160563380281685	85.0
1.1869175312115425	85.0
1.2024504915230168	85.0
1.2169297230143723	85.1
1.2229181919249412	85.1
1.2301367181126968	85.2
1.2323991243479913	85.3
1.2478563047206364	85.3
1.2772807642572441	85.4
1.2792493516332972	85.4
1.290826889762119	85.5
1.3243126529437192	85.6
1.3276918587685973	85.6
1.3284813439346081	85.6
1.3343256605177771	85.7
1.3804163260172453	85.8
1.4062046970136255	85.9
1.4070673641507365	86.0
1.4540130077978621	86.1
1.47076847652899	86.1
1.476617982044767	86.2
1.5060331147639068	86.2
1.5122967076556837	86.2
1.5285855022722223	86.2
1.5317905453174343	86.2
1.5431294000521465	86.3
1.54722203316772	86.4
1.558290634409164	86.4
1.5669593852908992	86.5
1.5685757595729226	86.6
1.5693488678431162	86.6
1.572850889086895	86.6
1.581671779141119	86.7
1.633907823392719	86.8
1.6414628063572696	86.9
1.655334930078022	87.0
1.6761979885624212	87.1
1.6795962943436011	87.2
1.6944431549138879	87.3
1.7006403101686016	87.3
1.7599660729431728	87.3
1.7885429567120867	87.4
1.788950723896029	87.4
1.7966956669594965	87.4
1.8171415493763583	87.4
1.8290211040896527	87.5
1.8464989861512582	87.6
1.871206588258999	87.7
1.8768015373118316	87.7
1.8910027177800066	87.8
1.90077395375098	87.8
1.9385535617183238	87.9
1.942753202132228	88.0
1.9428957594188305	88.1
1.94406877897991	88.2
1.9585334426613463	88.3
1.9648452020604261	88.4
1.9701769296144502	88.4
1.9926461866919647	88.4
2.0017480053004095	88.5
2.011601796407191	88.6
2.011896431070689	88.6
2.1348028433165918	88.7
2.155926131274793	88.8
2.1791767554479353	88.9
2.179820922848072	88.9
2.1808143547273917	88.9
2.1907495667244454	88.9
2.196304150257495	88.9
2.20875257606983	88.9
2.2291583654314415	89.0
2.230931564666878	89.1
2.2424917509089797	89.2
2.249787182293567	89.2
2.2656042496679873	89.2
2.286297143994427	89.2
2.2899682971014585	89.3
2.3458878551171716	89.4
2.355235059267746	89.5
2.361627109018202	89.6
2.3629594953075244	89.7
2.3871957253116904	89.8
2.4032422439741157	89.8
2.4319256709484227	89.8
2.434244455905105	89.9
2.4419673638244084	90.0
2.447877674175903	90.0
2.4729884888273843	90.0
2.508375093441126	90.0
2.5201582909339844	90.1
2.532539364982228	90.2
2.601275784939115	90.2
2.601799242424245	90.3
2.611077010245999	90.3
2.6219766472060058	90.3
2.6257327985189725	90.4
2.6336946577583102	90.5
2.6389716523367537	90.6
2.657187291712948	90.6
2.671388429115823	90.7
2.679027045415892	90.8
2.7027027027027017	90.9
2.709840710886122	91.0
2.7251525510367176	91.1
2.7418126428027483	91.2
2.7447522612207846	91.2
2.7569939381642037	91.2
2.780135336621173	91.3
2.7825823748162253	91.3
2.8124563608434556	91.3
2.814498933901918	91.3
2.8308137083659513	91.4
2.8341577122065007	91.5
2.8430637386181	91.5
2.8776744488521704	91.5
2.8852660719778513	91.6
2.891463153712131	91.7
2.8994933588935954	91.7
2.9247231958403987	91.7
2.9627601314348286	91.7
3.105856407743196	91.7
3.109214187309217	91.7
3.1838891435041656	91.8
3.1847826086956594	91.8
3.187905898838568	91.9
3.2012158920895817	92.0
3.2026504693539457	92.1
3.20457018498367	92.2
3.2278558338423897	92.3
3.2425305593421063	92.4
3.2449386940404894	92.5
3.2516684790720483	92.6
3.2574235320384086	92.6
3.301901569499709	92.6
3.3511719085367537	92.7
3.3641849280885587	92.8
3.3987489597036076	92.9
3.4236164752198963	93.0
3.4255133554942527	93.0
3.425800280292758	93.0
3.4543552965785156	93.1
3.4797490017113413	93.2
3.4981736442821147	93.3
3.508643778914055	93.3
3.5297122820054314	93.3
3.54175431215819	93.3
3.551005820484011	93.4
3.578560168155545	93.5
3.588168312898872	93.5
3.593078364377827	93.6
3.6141204850416706	93.6
3.666254115778901	93.6
3.686041629176403	93.6
3.698049640723294	93.6
3.706310110250989	93.6
3.731427285006751	93.6
3.7875172673615576	93.6
3.7974683544303693	93.6
3.7977586058643125	93.6
3.805279396640386	93.6
3.8204198375810914	93.6
3.821399839098966	93.6
3.8218876317984485	93.6
3.8354354009251077	93.6
3.848173036539276	93.6
3.8546958364179322	93.6
3.85986180143048	93.7
3.89441595576245	93.8
3.8971302129196848	93.8
3.904676661445524	93.8
3.9121435142594274	93.9
3.9413783869318593	94.0
3.986519572543703	94.1
4.032974778584789	94.1
4.0470066309554795	94.1
4.092241331637437	94.1
4.112548040508308	94.2
4.133280246852141	94.3
4.1367298062268665	94.4
4.152725841369808	94.4
4.166336424400936	94.4
4.172464925288003	94.5
4.209062463784917	94.5
4.227730534949636	94.5
4.243984197294387	94.5
4.249182412790693	94.5
4.2499999999999964	94.6
4.258869225088228	94.7
4.260051325919592	94.7
4.3256662053208546	94.7
4.328978444796562	94.8
4.335990666925918	94.8
4.348142576371537	94.8
4.372355430183363	94.8
4.43686856119046	94.8
4.439467034229261	94.8
4.452998656128286	94.9
4.569249660699297	95.0
4.693098794732193	95.0
4.693148251430454	95.1
4.701006512729424	95.1
4.736099769876026	95.1
4.741110417966318	95.2
4.741594022415946	95.2
4.761637531917289	95.2
4.770542845539462	95.2
4.826413791271538	95.3
4.841666457396858	95.4
4.842331804996722	95.4
4.857446953056013	95.4
4.877235598104346	95.5
4.9012855831037605	95.6
4.918446063478456	95.7
4.943710230053854	95.7
4.945704990070569	95.7
4.96209820725645	95.7
4.999112583565041	95.7
5.014673159405338	95.7
5.042762260030939	95.8
5.054414110141666	95.9
5.0741816050928295	95.9
5.081674599740378	96.0
5.095761769430373	96.0
5.114839119390343	96.0
5.146879653445239	96.1
5.181979582778519	96.1
5.249725576289791	96.1
5.256032491837225	96.1
5.302918450711159	96.2
5.314928281334363	96.3
5.331429539459362	96.3
5.395996518711918	96.3
5.409783821107984	96.3
5.463634297990124	96.3
5.498403689251497	96.4
5.536639102692485	96.4
5.55658898248785	96.5
5.561170063443924	96.6
5.597664893366609	96.7
5.60196403519959	96.7
5.6046452915930365	96.7
5.634006597604036	96.7
5.694644572526408	96.8
5.70337551709789	96.9
5.726738512912801	96.9
5.773893837178597	96.9
5.803737448865743	96.9
5.8265121995868165	96.9
5.861202777914596	97.0
5.864643545279389	97.0
5.882352941176467	97.0
5.885946424753365	97.0
5.891551303867913	97.0
5.908221797323143	97.0
5.946950498395001	97.0
5.966628594130201	97.0
5.9670514982488	97.0
5.976383645272722	97.0
6.019485914251915	97.0
6.024353120243537	97.0
6.036232428775473	97.0
6.10032825890595	97.1
6.1425856282098055	97.1
6.193608778179374	97.1
6.221088838809162	97.1
6.25149072174785	97.1
6.251538823108089	97.1
6.25700062227754	97.1
6.258646186137483	97.2
6.302981373623209	97.3
6.310145336531664	97.3
6.326277069986122	97.3
6.347305389221557	97.4
6.363479758828605	97.4
6.400880932885325	97.4
6.437998585055253	97.5
6.450006225874727	97.5
6.451270342740332	97.5
6.45905420991926	97.6
6.466320649212845	97.6
6.492679821769564	97.7
6.497513231734889	97.8
6.586726621700397	97.9
6.620662717271002	97.9
6.659020858719806	97.9
6.714958547938413	97.9
6.730243287593048	98.0
6.730860225229486	98.0
6.744651243694552	98.0
6.74606526452121	98.1
6.755869315383353	98.1
6.8016194331983755	98.1
6.819692892195651	98.1
6.8631532206588455	98.1
6.921535378449206	98.1
6.928231477754361	98.1
6.964830041753119	98.1
6.985636550811314	98.1
6.995686306031121	98.1
7.002887788778885	98.1
7.0072242368864455	98.1
7.015699927740923	98.1
7.037537449333266	98.1
7.059503177354131	98.1
7.064393068897369	98.1
7.07932846341151	98.2
7.108441988445641	98.2
7.117137251980439	98.3
7.177381511027694	98.4
7.231707732678994	98.4
7.239710026251776	98.4
7.241456778412918	98.4
7.25496718783077	98.4
7.260453077887782	98.5
7.289787080476359	98.5
7.292147806004633	98.6
7.305351622874807	98.6
7.343132411067202	98.6
7.349979219284489	98.6
7.368361066788243	98.6
7.368450113190878	98.7
7.397048173213796	98.8
7.416819336918611	98.8
7.4308517957891835	98.8
7.43857493857493	98.8
7.4433129034513295	98.8
7.459683473978189	98.8
7.504546487838136	98.8
7.53896882494004	98.9
7.557543075101939	98.9
7.576679512316049	98.9
7.590866274726347	98.9
7.612242879746826	98.9
7.625101362839723	98.9
7.641442296287504	99.0
7.670400087630416	99.0
7.675022008061899	99.0
7.694247703915419	99.0
7.738976457952326	99.0
7.764125263934478	99.0
7.791850220264316	99.0
7.7925947999702	99.0
7.813574710430015	99.0
7.815833135814173	99.1
7.829910257182437	99.1
7.835198205345676	99.1
7.8444545967590225	99.1
7.854179016004744	99.1
7.867298578199052	99.1
7.90272019415512	99.1
7.95691551669953	99.1
8.021961641657562	99.1
8.069053128260967	99.1
8.104281192736964	99.1
8.14167781676807	99.1
8.163366459319471	99.1
8.16415679963214	99.1
8.21921282207345	99.2
8.25620140688634	99.2
8.29289037874618	99.2
8.31849135673127	99.2
8.330050231458678	99.2
8.382409177820266	99.2
8.396909588510262	99.2
8.413174524593025	99.2
8.489204561532585	99.2
8.517789620325935	99.2
8.569724848794618	99.2
8.579251597201088	99.3
8.611440334352197	99.3
8.627293893798658	99.4
8.654691978093696	99.4
8.698596738364852	99.4
8.713241801309763	99.4
8.716056928315727	99.4
8.776303444578478	99.4
8.814024525211398	99.4
8.819802836923273	99.4
8.837598983811246	99.4
8.891467144815955	99.4
8.91123525760397	99.4
8.916483935551536	99.4
8.943912255513451	99.4
8.95232639551906	99.4
8.968497526147695	99.4
9.057927560566094	99.4
9.086438923395448	99.5
9.145746300706676	99.5
9.147314762370621	99.5
9.182058047493408	99.6
9.204108938668044	99.6
9.217346008594866	99.6
9.246305293414398	99.6
9.34698763133395	99.6
9.37315515483281	99.6
9.391934074166567	99.6
9.410058765168285	99.6
9.415961025403094	99.6
9.467647058823529	99.6
9.471247038552663	99.6
9.521919269605775	99.6
9.53915492957746	99.6
9.553357314148682	99.6
9.61455898487812	99.6
9.687371452077338	99.6
9.705083909180646	99.6
9.71145112834486	99.6
9.758171169469113	99.6
9.858547961873855	99.6
9.870315288518743	99.6
9.881626351003593	99.6
9.882412441522312	99.6
9.90614643384298	99.6
9.916927686231793	99.6
9.954261766892731	99.6
9.969975694609916	99.6
9.975383238223108	99.6
10.019771528998247	99.6
10.054139639409573	99.7
10.057680315942626	99.7
10.0583253257056	99.7
10.063615842396885	99.7
10.138554512848224	99.7
10.141773411267257	99.7
10.14312529328954	99.7
10.150103230846492	99.7
10.155788708725083	99.7
10.174048393943693	99.7
10.175277546688095	99.7
10.192012088685097	99.8
10.24480369515011	99.8
10.297780184082285	99.8
10.31392512461554	99.8
10.344342937456085	99.8
10.35589913309788	99.8
10.386993048164669	99.8
10.3906586310805	99.8
10.405585106382977	99.8
10.470250717225888	99.8
10.47812526824802	99.9
10.545233018580568	99.9
10.576004495644858	99.9
10.687198345207996	99.9
10.7163428810808	99.9
10.725639253628195	99.9
10.733241596225676	99.9
10.733511927541777	99.9
10.866053069617166	99.9
10.866454882750928	99.9
10.891933815925542	99.9
10.906399078795847	99.9
10.911062906724524	99.9
10.941074561890586	99.9
10.952154199706007	99.9
11.06980357341027	99.9
11.10685927484934	99.9
11.126225698577336	99.9
11.15504159429564	99.9
11.1857483263361	99.9
11.18678336747453	99.9
11.19580383442717	99.9
11.247362250879256	99.9
11.257076725782744	99.9
11.288578730096324	100.0
11.291677605670792	100.0
11.296379079123831	100.0
11.314467953447405	100.0
11.333955223880595	100.0
11.360155403638547	100.0
11.40244211379642	100.0
11.428983833718254	100.0
11.457047935453245	100.0
11.461072367668923	100.0
11.468255057505962	100.0
11.513727430126146	100.0
11.553795592909859	100.0
11.557538380789913	100.0
11.55778894472362	100.0
11.619773922068546	100.0
11.740384901395053	100.0
11.839136831780278	100.0
11.858273652468904	100.0
11.891609265952852	100.0
11.89468957530782	100.0
12.011292212634483	100.0
12.10753022990296	100.0
12.129494959626863	100.0
12.138281778092503	100.0
12.147203521491464	100.0
12.160196528428743	100.0
12.169406719085051	100.0
12.276263211406148	100.0
12.288825380747376	100.0
12.29817378904274	100.0
12.372452241516012	100.0
12.381765330134273	100.0
12.45573604631555	100.0
12.529508441655464	100.0
12.63259129352531	100.0
12.651600307637692	100.0
12.659331409331415	100.0
12.713772455089815	100.0
12.724651370901588	100.0
12.736384528061578	100.0
12.740501212611148	100.0
12.74814579100679	100.0
12.760849492151443	100.0
12.776777806348399	100.0
12.877073269601057	100.0
12.905331882480956	100.0
12.940315668443603	100.0
12.981504658601041	100.0
12.992522289329877	100.0
13.019149465307128	100.0
13.18161220482351	100.0
13.18335023155126	100.0
13.19175947833113	100.0
13.237546652859582	100.0
13.244394171268882	100.0
13.248892687854545	100.0
13.258542875564158	100.0
13.281034324100492	100.0
13.394824121819543	100.0
13.499511241446728	100.0
13.542791687121584	100.0
13.601057676417126	100.0
13.6291639252382	100.0
13.746207483898436	100.0
13.782524384243583	100.0
13.793302874327683	100.0
13.932381876125824	100.0
13.9970329077504	100.0
14.072057744066568	100.0
14.130973451327433	100.0
14.136425648021827	100.0
14.152713982318367	100.0
14.179954441913438	100.0
14.251690437734402	100.0
14.252185648066648	100.0
14.258916707917573	100.0
14.443615948067901	100.0
14.466142038278427	100.0
14.503476776125316	100.0
14.525114864714904	100.0
14.525668322687492	100.0
14.60168105797643	100.0
14.625266018820035	100.0
14.6327417412701	100.0
14.670430271589868	100.0
14.675384526758451	100.0
14.689679631162075	100.0
14.718763840362184	100.0
14.748754535949315	100.0
14.750481077613857	100.0
14.766823543793162	100.0
14.89811249882619	100.0
14.936155466105092	100.0
14.940528822841513	100.0
15.033222591362128	100.0
15.040538952645795	100.0
15.05382102500938	100.0
15.059715204409752	100.0
15.097066649147582	100.0
15.107535200371363	100.0
15.15385495309998	100.0
15.184990816058777	100.0
15.205598876350079	100.0
15.247242974030598	100.0
15.25789252980291	100.0
15.3117154071926	100.0
15.359272042673362	100.0
15.525653131885425	100.0
15.541975244704537	100.0
15.554586422445121	100.0
15.586349060925349	100.0
15.594980925679096	100.0
15.599665785967536	100.0
15.66556525843758	100.0
15.695200690291292	100.0
15.746855345911941	100.0
15.766559207683873	100.0
15.820624346198324	100.0
15.824497404341463	100.0
15.831622176591384	100.0
15.889815408737785	100.0
15.951008645533147	100.0
15.971023652672773	100.0
15.97655090531316	100.0
15.9768028686529	100.0
16.040853922843514	100.0
16.048618535816768	100.0
16.060367712122712	100.0
16.07137177570687	100.0
16.094717668488162	100.0
16.12688225129597	100.0
16.146890964666657	100.0
16.233731739707835	100.0
16.26982354255081	100.0
16.387539296941995	100.0
16.540498643586094	100.0
16.615168904006442	100.0
16.623586932826758	100.0
16.624795193883124	100.0
16.635859519408505	100.0
16.7240326430911	100.0
16.826675810046282	100.0
17.071254174501174	100.0
17.134090542068137	100.0
17.143504759985895	100.0
17.208359150566107	100.0
17.42183581340913	100.0
17.459571527297864	100.0
17.49733699613164	100.0
17.5361010830325	100.0
17.546762014035274	100.0
17.820976275406384	100.0
17.939558476816455	100.0
17.979579031430042	100.0
18.042243262927897	100.0
18.199381761978362	100.0
18.26108075288403	100.0
18.315695524671675	100.0
18.341638981173865	100.0
18.467104381615982	100.0
18.472970248552762	100.0
18.639986239321136	100.0
18.64746874915263	100.0
18.835923097181997	100.0
18.917578329521355	100.0
18.922706638637525	100.0
18.928132678132677	100.0
18.99076143147784	100.0
19.022750775594616	100.0
19.08223247582327	100.0
19.100789042727403	100.0
19.118434023376988	100.0
19.264246077575276	100.0
19.307827773665803	100.0
19.52065169825294	100.0
19.552627967613546	100.0
19.554053606334705	100.0
19.587237575613806	100.0
19.753638305269945	100.0
19.805383826342492	100.0
19.846478712475747	100.0
20.225529754429093	100.0
20.33413013212851	100.0
20.343972730089856	100.0
20.46344004279641	100.0
20.580333154218167	100.0
20.6601026209957	100.0
20.682451253481894	100.0
20.76023391812866	100.0
20.822110317367372	100.0
20.88109377157852	100.0
20.996420568634864	100.0
21.011491389243552	100.0
21.099980228036653	100.0
21.161588846824113	100.0
21.244990256278253	100.0
21.34329935027204	100.0
21.56313645621182	100.0
21.626020986541885	100.0
21.71851182747135	100.0
21.808679125752302	100.0
21.882153454853736	100.0
21.934487571644922	100.0
21.98417293958694	100.0
21.99038485003783	100.0
22.216701173222916	100.0
22.309635925117735	100.0
22.397559307769175	100.0
22.399297276948175	100.0
22.525057147881117	100.0
22.6352681735843	100.0
22.82620349522891	100.0
22.855442514240366	100.0
23.124423963133633	100.0
23.204309656823632	100.0
23.241898403300482	100.0
23.28842094289959	100.0
23.354785790901623	100.0
23.45016173675259	100.0
23.475906876015145	100.0
23.503632106621843	100.0
23.584996009577015	100.0
23.71383482377696	100.0
23.79512222191393	100.0
23.91342041382499	100.0
23.915021699566	100.0
24.090029343822195	100.0
24.156189912734792	100.0
24.17609377129617	100.0
24.211953173136166	100.0
24.36048583883968	100.0
24.537378707120396	100.0
24.558172595392715	100.0
24.66784164859001	100.0
24.77828464568044	100.0
24.896289634765456	100.0
25.06595352535146	100.0
25.08402796450659	100.0
25.335828780149125	100.0
25.58809561500712	100.0
25.59316821611902	100.0
25.79514512484791	100.0
25.857055919940503	100.0
26.281375890920362	100.0
26.46020586752098	100.0
26.46983640081801	100.0
26.744830864295345	100.0
26.828635375782536	100.0
27.107851498095407	100.0
27.373282399224596	100.0
27.437012366238026	100.0
27.699433561482195	100.0
29.40029448048073	100.0
29.700061343751006	100.0
30.363478672238433	100.0
31.2754430534725	100.0
31.292100428658923	100.0
31.46296414241132	100.0
33.123285640151245	100.0
60.0	100.0


==> Steiner/costs/small/small_i_adr_0.1.txt <==
x	solved
0.0	30.0
0.0052794129292924675	30.0
0.007660682822188584	30.0
0.045912511159292645	30.833333333333332
0.04843254667135665	31.666666666666668
0.06529460927705809	31.666666666666668
0.08286911284009871	32.5
0.08639898140148139	32.5
0.09471440974506398	33.333333333333336
0.10076217542952753	34.166666666666664
0.11884769409636468	34.166666666666664
0.1430724815410956	34.166666666666664
0.14680919392576647	34.166666666666664
0.1572965293281783	34.166666666666664
0.2566231413691553	35.0
0.26828832051512375	35.833333333333336
0.2713009649100362	35.833333333333336
0.2822897866629577	36.666666666666664
0.29429673229144715	36.666666666666664
0.3145056125188622	37.5
0.3237000207168013	37.5
0.3348776311813838	38.333333333333336
0.342143752611785	38.333333333333336
0.35369612450104443	38.333333333333336
0.35728365858467515	38.333333333333336
0.4170247181923816	38.333333333333336
0.41957424255808545	39.166666666666664
0.4390484297298462	40.0
0.4705274043433281	40.0
0.4706006768189437	40.0
0.49413063108256505	40.833333333333336
0.5074560427331344	41.666666666666664
0.5102501580420823	42.5
0.516950253279649	43.333333333333336
0.522661879998949	44.166666666666664
0.5266318658474684	45.0
0.5432946008474291	45.0
0.5533186128068569	45.0
0.5803436840518547	45.0
0.6093468982363941	45.833333333333336
0.6235458352722212	46.666666666666664
0.632233722530979	47.5
0.662466067292612	47.5
0.6628308400460289	48.333333333333336
0.6638896120801756	48.333333333333336
0.6725366134241894	49.166666666666664
0.690775059927301	49.166666666666664
0.7025218733916524	50.0
0.718606214134305	50.833333333333336
0.7233617284538192	51.666666666666664
0.7301298570057062	52.5
0.7302520260040904	52.5
0.7315803176256189	52.5
0.7422522637418615	52.5
0.7651028106901853	52.5
0.7946725860155348	53.333333333333336
0.8147512864494042	54.166666666666664
0.8216443124807975	54.166666666666664
0.8397605033488944	55.0
0.8545680546923436	55.833333333333336
0.8924183243229379	55.833333333333336
0.896319695919051	56.666666666666664
0.8975317875841335	57.5
0.9422367882015584	58.333333333333336
0.9528047535533972	59.166666666666664
0.9771812080536876	60.0
0.9862914536488291	60.833333333333336
0.9915228580078733	60.833333333333336
0.9950898453823659	61.666666666666664
1.0050026800071468	62.5
1.0058545895339481	62.5
1.0216018092490076	63.333333333333336
1.0372064572750817	64.16666666666667
1.0838182383511739	65.0
1.1042160978280782	65.83333333333333
1.1177829099307102	66.66666666666667
1.1255145835158067	67.5
1.1295180722891593	67.5
1.1330519545774271	68.33333333333333
1.1487705307130047	69.16666666666667
1.1501891422144974	69.16666666666667
1.163098070314559	70.0
1.171074895360226	70.83333333333333
1.1747364659639072	70.83333333333333
1.1805036471892114	71.66666666666667
1.192672937575951	72.5
1.1956219509112411	73.33333333333333
1.2066863123666294	73.33333333333333
1.2275179856115062	73.33333333333333
1.2344766410408161	74.16666666666667
1.2644295302013369	74.16666666666667
1.2723231394190135	75.0
1.3011580050614726	75.83333333333333
1.3445887883536352	75.83333333333333
1.3641906310334329	76.66666666666667
1.38250025554534	76.66666666666667
1.4472346084643697	77.5
1.4753930978149963	78.33333333333333
1.475701356265096	79.16666666666667
1.4849658734550815	79.16666666666667
1.4856034306718382	79.16666666666667
1.5254280668526623	80.0
1.5330920372285437	80.83333333333333
1.5410651555168058	81.66666666666667
1.581233257912664	81.66666666666667
1.6240306173834194	81.66666666666667
1.6636292632127014	82.5
1.6842105263157854	83.33333333333333
1.781163867075777	84.16666666666667
1.8030879864636191	85.0
1.8051003687013547	85.0
1.8333289807004207	85.83333333333333
1.8413059984813949	86.66666666666667
1.8548238575074356	86.66666666666667
1.856506592582784	87.5
1.8785939166861882	87.5
1.8904706938566125	87.5
1.9377251672671056	87.5
2.064504289581135	88.33333333333333
2.127268429760754	89.16666666666667
2.1325544124489477	89.16666666666667
2.140864168557193	89.16666666666667
2.1466391924672052	89.16666666666667
2.2064719728911846	90.0
2.269625435980377	90.83333333333333
2.2785271600437476	91.66666666666667
2.2806071346020484	91.66666666666667
2.372785911743622	92.5
2.388234355469274	92.5
2.5024745564833415	93.33333333333333
2.520240603030382	93.33333333333333
2.5272090020291413	94.16666666666667
2.5397162743743698	95.0
2.5419173172916953	95.83333333333333
2.658554666530325	95.83333333333333
2.6979010685007982	95.83333333333333
2.712242244101794	96.66666666666667
2.731345193907594	96.66666666666667
2.7804585409113503	97.5
2.829312312551431	97.5
3.1088880338591776	98.33333333333333
3.4007233367158416	99.16666666666667
4.123223993486894	99.16666666666667
15.552489011550653	100.0
60.0	100.0


==> Steiner/costs/small/small_i_adr_0.5.txt <==
x	solved
0.0	51.666666666666664
0.07143662819114852	52.5
0.1724840844231227	52.5
0.2130147857321942	52.5
0.2582952513411394	52.5
0.25877587758776327	53.333333333333336
0.2622950819672109	53.333333333333336
0.2968176903343391	53.333333333333336
0.3002228648260357	54.166666666666664
0.3535344471762158	54.166666666666664
0.4001220711403309	55.0
0.49467275494672824	55.0
0.5705300082656374	55.833333333333336
0.574780058651018	55.833333333333336
0.5937479940946219	56.666666666666664
0.7443437246665126	57.5
0.7979457142250903	57.5
0.8157905209120981	57.5
1.0347284612286547	57.5
1.0758776896942293	57.5
1.1034912718204495	58.333333333333336
1.2056340205189433	58.333333333333336
1.2159750111557273	59.166666666666664
1.2721744483202329	59.166666666666664
1.2811453500875651	60.0
1.313547507667509	60.833333333333336
1.3214685351947664	61.666666666666664
1.3240539364941302	62.5
1.3944701013614929	62.5
1.3973846126248881	63.333333333333336
1.431690399366263	64.16666666666667
1.644901842082503	64.16666666666667
1.6543438077634023	65.0
1.699954527965306	65.83333333333333
1.7269783559620526	65.83333333333333
1.835065222197663	65.83333333333333
1.8410400124552238	65.83333333333333
1.8908482942558018	65.83333333333333
1.8918662406276752	66.66666666666667
1.9047929148215754	67.5
1.971818405127171	68.33333333333333
2.0887158400349364	69.16666666666667
2.099255748756807	70.0
2.147128259033971	70.83333333333333
2.1866647532602546	70.83333333333333
2.190942053773014	71.66666666666667
2.1923031097343064	72.5
2.409166933561077	73.33333333333333
2.454253437759415	74.16666666666667
2.470391465509449	75.0
2.6297234979133846	75.0
2.647566668798354	75.0
2.7518588715556245	75.83333333333333
2.8186850960668743	76.66666666666667
2.8196548742433927	77.5
2.856045529136535	78.33333333333333
2.9088689991863315	78.33333333333333
3.0104111522851498	79.16666666666667
3.0927835051546313	79.16666666666667
3.119044377892738	79.16666666666667
3.1355148826030756	80.0
3.1981323132313246	80.0
3.202499864530466	80.83333333333333
3.239547906145868	81.66666666666667
3.3350860061593917	82.5
3.3457249070631927	82.5
3.367572039156205	82.5
3.5501099591580125	83.33333333333333
3.5768826144500503	84.16666666666667
3.6153925726699128	84.16666666666667
3.6725177749089473	84.16666666666667
3.689099660752026	84.16666666666667
3.696857670979667	84.16666666666667
3.742698240582038	84.16666666666667
3.794186128554292	84.16666666666667
3.796909492273733	85.0
3.8615692924310085	85.83333333333333
3.919765097109698	86.66666666666667
4.161358811040336	87.5
4.2285916489738105	87.5
4.304743030279939	87.5
4.400025646779715	87.5
4.642813994028198	87.5
4.653700494255087	87.5
4.663353103333064	87.5
4.75028621835177	87.5
5.282433024163054	88.33333333333333
5.561956635592315	88.33333333333333
5.593555497925309	88.33333333333333
5.757853775823357	88.33333333333333
5.807798941417922	89.16666666666667
6.017617716772205	89.16666666666667
6.135593924660801	89.16666666666667
6.310298162133852	90.0
6.40821207893164	90.0
6.563582830933159	90.83333333333333
6.647936905527532	91.66666666666667
6.682081699674942	91.66666666666667
6.68431268748897	91.66666666666667
6.712558649268798	91.66666666666667
7.023387155166163	92.5
7.251923693491503	93.33333333333333
7.589094796863848	93.33333333333333
7.858574291440016	93.33333333333333
7.9235393864652375	93.33333333333333
7.9529659265937935	94.16666666666667
8.136154405232983	95.0
8.323460718275047	95.0
8.43929890884097	95.83333333333333
8.441508564405876	95.83333333333333
8.55809884822859	95.83333333333333
8.774269532535456	95.83333333333333
9.003397508493773	95.83333333333333
9.288189513151158	95.83333333333333
9.384620073760255	95.83333333333333
9.41100244993825	95.83333333333333
9.45762711864406	96.66666666666667
9.461285008237223	96.66666666666667
9.911674620699495	96.66666666666667
10.931759071956401	97.5
11.025711725373961	97.5
11.082571579663055	98.33333333333333
11.455504626826952	98.33333333333333
11.654312668463602	98.33333333333333
12.062459858702637	98.33333333333333
12.771541629653568	98.33333333333333
12.790051267269234	98.33333333333333
13.3485193621868	98.33333333333333
17.121433958915674	99.16666666666667
21.218082463984096	99.16666666666667
23.263108718382252	99.16666666666667
29.263586665237426	100.0
60.0	100.0


==> Steiner/costs/small/small_i_adr_1.0.txt <==
x	solved
0.0	70.0
0.09265751778022753	70.83333333333333
0.11639467494362575	71.66666666666667
0.13820035247428308	71.66666666666667
0.20058078615693678	71.66666666666667
0.26808705774453806	72.5
0.347045376479096	72.5
0.35317744281065294	72.5
0.366956571989956	72.5
0.43148824454466944	72.5
0.45333215680218986	72.5
0.5598177527607819	73.33333333333333
0.64483386571932	74.16666666666667
0.86265684669941	75.0
0.9031691767532034	75.0
0.973601047020146	75.83333333333333
1.1627114020731129	75.83333333333333
1.461524916358519	75.83333333333333
1.7467714424951308	76.66666666666667
1.8676262200073086	76.66666666666667
1.8978310502283204	77.5
2.111564463769852	78.33333333333333
2.7191630234262587	79.16666666666667
2.8255218192372715	79.16666666666667
2.9274767104076926	79.16666666666667
2.9977546384442566	79.16666666666667
3.029996714765866	79.16666666666667
3.092461599433149	80.0
3.3005523373299206	80.83333333333333
3.6310625407098773	80.83333333333333
3.6630561867154965	80.83333333333333
3.699823628479356	80.83333333333333
4.103279137514632	80.83333333333333
4.1397421449323275	81.66666666666667
4.171473026262846	82.5
4.349643251634467	82.5
4.423188229201584	83.33333333333333
4.460205279324729	83.33333333333333
4.643465563397431	83.33333333333333
4.6842069481270014	83.33333333333333
4.767947091167754	83.33333333333333
4.820708258061328	83.33333333333333
4.897537367983265	83.33333333333333
5.04613819661412	83.33333333333333
5.063112691940667	83.33333333333333
5.118587339142481	84.16666666666667
5.419040835707517	85.0
5.55117666929399	85.83333333333333
5.590156271713178	86.66666666666667
5.751677679788138	86.66666666666667
5.760620833747877	87.5
5.803470530624549	88.33333333333333
5.934285859046463	89.16666666666667
6.02754190681509	89.16666666666667
6.061932746223921	89.16666666666667
6.316987696006955	89.16666666666667
6.48633954057359	89.16666666666667
6.581380054844843	89.16666666666667
6.680397349137621	89.16666666666667
6.732998975354573	90.0
6.8478999592225085	90.0
7.343980797636644	90.83333333333333
7.405591548473712	91.66666666666667
7.689235957050316	91.66666666666667
7.901117368603358	92.5
8.421105552902139	92.5
8.5691521512171	93.33333333333333
8.646103262838203	94.16666666666667
8.791040196379258	94.16666666666667
8.845334699269404	94.16666666666667
8.942545185937538	94.16666666666667
9.082167411894796	94.16666666666667
9.18472115722029	95.0
9.251588609084491	95.0
9.637157069181233	95.0
9.892926148561617	95.83333333333333
9.980151129992676	96.66666666666667
10.00870936609939	96.66666666666667
10.01345432685427	96.66666666666667
10.111087947106665	96.66666666666667
10.623334320402726	96.66666666666667
10.707582370367025	96.66666666666667
10.925381536152114	96.66666666666667
11.357216069598262	96.66666666666667
11.874154706724259	97.5
12.192142235161102	97.5
12.884286934244235	97.5
12.964998076817407	97.5
13.219053898137464	97.5
13.389352923417523	97.5
13.628082769122006	97.5
13.81696491874875	97.5
14.294581663002726	97.5
14.385698183438622	97.5
14.673086334836851	97.5
14.733881154852906	97.5
14.835016835016836	97.5
14.852480860853056	98.33333333333333
15.800101555211786	98.33333333333333
16.608378870673942	98.33333333333333
16.768547192675367	98.33333333333333
16.77409036385446	98.33333333333333
17.521928516021248	98.33333333333333
18.486352357320097	98.33333333333333
18.718469589549727	98.33333333333333
19.000251473916567	98.33333333333333
19.131437589147527	98.33333333333333
19.35086513120202	98.33333333333333
19.923514865719714	98.33333333333333
20.580960094564727	99.16666666666667
20.600172711571677	99.16666666666667
21.174374976312883	99.16666666666667
21.223627298841077	99.16666666666667
25.3729385921773	99.16666666666667
28.465063001145463	99.16666666666667
30.89503189638509	99.16666666666667
36.59783732431753	100.0
60.0	100.0


==> Steiner/costs/small/small_i_center_0.1.txt <==
x	solved
0.0	40.833333333333336
0.0052794129292924675	41.666666666666664
0.007660682822188584	42.5
0.045912511159292645	42.5
0.04843254667135665	43.333333333333336
0.06529460927705809	44.166666666666664
0.08286911284009871	45.0
0.08639898140148139	45.0
0.09471440974506398	45.0
0.10076217542952753	45.0
0.11884769409636468	45.0
0.1430724815410956	45.833333333333336
0.14680919392576647	45.833333333333336
0.1572965293281783	45.833333333333336
0.2566231413691553	45.833333333333336
0.26828832051512375	46.666666666666664
0.2713009649100362	46.666666666666664
0.2822897866629577	47.5
0.29429673229144715	48.333333333333336
0.3145056125188622	48.333333333333336
0.3237000207168013	49.166666666666664
0.3348776311813838	49.166666666666664
0.342143752611785	49.166666666666664
0.35369612450104443	49.166666666666664
0.35728365858467515	50.0
0.4170247181923816	50.0
0.41957424255808545	50.833333333333336
0.4390484297298462	51.666666666666664
0.4705274043433281	52.5
0.4706006768189437	53.333333333333336
0.49413063108256505	53.333333333333336
0.5074560427331344	54.166666666666664
0.5102501580420823	55.0
0.516950253279649	55.0
0.522661879998949	55.0
0.5266318658474684	55.833333333333336
0.5432946008474291	56.666666666666664
0.5533186128068569	57.5
0.5803436840518547	58.333333333333336
0.6093468982363941	58.333333333333336
0.6235458352722212	59.166666666666664
0.632233722530979	59.166666666666664
0.662466067292612	60.0
0.6628308400460289	60.833333333333336
0.6638896120801756	60.833333333333336
0.6725366134241894	61.666666666666664
0.690775059927301	62.5
0.7025218733916524	62.5
0.718606214134305	62.5
0.7233617284538192	63.333333333333336
0.7301298570057062	63.333333333333336
0.7302520260040904	64.16666666666667
0.7315803176256189	65.0
0.7422522637418615	65.83333333333333
0.7651028106901853	66.66666666666667
0.7946725860155348	67.5
0.8147512864494042	67.5
0.8216443124807975	68.33333333333333
0.8397605033488944	68.33333333333333
0.8545680546923436	68.33333333333333
0.8924183243229379	69.16666666666667
0.896319695919051	69.16666666666667
0.8975317875841335	69.16666666666667
0.9422367882015584	69.16666666666667
0.9528047535533972	69.16666666666667
0.9771812080536876	69.16666666666667
0.9862914536488291	70.0
0.9915228580078733	70.83333333333333
0.9950898453823659	70.83333333333333
1.0050026800071468	71.66666666666667
1.0058545895339481	71.66666666666667
1.0216018092490076	71.66666666666667
1.0372064572750817	71.66666666666667
1.0838182383511739	72.5
1.1042160978280782	73.33333333333333
1.1177829099307102	74.16666666666667
1.1255145835158067	75.0
1.1295180722891593	75.0
1.1330519545774271	75.0
1.1487705307130047	75.83333333333333
1.1501891422144974	76.66666666666667
1.163098070314559	76.66666666666667
1.171074895360226	76.66666666666667
1.1747364659639072	76.66666666666667
1.1805036471892114	76.66666666666667
1.192672937575951	77.5
1.1956219509112411	77.5
1.2066863123666294	78.33333333333333
1.2275179856115062	78.33333333333333
1.2344766410408161	78.33333333333333
1.2644295302013369	79.16666666666667
1.2723231394190135	79.16666666666667
1.3011580050614726	79.16666666666667
1.3445887883536352	80.0
1.3641906310334329	80.0
1.38250025554534	80.83333333333333
1.4472346084643697	80.83333333333333
1.4753930978149963	80.83333333333333
1.475701356265096	80.83333333333333
1.4849658734550815	81.66666666666667
1.4856034306718382	82.5
1.5254280668526623	82.5
1.5330920372285437	82.5
1.5410651555168058	82.5
1.581233257912664	83.33333333333333
1.6240306173834194	84.16666666666667
1.6636292632127014	84.16666666666667
1.6842105263157854	85.0
1.781163867075777	85.0
1.8030879864636191	85.0
1.8051003687013547	85.83333333333333
1.8333289807004207	85.83333333333333
1.8413059984813949	86.66666666666667
1.8548238575074356	87.5
1.856506592582784	88.33333333333333
1.8785939166861882	89.16666666666667
1.8904706938566125	90.0
1.9377251672671056	90.83333333333333
2.064504289581135	90.83333333333333
2.127268429760754	90.83333333333333
2.1325544124489477	91.66666666666667
2.140864168557193	92.5
2.1466391924672052	93.33333333333333
2.2064719728911846	93.33333333333333
2.269625435980377	93.33333333333333
2.2785271600437476	94.16666666666667
2.2806071346020484	95.0
2.372785911743622	95.0
2.388234355469274	95.83333333333333
2.5024745564833415	95.83333333333333
2.520240603030382	95.83333333333333
2.5272090020291413	95.83333333333333
2.5397162743743698	95.83333333333333
2.5419173172916953	95.83333333333333
2.658554666530325	96.66666666666667
2.6979010685007982	97.5
2.712242244101794	97.5
2.731345193907594	98.33333333333333
2.7804585409113503	98.33333333333333
2.829312312551431	99.16666666666667
3.1088880338591776	99.16666666666667
3.4007233367158416	99.16666666666667
4.123223993486894	100.0
15.552489011550653	100.0
60.0	100.0


==> Steiner/costs/small/small_i_center_0.5.txt <==
x	solved
0.0	24.166666666666668
0.07143662819114852	25.0
0.1724840844231227	25.833333333333332
0.2130147857321942	25.833333333333332
0.2582952513411394	25.833333333333332
0.25877587758776327	25.833333333333332
0.2622950819672109	26.666666666666668
0.2968176903343391	26.666666666666668
0.3002228648260357	26.666666666666668
0.3535344471762158	27.5
0.4001220711403309	28.333333333333332
0.49467275494672824	29.166666666666668
0.5705300082656374	29.166666666666668
0.574780058651018	30.0
0.5937479940946219	30.0
0.7443437246665126	30.0
0.7979457142250903	30.833333333333332
0.8157905209120981	30.833333333333332
1.0347284612286547	31.666666666666668
1.0758776896942293	31.666666666666668
1.1034912718204495	31.666666666666668
1.2056340205189433	32.5
1.2159750111557273	33.333333333333336
1.2721744483202329	34.166666666666664
1.2811453500875651	34.166666666666664
1.313547507667509	34.166666666666664
1.3214685351947664	34.166666666666664
1.3240539364941302	35.0
1.3944701013614929	35.833333333333336
1.3973846126248881	35.833333333333336
1.431690399366263	35.833333333333336
1.644901842082503	35.833333333333336
1.6543438077634023	35.833333333333336
1.699954527965306	35.833333333333336
1.7269783559620526	36.666666666666664
1.835065222197663	37.5
1.8410400124552238	38.333333333333336
1.8908482942558018	39.166666666666664
1.8918662406276752	39.166666666666664
1.9047929148215754	40.0
1.971818405127171	40.833333333333336
2.0887158400349364	41.666666666666664
2.099255748756807	42.5
2.147128259033971	43.333333333333336
2.1866647532602546	44.166666666666664
2.190942053773014	44.166666666666664
2.1923031097343064	45.0
2.409166933561077	45.833333333333336
2.454253437759415	46.666666666666664
2.470391465509449	46.666666666666664
2.6297234979133846	47.5
2.647566668798354	48.333333333333336
2.7518588715556245	48.333333333333336
2.8186850960668743	49.166666666666664
2.8196548742433927	50.0
2.856045529136535	50.0
2.9088689991863315	50.833333333333336
3.0104111522851498	50.833333333333336
3.0927835051546313	51.666666666666664
3.119044377892738	52.5
3.1355148826030756	53.333333333333336
3.1981323132313246	54.166666666666664
3.202499864530466	55.0
3.239547906145868	55.833333333333336
3.3350860061593917	56.666666666666664
3.3457249070631927	57.5
3.367572039156205	57.5
3.5501099591580125	58.333333333333336
3.5768826144500503	59.166666666666664
3.6153925726699128	60.0
3.6725177749089473	60.833333333333336
3.689099660752026	61.666666666666664
3.696857670979667	62.5
3.742698240582038	63.333333333333336
3.794186128554292	64.16666666666667
3.796909492273733	65.0
3.8615692924310085	65.0
3.919765097109698	65.0
4.161358811040336	65.0
4.2285916489738105	65.83333333333333
4.304743030279939	65.83333333333333
4.400025646779715	66.66666666666667
4.642813994028198	67.5
4.653700494255087	68.33333333333333
4.663353103333064	69.16666666666667
4.75028621835177	70.0
5.282433024163054	70.0
5.561956635592315	70.83333333333333
5.593555497925309	71.66666666666667
5.757853775823357	72.5
5.807798941417922	72.5
6.017617716772205	73.33333333333333
6.135593924660801	74.16666666666667
6.310298162133852	74.16666666666667
6.40821207893164	75.0
6.563582830933159	75.83333333333333
6.647936905527532	75.83333333333333
6.682081699674942	76.66666666666667
6.68431268748897	77.5
6.712558649268798	78.33333333333333
7.023387155166163	79.16666666666667
7.251923693491503	79.16666666666667
7.589094796863848	80.0
7.858574291440016	80.83333333333333
7.9235393864652375	81.66666666666667
7.9529659265937935	82.5
8.136154405232983	82.5
8.323460718275047	83.33333333333333
8.43929890884097	84.16666666666667
8.441508564405876	85.0
8.55809884822859	85.83333333333333
8.774269532535456	86.66666666666667
9.003397508493773	87.5
9.288189513151158	87.5
9.384620073760255	88.33333333333333
9.41100244993825	89.16666666666667
9.45762711864406	89.16666666666667
9.461285008237223	90.0
9.911674620699495	90.83333333333333
10.931759071956401	91.66666666666667
11.025711725373961	92.5
11.082571579663055	93.33333333333333
11.455504626826952	94.16666666666667
11.654312668463602	95.0
12.062459858702637	95.83333333333333
12.771541629653568	96.66666666666667
12.790051267269234	97.5
13.3485193621868	98.33333333333333
17.121433958915674	98.33333333333333
21.218082463984096	99.16666666666667
23.263108718382252	100.0
29.263586665237426	100.0
60.0	100.0


==> Steiner/costs/small/small_i_center_1.0.txt <==
x	solved
0.0	30.833333333333332
0.09265751778022753	30.833333333333332
0.11639467494362575	30.833333333333332
0.13820035247428308	30.833333333333332
0.20058078615693678	31.666666666666668
0.26808705774453806	31.666666666666668
0.347045376479096	32.5
0.35317744281065294	32.5
0.366956571989956	33.333333333333336
0.43148824454466944	33.333333333333336
0.45333215680218986	33.333333333333336
0.5598177527607819	33.333333333333336
0.64483386571932	33.333333333333336
0.86265684669941	33.333333333333336
0.9031691767532034	34.166666666666664
0.973601047020146	35.0
1.1627114020731129	35.833333333333336
1.461524916358519	36.666666666666664
1.7467714424951308	36.666666666666664
1.8676262200073086	37.5
1.8978310502283204	38.333333333333336
2.111564463769852	38.333333333333336
2.7191630234262587	38.333333333333336
2.8255218192372715	39.166666666666664
2.9274767104076926	40.0
2.9977546384442566	40.833333333333336
3.029996714765866	41.666666666666664
3.092461599433149	42.5
3.3005523373299206	42.5
3.6310625407098773	43.333333333333336
3.6630561867154965	44.166666666666664
3.699823628479356	45.0
4.103279137514632	45.833333333333336
4.1397421449323275	45.833333333333336
4.171473026262846	46.666666666666664
4.349643251634467	46.666666666666664
4.423188229201584	47.5
4.460205279324729	48.333333333333336
4.643465563397431	49.166666666666664
4.6842069481270014	50.0
4.767947091167754	50.0
4.820708258061328	50.833333333333336
4.897537367983265	51.666666666666664
5.04613819661412	52.5
5.063112691940667	53.333333333333336
5.118587339142481	53.333333333333336
5.419040835707517	53.333333333333336
5.55117666929399	54.166666666666664
5.590156271713178	54.166666666666664
5.751677679788138	54.166666666666664
5.760620833747877	55.0
5.803470530624549	55.833333333333336
5.934285859046463	55.833333333333336
6.02754190681509	56.666666666666664
6.061932746223921	57.5
6.316987696006955	58.333333333333336
6.48633954057359	58.333333333333336
6.581380054844843	59.166666666666664
6.680397349137621	60.0
6.732998975354573	60.833333333333336
6.8478999592225085	61.666666666666664
7.343980797636644	61.666666666666664
7.405591548473712	61.666666666666664
7.689235957050316	62.5
7.901117368603358	62.5
8.421105552902139	63.333333333333336
8.5691521512171	63.333333333333336
8.646103262838203	64.16666666666667
8.791040196379258	65.0
8.845334699269404	65.83333333333333
8.942545185937538	66.66666666666667
9.082167411894796	67.5
9.18472115722029	67.5
9.251588609084491	68.33333333333333
9.637157069181233	69.16666666666667
9.892926148561617	70.0
9.980151129992676	70.83333333333333
10.00870936609939	71.66666666666667
10.01345432685427	72.5
10.111087947106665	73.33333333333333
10.623334320402726	74.16666666666667
10.707582370367025	74.16666666666667
10.925381536152114	75.0
11.357216069598262	75.83333333333333
11.874154706724259	75.83333333333333
12.192142235161102	76.66666666666667
12.884286934244235	77.5
12.964998076817407	78.33333333333333
13.219053898137464	79.16666666666667
13.389352923417523	80.0
13.628082769122006	80.83333333333333
13.81696491874875	81.66666666666667
14.294581663002726	82.5
14.385698183438622	83.33333333333333
14.673086334836851	84.16666666666667
14.733881154852906	85.0
14.835016835016836	85.83333333333333
14.852480860853056	85.83333333333333
15.800101555211786	86.66666666666667
16.608378870673942	87.5
16.768547192675367	88.33333333333333
16.77409036385446	89.16666666666667
17.521928516021248	90.0
18.486352357320097	90.83333333333333
18.718469589549727	91.66666666666667
19.000251473916567	92.5
19.131437589147527	93.33333333333333
19.35086513120202	94.16666666666667
19.923514865719714	95.0
20.580960094564727	95.0
20.600172711571677	95.83333333333333
21.174374976312883	96.66666666666667
21.223627298841077	97.5
25.3729385921773	98.33333333333333
28.465063001145463	99.16666666666667
30.89503189638509	100.0
36.59783732431753	100.0
60.0	100.0


==> Steiner/costs/small/small_i_worst_0.1.txt <==
x	solved
0.0	70.0
0.0052794129292924675	70.83333333333333
0.007660682822188584	71.66666666666667
0.045912511159292645	72.5
0.04843254667135665	72.5
0.06529460927705809	72.5
0.08286911284009871	73.33333333333333
0.08639898140148139	74.16666666666667
0.09471440974506398	75.0
0.10076217542952753	75.0
0.11884769409636468	75.83333333333333
0.1430724815410956	75.83333333333333
0.14680919392576647	76.66666666666667
0.1572965293281783	77.5
0.2566231413691553	78.33333333333333
0.26828832051512375	78.33333333333333
0.2713009649100362	79.16666666666667
0.2822897866629577	79.16666666666667
0.29429673229144715	79.16666666666667
0.3145056125188622	79.16666666666667
0.3237000207168013	80.0
0.3348776311813838	80.83333333333333
0.342143752611785	81.66666666666667
0.35369612450104443	82.5
0.35728365858467515	83.33333333333333
0.4170247181923816	84.16666666666667
0.41957424255808545	84.16666666666667
0.4390484297298462	84.16666666666667
0.4705274043433281	85.0
0.4706006768189437	85.0
0.49413063108256505	85.0
0.5074560427331344	85.0
0.5102501580420823	85.0
0.516950253279649	85.0
0.522661879998949	85.0
0.5266318658474684	85.83333333333333
0.5432946008474291	86.66666666666667
0.5533186128068569	87.5
0.5803436840518547	88.33333333333333
0.6093468982363941	88.33333333333333
0.6235458352722212	88.33333333333333
0.632233722530979	88.33333333333333
0.662466067292612	88.33333333333333
0.6628308400460289	88.33333333333333
0.6638896120801756	89.16666666666667
0.6725366134241894	89.16666666666667
0.690775059927301	90.0
0.7025218733916524	90.83333333333333
0.718606214134305	90.83333333333333
0.7233617284538192	90.83333333333333
0.7301298570057062	90.83333333333333
0.7302520260040904	90.83333333333333
0.7315803176256189	90.83333333333333
0.7422522637418615	90.83333333333333
0.7651028106901853	90.83333333333333
0.7946725860155348	90.83333333333333
0.8147512864494042	90.83333333333333
0.8216443124807975	90.83333333333333
0.8397605033488944	90.83333333333333
0.8545680546923436	90.83333333333333
0.8924183243229379	90.83333333333333
0.896319695919051	90.83333333333333
0.8975317875841335	90.83333333333333
0.9422367882015584	91.66666666666667
0.9528047535533972	91.66666666666667
0.9771812080536876	91.66666666666667
0.9862914536488291	91.66666666666667
0.9915228580078733	91.66666666666667
0.9950898453823659	91.66666666666667
1.0050026800071468	91.66666666666667
1.0058545895339481	92.5
1.0216018092490076	92.5
1.0372064572750817	93.33333333333333
1.0838182383511739	93.33333333333333
1.1042160978280782	93.33333333333333
1.1177829099307102	93.33333333333333
1.1255145835158067	93.33333333333333
1.1295180722891593	94.16666666666667
1.1330519545774271	94.16666666666667
1.1487705307130047	94.16666666666667
1.1501891422144974	94.16666666666667
1.163098070314559	94.16666666666667
1.171074895360226	94.16666666666667
1.1747364659639072	95.0
1.1805036471892114	95.0
1.192672937575951	95.0
1.1956219509112411	95.0
1.2066863123666294	95.0
1.2275179856115062	95.83333333333333
1.2344766410408161	95.83333333333333
1.2644295302013369	96.66666666666667
1.2723231394190135	96.66666666666667
1.3011580050614726	96.66666666666667
1.3445887883536352	96.66666666666667
1.3641906310334329	97.5
1.38250025554534	97.5
1.4472346084643697	98.33333333333333
1.4753930978149963	99.16666666666667
1.475701356265096	99.16666666666667
1.4849658734550815	99.16666666666667
1.4856034306718382	99.16666666666667
1.5254280668526623	99.16666666666667
1.5330920372285437	99.16666666666667
1.5410651555168058	99.16666666666667
1.581233257912664	99.16666666666667
1.6240306173834194	99.16666666666667
1.6636292632127014	99.16666666666667
1.6842105263157854	99.16666666666667
1.781163867075777	99.16666666666667
1.8030879864636191	99.16666666666667
1.8051003687013547	99.16666666666667
1.8333289807004207	99.16666666666667
1.8413059984813949	99.16666666666667
1.8548238575074356	99.16666666666667
1.856506592582784	99.16666666666667
1.8785939166861882	99.16666666666667
1.8904706938566125	99.16666666666667
1.9377251672671056	99.16666666666667
2.064504289581135	99.16666666666667
2.127268429760754	99.16666666666667
2.1325544124489477	99.16666666666667
2.140864168557193	99.16666666666667
2.1466391924672052	99.16666666666667
2.2064719728911846	99.16666666666667
2.269625435980377	99.16666666666667
2.2785271600437476	99.16666666666667
2.2806071346020484	99.16666666666667
2.372785911743622	99.16666666666667
2.388234355469274	99.16666666666667
2.5024745564833415	99.16666666666667
2.520240603030382	100.0
2.5272090020291413	100.0
2.5397162743743698	100.0
2.5419173172916953	100.0
2.658554666530325	100.0
2.6979010685007982	100.0
2.712242244101794	100.0
2.731345193907594	100.0
2.7804585409113503	100.0
2.829312312551431	100.0
3.1088880338591776	100.0
3.4007233367158416	100.0
4.123223993486894	100.0
15.552489011550653	100.0
60.0	100.0


==> Steiner/costs/small/small_i_worst_0.5.txt <==
x	solved
0.0	80.0
0.07143662819114852	80.0
0.1724840844231227	80.83333333333333
0.2130147857321942	81.66666666666667
0.2582952513411394	82.5
0.25877587758776327	82.5
0.2622950819672109	83.33333333333333
0.2968176903343391	84.16666666666667
0.3002228648260357	85.0
0.3535344471762158	85.0
0.4001220711403309	85.0
0.49467275494672824	85.0
0.5705300082656374	85.0
0.574780058651018	85.0
0.5937479940946219	85.83333333333333
0.7443437246665126	85.83333333333333
0.7979457142250903	85.83333333333333
0.8157905209120981	86.66666666666667
1.0347284612286547	86.66666666666667
1.0758776896942293	87.5
1.1034912718204495	87.5
1.2056340205189433	87.5
1.2159750111557273	87.5
1.2721744483202329	87.5
1.2811453500875651	87.5
1.313547507667509	87.5
1.3214685351947664	88.33333333333333
1.3240539364941302	88.33333333333333
1.3944701013614929	88.33333333333333
1.3973846126248881	88.33333333333333
1.431690399366263	88.33333333333333
1.644901842082503	89.16666666666667
1.6543438077634023	89.16666666666667
1.699954527965306	89.16666666666667
1.7269783559620526	89.16666666666667
1.835065222197663	90.0
1.8410400124552238	90.0
1.8908482942558018	90.0
1.8918662406276752	90.83333333333333
1.9047929148215754	90.83333333333333
1.971818405127171	90.83333333333333
2.0887158400349364	90.83333333333333
2.099255748756807	90.83333333333333
2.147128259033971	90.83333333333333
2.1866647532602546	91.66666666666667
2.190942053773014	91.66666666666667
2.1923031097343064	91.66666666666667
2.409166933561077	91.66666666666667
2.454253437759415	91.66666666666667
2.470391465509449	91.66666666666667
2.6297234979133846	91.66666666666667
2.647566668798354	91.66666666666667
2.7518588715556245	92.5
2.8186850960668743	93.33333333333333
2.8196548742433927	93.33333333333333
2.856045529136535	94.16666666666667
2.9088689991863315	95.0
3.0104111522851498	95.83333333333333
3.0927835051546313	95.83333333333333
3.119044377892738	95.83333333333333
3.1355148826030756	95.83333333333333
3.1981323132313246	96.66666666666667
3.202499864530466	96.66666666666667
3.239547906145868	96.66666666666667
3.3350860061593917	96.66666666666667
3.3457249070631927	96.66666666666667
3.367572039156205	97.5
3.5501099591580125	98.33333333333333
3.5768826144500503	98.33333333333333
3.6153925726699128	98.33333333333333
3.6725177749089473	98.33333333333333
3.689099660752026	98.33333333333333
3.696857670979667	98.33333333333333
3.742698240582038	98.33333333333333
3.794186128554292	98.33333333333333
3.796909492273733	98.33333333333333
3.8615692924310085	98.33333333333333
3.919765097109698	98.33333333333333
4.161358811040336	98.33333333333333
4.2285916489738105	98.33333333333333
4.304743030279939	99.16666666666667
4.400025646779715	99.16666666666667
4.642813994028198	99.16666666666667
4.653700494255087	99.16666666666667
4.663353103333064	99.16666666666667
4.75028621835177	99.16666666666667
5.282433024163054	99.16666666666667
5.561956635592315	99.16666666666667
5.593555497925309	99.16666666666667
5.757853775823357	99.16666666666667
5.807798941417922	99.16666666666667
6.017617716772205	99.16666666666667
6.135593924660801	99.16666666666667
6.310298162133852	99.16666666666667
6.40821207893164	99.16666666666667
6.563582830933159	99.16666666666667
6.647936905527532	99.16666666666667
6.682081699674942	99.16666666666667
6.68431268748897	99.16666666666667
6.712558649268798	99.16666666666667
7.023387155166163	99.16666666666667
7.251923693491503	99.16666666666667
7.589094796863848	99.16666666666667
7.858574291440016	99.16666666666667
7.9235393864652375	99.16666666666667
7.9529659265937935	99.16666666666667
8.136154405232983	99.16666666666667
8.323460718275047	99.16666666666667
8.43929890884097	99.16666666666667
8.441508564405876	99.16666666666667
8.55809884822859	99.16666666666667
8.774269532535456	99.16666666666667
9.003397508493773	99.16666666666667
9.288189513151158	100.0
9.384620073760255	100.0
9.41100244993825	100.0
9.45762711864406	100.0
9.461285008237223	100.0
9.911674620699495	100.0
10.931759071956401	100.0
11.025711725373961	100.0
11.082571579663055	100.0
11.455504626826952	100.0
11.654312668463602	100.0
12.062459858702637	100.0
12.771541629653568	100.0
12.790051267269234	100.0
13.3485193621868	100.0
17.121433958915674	100.0
21.218082463984096	100.0
23.263108718382252	100.0
29.263586665237426	100.0
60.0	100.0


==> Steiner/costs/small/small_i_worst_1.0.txt <==
x	solved
0.0	81.66666666666667
0.09265751778022753	81.66666666666667
0.11639467494362575	82.5
0.13820035247428308	83.33333333333333
0.20058078615693678	84.16666666666667
0.26808705774453806	85.0
0.347045376479096	85.0
0.35317744281065294	85.83333333333333
0.366956571989956	86.66666666666667
0.43148824454466944	87.5
0.45333215680218986	88.33333333333333
0.5598177527607819	88.33333333333333
0.64483386571932	88.33333333333333
0.86265684669941	89.16666666666667
0.9031691767532034	89.16666666666667
0.973601047020146	89.16666666666667
1.1627114020731129	89.16666666666667
1.461524916358519	89.16666666666667
1.7467714424951308	89.16666666666667
1.8676262200073086	89.16666666666667
1.8978310502283204	89.16666666666667
2.111564463769852	90.0
2.7191630234262587	90.83333333333333
2.8255218192372715	90.83333333333333
2.9274767104076926	90.83333333333333
2.9977546384442566	90.83333333333333
3.029996714765866	90.83333333333333
3.092461599433149	90.83333333333333
3.3005523373299206	90.83333333333333
3.6310625407098773	90.83333333333333
3.6630561867154965	90.83333333333333
3.699823628479356	90.83333333333333
4.103279137514632	90.83333333333333
4.1397421449323275	90.83333333333333
4.171473026262846	90.83333333333333
4.349643251634467	91.66666666666667
4.423188229201584	92.5
4.460205279324729	92.5
4.643465563397431	93.33333333333333
4.6842069481270014	93.33333333333333
4.767947091167754	94.16666666666667
4.820708258061328	95.0
4.897537367983265	95.83333333333333
5.04613819661412	95.83333333333333
5.063112691940667	95.83333333333333
5.118587339142481	95.83333333333333
5.419040835707517	95.83333333333333
5.55117666929399	95.83333333333333
5.590156271713178	95.83333333333333
5.751677679788138	96.66666666666667
5.760620833747877	96.66666666666667
5.803470530624549	97.5
5.934285859046463	97.5
6.02754190681509	97.5
6.061932746223921	97.5
6.316987696006955	97.5
6.48633954057359	98.33333333333333
6.581380054844843	98.33333333333333
6.680397349137621	98.33333333333333
6.732998975354573	98.33333333333333
6.8478999592225085	98.33333333333333
7.343980797636644	99.16666666666667
7.405591548473712	99.16666666666667
7.689235957050316	99.16666666666667
7.901117368603358	99.16666666666667
8.421105552902139	99.16666666666667
8.5691521512171	99.16666666666667
8.646103262838203	99.16666666666667
8.791040196379258	99.16666666666667
8.845334699269404	99.16666666666667
8.942545185937538	99.16666666666667
9.082167411894796	99.16666666666667
9.18472115722029	99.16666666666667
9.251588609084491	99.16666666666667
9.637157069181233	99.16666666666667
9.892926148561617	99.16666666666667
9.980151129992676	99.16666666666667
10.00870936609939	99.16666666666667
10.01345432685427	99.16666666666667
10.111087947106665	99.16666666666667
10.623334320402726	99.16666666666667
10.707582370367025	100.0
10.925381536152114	100.0
11.357216069598262	100.0
11.874154706724259	100.0
12.192142235161102	100.0
12.884286934244235	100.0
12.964998076817407	100.0
13.219053898137464	100.0
13.389352923417523	100.0
13.628082769122006	100.0
13.81696491874875	100.0
14.294581663002726	100.0
14.385698183438622	100.0
14.673086334836851	100.0
14.733881154852906	100.0
14.835016835016836	100.0
14.852480860853056	100.0
15.800101555211786	100.0
16.608378870673942	100.0
16.768547192675367	100.0
16.77409036385446	100.0
17.521928516021248	100.0
18.486352357320097	100.0
18.718469589549727	100.0
19.000251473916567	100.0
19.131437589147527	100.0
19.35086513120202	100.0
19.923514865719714	100.0
20.580960094564727	100.0
20.600172711571677	100.0
21.174374976312883	100.0
21.223627298841077	100.0
25.3729385921773	100.0
28.465063001145463	100.0
30.89503189638509	100.0
36.59783732431753	100.0
60.0	100.0


==> Steiner/small_avg_0.2.txt <==
x	solved
0.0	61.111111111111114
0.07210140714036568	61.111111111111114
0.10819583446036028	61.111111111111114
0.16824607066336014	62.22222222222222
0.24696302229342182	63.333333333333336
0.2911641982667664	63.333333333333336
0.37148100076085755	64.44444444444444
0.41947431835423166	65.55555555555556
0.4259951720547239	66.66666666666667
0.4551742603418315	66.66666666666667
0.5000776518092914	66.66666666666667
0.5371165493935117	67.77777777777777
0.5494939911448397	68.88888888888889
0.557252078550253	70.0
0.5906872032632631	70.0
0.7232233368132914	70.0
0.8661181750186931	70.0
0.9712105445716197	71.11111111111111
0.9831731840256641	72.22222222222223
1.0140714036515905	73.33333333333333
1.0142057096025228	73.33333333333333
1.0271494268973032	73.33333333333333
1.0460706291967201	73.33333333333333
1.0786676676281124	74.44444444444444
1.0837689659569092	75.55555555555556
1.1256820578660114	76.66666666666667
1.1310275970733685	76.66666666666667
1.144103637092104	77.77777777777777
1.1473295681949585	77.77777777777777
1.1630809164877967	78.88888888888889
1.183117042616771	78.88888888888889
1.2489481376500342	80.0
1.295690753619192	80.0
1.3403141361256599	81.11111111111111
1.3923940475154544	82.22222222222223
1.4206300185299638	83.33333333333333
1.4874141876430207	84.44444444444444
1.7257622473449816	84.44444444444444
1.777905384513453	84.44444444444444
1.9179679906693439	85.55555555555556
1.921236314401106	86.66666666666667
2.181929932390903	87.77777777777777
2.1867293012331186	88.88888888888889
2.247623742547723	88.88888888888889
2.2487853119490984	88.88888888888889
2.2625654391444026	90.0
2.3541958487202286	90.0
2.4039400316764628	90.0
2.486090258765343	90.0
2.542775128268879	91.11111111111111
2.693761814744806	92.22222222222223
2.8268634826011847	92.22222222222223
2.913526015407909	92.22222222222223
2.918382913806254	92.22222222222223
2.9725112595123444	92.22222222222223
2.9770924324806165	93.33333333333333
2.9962781096550164	93.33333333333333
3.073994572921309	94.44444444444444
3.317549187524298	94.44444444444444
3.383002475367664	94.44444444444444
3.3933548643985256	94.44444444444444
3.673038678517802	94.44444444444444
4.207246661001796	94.44444444444444
4.247961405456183	95.55555555555556
4.359619686800888	95.55555555555556
4.4322156812558715	96.66666666666667
4.556433454783639	97.77777777777777
4.589795775142103	98.88888888888889
4.599839343846445	100.0
4.660314830157415	100.0
4.866233893970694	100.0
4.959945457644453	100.0
5.438076309015671	100.0
5.831430960829964	100.0
6.080044925376353	100.0
6.279644767383183	100.0
6.539048737522013	100.0
8.03458967154346	100.0
8.41447464031391	100.0
8.656447249774564	100.0
10.076303961534448	100.0
11.177804760704705	100.0
14.411126219614024	100.0
60.0	100.0


==> Steiner/small_avg_0.4.txt <==
x	solved
0.0	87.77777777777777
0.12890078322570583	87.77777777777777
0.2551020408163291	87.77777777777777
0.26491702469356976	87.77777777777777
0.29710144927535986	88.88888888888889
0.40579490291261877	90.0
0.46300600606184744	91.11111111111111
0.7688330067493981	91.11111111111111
0.9321019326150192	92.22222222222223
1.1399385617528348	92.22222222222223
1.2159246911159016	93.33333333333333
1.4463875891761098	94.44444444444444
1.5202362574669348	94.44444444444444
1.600521436848189	95.55555555555556
1.6206242275488616	95.55555555555556
1.6286355060339568	96.66666666666667
1.6471784443314739	96.66666666666667
1.694669756662786	96.66666666666667
1.7673710787535066	97.77777777777777
1.79128367483847	97.77777777777777
1.8769227224021015	97.77777777777777
1.9661854103343461	97.77777777777777
2.140770152831897	97.77777777777777
2.291323669583946	97.77777777777777
2.31567298381519	97.77777777777777
2.416254115045362	98.88888888888889
2.508976660682215	98.88888888888889
2.9182300041689	98.88888888888889
2.9740784545633874	98.88888888888889
3.1845434005230437	98.88888888888889
3.2068332521634892	98.88888888888889
3.4314218476577434	98.88888888888889
3.7221858638743393	98.88888888888889
3.7835228020892666	98.88888888888889
4.055074235179916	98.88888888888889
4.072478729842297	98.88888888888889
4.118708045891537	98.88888888888889
4.193389245189931	98.88888888888889
4.284673183725784	98.88888888888889
4.736916084899023	98.88888888888889
5.1652139134935435	98.88888888888889
5.239568000264616	98.88888888888889
5.33122098592586	98.88888888888889
5.6073631818834	98.88888888888889
5.80055859894753	98.88888888888889
6.584315071104495	98.88888888888889
6.6069428891377395	100.0
6.634885623821565	100.0
6.648482072210899	100.0
6.787216450372073	100.0
6.984813847158724	100.0
7.237037403522659	100.0
7.763578713299392	100.0
8.014191797975577	100.0
8.939320431962338	100.0
9.092752839372647	100.0
9.459197518899026	100.0
9.65468354430379	100.0
9.729817642155771	100.0
10.144103147516118	100.0
10.70842129955431	100.0
10.832802048777337	100.0
10.929612537386149	100.0
11.089957733156124	100.0
11.184604600777417	100.0
11.769280118198248	100.0
12.185271430650564	100.0
14.002563007261854	100.0
17.724931595042644	100.0
18.017532756090002	100.0
60.0	100.0


==> Steiner/small_avg_0.6.txt <==
x	solved
0.0	81.11111111111111
0.043162840114878046	82.22222222222223
0.04966793438156649	83.33333333333333
0.06299411005071265	83.33333333333333
0.07408173110053579	84.44444444444444
0.1705058339741202	85.55555555555556
0.22126265924575572	86.66666666666667
0.3534892656452681	87.77777777777777
0.43995938836415316	88.88888888888889
0.44275060094918595	88.88888888888889
0.7332222390546935	88.88888888888889
0.8389139612752973	90.0
1.006888395211679	90.0
1.0139542021550638	90.0
1.1045991665556798	90.0
1.2642649362273388	91.11111111111111
1.3080814480519962	91.11111111111111
1.540895362932221	91.11111111111111
1.8185503721078475	92.22222222222223
1.9234571388222008	92.22222222222223
2.0990153495410873	92.22222222222223
2.1888456911731287	93.33333333333333
2.2676722912520604	94.44444444444444
2.3230675497729982	94.44444444444444
2.3564210007394717	94.44444444444444
2.411211225729247	95.55555555555556
2.502098534254536	95.55555555555556
2.508710801393716	96.66666666666667
2.5960259795324507	97.77777777777777
2.8441812452461073	97.77777777777777
2.8825704282956526	97.77777777777777
3.031741157421628	97.77777777777777
3.0364718496993	97.77777777777777
3.048642277528444	97.77777777777777
3.1154657507976085	97.77777777777777
3.1213197918449094	97.77777777777777
3.12528781506155	97.77777777777777
3.133957576915719	97.77777777777777
3.425245947069407	97.77777777777777
3.5060804490177753	97.77777777777777
3.6760962489793942	97.77777777777777
3.7259790362498224	97.77777777777777
3.7785868890417595	97.77777777777777
3.8365689320985843	97.77777777777777
4.279149123531195	97.77777777777777
4.454020249013292	98.88888888888889
4.519661342663926	98.88888888888889
4.85803124969539	98.88888888888889
5.160994497656407	98.88888888888889
5.4773686838879545	100.0
5.494643586440894	100.0
5.678796899861424	100.0
5.6875750770355795	100.0
5.798648167911778	100.0
5.8585254909773	100.0
6.016679904686255	100.0
6.473509342288573	100.0
6.649306606915775	100.0
6.873254511095877	100.0
6.977465371097788	100.0
7.0385533947458185	100.0
7.092323351638002	100.0
7.2282154662017275	100.0
7.3519350798345435	100.0
7.43655363616976	100.0
7.473813924830558	100.0
7.67153003013965	100.0
8.068222437828727	100.0
8.330326981732306	100.0
8.399287692916493	100.0
8.655070004242688	100.0
8.691762438923677	100.0
9.657963575341805	100.0
9.788650357796648	100.0
9.80129955739711	100.0
10.6532398273134	100.0
11.04574398743167	100.0
11.156430744542142	100.0
11.438234893539741	100.0
11.594417793283913	100.0
11.896095018371362	100.0
11.932045684214525	100.0
12.299512627381475	100.0
12.518460602901579	100.0
13.706722994158214	100.0
15.50487018614164	100.0
18.622121643375404	100.0
19.749898497766953	100.0
21.8336329465599	100.0
60.0	100.0


==> Steiner/small_center_0.2.txt <==
x	solved
0.0	27.77777777777778
0.07210140714036568	27.77777777777778
0.10819583446036028	27.77777777777778
0.16824607066336014	28.88888888888889
0.24696302229342182	30.0
0.2911641982667664	30.0
0.37148100076085755	31.11111111111111
0.41947431835423166	32.22222222222222
0.4259951720547239	33.333333333333336
0.4551742603418315	33.333333333333336
0.5000776518092914	33.333333333333336
0.5371165493935117	34.44444444444444
0.5494939911448397	35.55555555555556
0.557252078550253	36.666666666666664
0.5906872032632631	36.666666666666664
0.7232233368132914	37.77777777777778
0.8661181750186931	37.77777777777778
0.9712105445716197	38.888888888888886
0.9831731840256641	40.0
1.0140714036515905	41.111111111111114
1.0142057096025228	42.22222222222222
1.0271494268973032	42.22222222222222
1.0460706291967201	43.333333333333336
1.0786676676281124	44.44444444444444
1.0837689659569092	45.55555555555556
1.1256820578660114	46.666666666666664
1.1310275970733685	47.77777777777778
1.144103637092104	48.888888888888886
1.1473295681949585	48.888888888888886
1.1630809164877967	48.888888888888886
1.183117042616771	48.888888888888886
1.2489481376500342	50.0
1.295690753619192	51.111111111111114
1.3403141361256599	52.22222222222222
1.3923940475154544	53.333333333333336
1.4206300185299638	54.44444444444444
1.4874141876430207	54.44444444444444
1.7257622473449816	54.44444444444444
1.777905384513453	55.55555555555556
1.9179679906693439	55.55555555555556
1.921236314401106	56.666666666666664
2.181929932390903	57.77777777777778
2.1867293012331186	57.77777777777778
2.247623742547723	58.888888888888886
2.2487853119490984	58.888888888888886
2.2625654391444026	60.0
2.3541958487202286	61.111111111111114
2.4039400316764628	62.22222222222222
2.486090258765343	63.333333333333336
2.542775128268879	63.333333333333336
2.693761814744806	64.44444444444444
2.8268634826011847	65.55555555555556
2.913526015407909	66.66666666666667
2.918382913806254	67.77777777777777
2.9725112595123444	68.88888888888889
2.9770924324806165	70.0
2.9962781096550164	71.11111111111111
3.073994572921309	72.22222222222223
3.317549187524298	73.33333333333333
3.383002475367664	74.44444444444444
3.3933548643985256	75.55555555555556
3.673038678517802	76.66666666666667
4.207246661001796	77.77777777777777
4.247961405456183	78.88888888888889
4.359619686800888	80.0
4.4322156812558715	81.11111111111111
4.556433454783639	82.22222222222223
4.589795775142103	83.33333333333333
4.599839343846445	84.44444444444444
4.660314830157415	85.55555555555556
4.866233893970694	86.66666666666667
4.959945457644453	87.77777777777777
5.438076309015671	88.88888888888889
5.831430960829964	90.0
6.080044925376353	91.11111111111111
6.279644767383183	92.22222222222223
6.539048737522013	93.33333333333333
8.03458967154346	94.44444444444444
8.41447464031391	95.55555555555556
8.656447249774564	96.66666666666667
10.076303961534448	97.77777777777777
11.177804760704705	98.88888888888889
14.411126219614024	100.0
60.0	100.0


==> Steiner/small_center_0.4.txt <==
x	solved
0.0	34.44444444444444
0.12890078322570583	35.55555555555556
0.2551020408163291	35.55555555555556
0.26491702469356976	35.55555555555556
0.29710144927535986	36.666666666666664
0.40579490291261877	37.77777777777778
0.46300600606184744	37.77777777777778
0.7688330067493981	37.77777777777778
0.9321019326150192	38.888888888888886
1.1399385617528348	38.888888888888886
1.2159246911159016	40.0
1.4463875891761098	40.0
1.5202362574669348	41.111111111111114
1.600521436848189	41.111111111111114
1.6206242275488616	42.22222222222222
1.6286355060339568	42.22222222222222
1.6471784443314739	43.333333333333336
1.694669756662786	44.44444444444444
1.7673710787535066	45.55555555555556
1.79128367483847	46.666666666666664
1.8769227224021015	47.77777777777778
1.9661854103343461	48.888888888888886
2.140770152831897	50.0
2.291323669583946	51.111111111111114
2.31567298381519	52.22222222222222
2.416254115045362	52.22222222222222
2.508976660682215	53.333333333333336
2.9182300041689	54.44444444444444
2.9740784545633874	55.55555555555556
3.1845434005230437	56.666666666666664
3.2068332521634892	57.77777777777778
3.4314218476577434	58.888888888888886
3.7221858638743393	60.0
3.7835228020892666	61.111111111111114
4.055074235179916	61.111111111111114
4.072478729842297	62.22222222222222
4.118708045891537	63.333333333333336
4.193389245189931	64.44444444444444
4.284673183725784	65.55555555555556
4.736916084899023	66.66666666666667
5.1652139134935435	67.77777777777777
5.239568000264616	68.88888888888889
5.33122098592586	70.0
5.6073631818834	71.11111111111111
5.80055859894753	72.22222222222223
6.584315071104495	73.33333333333333
6.6069428891377395	74.44444444444444
6.634885623821565	75.55555555555556
6.648482072210899	76.66666666666667
6.787216450372073	77.77777777777777
6.984813847158724	78.88888888888889
7.237037403522659	80.0
7.763578713299392	81.11111111111111
8.014191797975577	82.22222222222223
8.939320431962338	83.33333333333333
9.092752839372647	84.44444444444444
9.459197518899026	85.55555555555556
9.65468354430379	86.66666666666667
9.729817642155771	87.77777777777777
10.144103147516118	88.88888888888889
10.70842129955431	90.0
10.832802048777337	91.11111111111111
10.929612537386149	92.22222222222223
11.089957733156124	93.33333333333333
11.184604600777417	94.44444444444444
11.769280118198248	95.55555555555556
12.185271430650564	96.66666666666667
14.002563007261854	97.77777777777777
17.724931595042644	98.88888888888889
18.017532756090002	100.0
60.0	100.0


==> Steiner/small_center_0.6.txt <==
x	solved
0.0	25.555555555555557
0.043162840114878046	25.555555555555557
0.04966793438156649	26.666666666666668
0.06299411005071265	27.77777777777778
0.07408173110053579	27.77777777777778
0.1705058339741202	27.77777777777778
0.22126265924575572	27.77777777777778
0.3534892656452681	27.77777777777778
0.43995938836415316	27.77777777777778
0.44275060094918595	27.77777777777778
0.7332222390546935	27.77777777777778
0.8389139612752973	27.77777777777778
1.006888395211679	28.88888888888889
1.0139542021550638	30.0
1.1045991665556798	31.11111111111111
1.2642649362273388	31.11111111111111
1.3080814480519962	32.22222222222222
1.540895362932221	33.333333333333336
1.8185503721078475	33.333333333333336
1.9234571388222008	34.44444444444444
2.0990153495410873	34.44444444444444
2.1888456911731287	34.44444444444444
2.2676722912520604	34.44444444444444
2.3230675497729982	35.55555555555556
2.3564210007394717	36.666666666666664
2.411211225729247	36.666666666666664
2.502098534254536	37.77777777777778
2.508710801393716	37.77777777777778
2.5960259795324507	38.888888888888886
2.8441812452461073	40.0
2.8825704282956526	41.111111111111114
3.031741157421628	42.22222222222222
3.0364718496993	42.22222222222222
3.048642277528444	43.333333333333336
3.1154657507976085	44.44444444444444
3.1213197918449094	45.55555555555556
3.12528781506155	45.55555555555556
3.133957576915719	46.666666666666664
3.425245947069407	47.77777777777778
3.5060804490177753	48.888888888888886
3.6760962489793942	50.0
3.7259790362498224	51.111111111111114
3.7785868890417595	52.22222222222222
3.8365689320985843	53.333333333333336
4.279149123531195	54.44444444444444
4.454020249013292	54.44444444444444
4.519661342663926	55.55555555555556
4.85803124969539	55.55555555555556
5.160994497656407	56.666666666666664
5.4773686838879545	56.666666666666664
5.494643586440894	57.77777777777778
5.678796899861424	58.888888888888886
5.6875750770355795	60.0
5.798648167911778	61.111111111111114
5.8585254909773	62.22222222222222
6.016679904686255	63.333333333333336
6.473509342288573	64.44444444444444
6.649306606915775	65.55555555555556
6.873254511095877	66.66666666666667
6.977465371097788	67.77777777777777
7.0385533947458185	68.88888888888889
7.092323351638002	70.0
7.2282154662017275	71.11111111111111
7.3519350798345435	72.22222222222223
7.43655363616976	73.33333333333333
7.473813924830558	74.44444444444444
7.67153003013965	75.55555555555556
8.068222437828727	76.66666666666667
8.330326981732306	77.77777777777777
8.399287692916493	78.88888888888889
8.655070004242688	80.0
8.691762438923677	81.11111111111111
9.657963575341805	82.22222222222223
9.788650357796648	83.33333333333333
9.80129955739711	84.44444444444444
10.6532398273134	85.55555555555556
11.04574398743167	86.66666666666667
11.156430744542142	87.77777777777777
11.438234893539741	88.88888888888889
11.594417793283913	90.0
11.896095018371362	91.11111111111111
11.932045684214525	92.22222222222223
12.299512627381475	93.33333333333333
12.518460602901579	94.44444444444444
13.706722994158214	95.55555555555556
15.50487018614164	96.66666666666667
18.622121643375404	97.77777777777777
19.749898497766953	98.88888888888889
21.8336329465599	100.0
60.0	100.0


==> Steiner/small_cons_0.2.txt <==
x	solved
0.0	72.22222222222223
0.07210140714036568	72.22222222222223
0.10819583446036028	73.33333333333333
0.16824607066336014	74.44444444444444
0.24696302229342182	76.66666666666667
0.2911641982667664	78.88888888888889
0.37148100076085755	81.11111111111111
0.41947431835423166	81.11111111111111
0.4259951720547239	81.11111111111111
0.4551742603418315	83.33333333333333
0.5000776518092914	84.44444444444444
0.5371165493935117	85.55555555555556
0.5494939911448397	85.55555555555556
0.557252078550253	85.55555555555556
0.5906872032632631	87.77777777777777
0.7232233368132914	87.77777777777777
0.8661181750186931	90.0
0.9712105445716197	90.0
0.9831731840256641	91.11111111111111
1.0140714036515905	91.11111111111111
1.0142057096025228	91.11111111111111
1.0271494268973032	91.11111111111111
1.0460706291967201	91.11111111111111
1.0786676676281124	91.11111111111111
1.0837689659569092	91.11111111111111
1.1256820578660114	91.11111111111111
1.1310275970733685	91.11111111111111
1.144103637092104	91.11111111111111
1.1473295681949585	91.11111111111111
1.1630809164877967	91.11111111111111
1.183117042616771	92.22222222222223
1.2489481376500342	93.33333333333333
1.295690753619192	94.44444444444444
1.3403141361256599	95.55555555555556
1.3923940475154544	95.55555555555556
1.4206300185299638	95.55555555555556
1.4874141876430207	95.55555555555556
1.7257622473449816	95.55555555555556
1.777905384513453	95.55555555555556
1.9179679906693439	95.55555555555556
1.921236314401106	95.55555555555556
2.181929932390903	96.66666666666667
2.1867293012331186	96.66666666666667
2.247623742547723	96.66666666666667
2.2487853119490984	96.66666666666667
2.2625654391444026	96.66666666666667
2.3541958487202286	96.66666666666667
2.4039400316764628	96.66666666666667
2.486090258765343	96.66666666666667
2.542775128268879	96.66666666666667
2.693761814744806	96.66666666666667
2.8268634826011847	96.66666666666667
2.913526015407909	97.77777777777777
2.918382913806254	97.77777777777777
2.9725112595123444	98.88888888888889
2.9770924324806165	98.88888888888889
2.9962781096550164	98.88888888888889
3.073994572921309	98.88888888888889
3.317549187524298	100.0
3.383002475367664	100.0
3.3933548643985256	100.0
3.673038678517802	100.0
4.207246661001796	100.0
4.247961405456183	100.0
4.359619686800888	100.0
4.4322156812558715	100.0
4.556433454783639	100.0
4.589795775142103	100.0
4.599839343846445	100.0
4.660314830157415	100.0
4.866233893970694	100.0
4.959945457644453	100.0
5.438076309015671	100.0
5.831430960829964	100.0
6.080044925376353	100.0
6.279644767383183	100.0
6.539048737522013	100.0
8.03458967154346	100.0
8.41447464031391	100.0
8.656447249774564	100.0
10.076303961534448	100.0
11.177804760704705	100.0
14.411126219614024	100.0
60.0	100.0


==> Steiner/small_cons_0.4.txt <==
x	solved
0.0	87.77777777777777
0.12890078322570583	87.77777777777777
0.2551020408163291	87.77777777777777
0.26491702469356976	87.77777777777777
0.29710144927535986	88.88888888888889
0.40579490291261877	88.88888888888889
0.46300600606184744	88.88888888888889
0.7688330067493981	90.0
0.9321019326150192	90.0
1.1399385617528348	90.0
1.2159246911159016	91.11111111111111
1.4463875891761098	92.22222222222223
1.5202362574669348	93.33333333333333
1.600521436848189	93.33333333333333
1.6206242275488616	93.33333333333333
1.6286355060339568	94.44444444444444
1.6471784443314739	94.44444444444444
1.694669756662786	94.44444444444444
1.7673710787535066	94.44444444444444
1.79128367483847	94.44444444444444
1.8769227224021015	94.44444444444444
1.9661854103343461	94.44444444444444
2.140770152831897	95.55555555555556
2.291323669583946	95.55555555555556
2.31567298381519	95.55555555555556
2.416254115045362	96.66666666666667
2.508976660682215	96.66666666666667
2.9182300041689	96.66666666666667
2.9740784545633874	96.66666666666667
3.1845434005230437	96.66666666666667
3.2068332521634892	96.66666666666667
3.4314218476577434	96.66666666666667
3.7221858638743393	96.66666666666667
3.7835228020892666	96.66666666666667
4.055074235179916	97.77777777777777
4.072478729842297	97.77777777777777
4.118708045891537	98.88888888888889
4.193389245189931	98.88888888888889
4.284673183725784	98.88888888888889
4.736916084899023	98.88888888888889
5.1652139134935435	100.0
5.239568000264616	100.0
5.33122098592586	100.0
5.6073631818834	100.0
5.80055859894753	100.0
6.584315071104495	100.0
6.6069428891377395	100.0
6.634885623821565	100.0
6.648482072210899	100.0
6.787216450372073	100.0
6.984813847158724	100.0
7.237037403522659	100.0
7.763578713299392	100.0
8.014191797975577	100.0
8.939320431962338	100.0
9.092752839372647	100.0
9.459197518899026	100.0
9.65468354430379	100.0
9.729817642155771	100.0
10.144103147516118	100.0
10.70842129955431	100.0
10.832802048777337	100.0
10.929612537386149	100.0
11.089957733156124	100.0
11.184604600777417	100.0
11.769280118198248	100.0
12.185271430650564	100.0
14.002563007261854	100.0
17.724931595042644	100.0
18.017532756090002	100.0
60.0	100.0


==> Steiner/small_cons_0.6.txt <==
x	solved
0.0	84.44444444444444
0.043162840114878046	85.55555555555556
0.04966793438156649	85.55555555555556
0.06299411005071265	85.55555555555556
0.07408173110053579	85.55555555555556
0.1705058339741202	85.55555555555556
0.22126265924575572	85.55555555555556
0.3534892656452681	86.66666666666667
0.43995938836415316	86.66666666666667
0.44275060094918595	86.66666666666667
0.7332222390546935	86.66666666666667
0.8389139612752973	86.66666666666667
1.006888395211679	86.66666666666667
1.0139542021550638	86.66666666666667
1.1045991665556798	86.66666666666667
1.2642649362273388	86.66666666666667
1.3080814480519962	86.66666666666667
1.540895362932221	86.66666666666667
1.8185503721078475	86.66666666666667
1.9234571388222008	86.66666666666667
2.0990153495410873	87.77777777777777
2.1888456911731287	87.77777777777777
2.2676722912520604	88.88888888888889
2.3230675497729982	88.88888888888889
2.3564210007394717	88.88888888888889
2.411211225729247	91.11111111111111
2.502098534254536	91.11111111111111
2.508710801393716	92.22222222222223
2.5960259795324507	92.22222222222223
2.8441812452461073	92.22222222222223
2.8825704282956526	92.22222222222223
3.031741157421628	93.33333333333333
3.0364718496993	94.44444444444444
3.048642277528444	94.44444444444444
3.1154657507976085	94.44444444444444
3.1213197918449094	94.44444444444444
3.12528781506155	94.44444444444444
3.133957576915719	94.44444444444444
3.425245947069407	94.44444444444444
3.5060804490177753	94.44444444444444
3.6760962489793942	94.44444444444444
3.7259790362498224	94.44444444444444
3.7785868890417595	94.44444444444444
3.8365689320985843	95.55555555555556
4.279149123531195	95.55555555555556
4.454020249013292	96.66666666666667
4.519661342663926	96.66666666666667
4.85803124969539	97.77777777777777
5.160994497656407	97.77777777777777
5.4773686838879545	98.88888888888889
5.494643586440894	98.88888888888889
5.678796899861424	98.88888888888889
5.6875750770355795	98.88888888888889
5.798648167911778	98.88888888888889
5.8585254909773	98.88888888888889
6.016679904686255	98.88888888888889
6.473509342288573	100.0
6.649306606915775	100.0
6.873254511095877	100.0
6.977465371097788	100.0
7.0385533947458185	100.0
7.092323351638002	100.0
7.2282154662017275	100.0
7.3519350798345435	100.0
7.43655363616976	100.0
7.473813924830558	100.0
7.67153003013965	100.0
8.068222437828727	100.0
8.330326981732306	100.0
8.399287692916493	100.0
8.655070004242688	100.0
8.691762438923677	100.0
9.657963575341805	100.0
9.788650357796648	100.0
9.80129955739711	100.0
10.6532398273134	100.0
11.04574398743167	100.0
11.156430744542142	100.0
11.438234893539741	100.0
11.594417793283913	100.0
11.896095018371362	100.0
11.932045684214525	100.0
12.299512627381475	100.0
12.518460602901579	100.0
13.706722994158214	100.0
15.50487018614164	100.0
18.622121643375404	100.0
19.749898497766953	100.0
21.8336329465599	100.0
60.0	100.0


==> Steiner/small_times_Delta.txt <==
x	worst	center	avg	cons	exact	compact
0.2	0.024888888888888887	0.020111111111111125	0.024444444444444446	4.215111111111111	0.03811111111111108	7.901111111111112
0.4	0.023111111111111127	0.019000000000000013	0.02344444444444446	4.246222222222223	0.03911111111111107	9.254000000000001
0.6	0.022222222222222237	0.018444444444444454	0.02422222222222223	4.053111111111111	0.043111111111111065	8.741888888888893


==> Steiner/small_times_dim.txt <==
x	worst	center	avg	cons	exact	compact
1	0.010222222222222228	0.01011111111111112	0.010666666666666673	1.5920000000000007	0.011222222222222229	0.1181111111111111
2	0.02055555555555557	0.010555555555555563	0.0198888888888889	3.729666666666668	0.02600000000000001	1.2048888888888891
3	0.03944444444444443	0.03688888888888885	0.04155555555555551	7.192777777777776	0.08311111111111108	24.573999999999987


==> Steiner/small_times_nU.txt <==
x	worst	center	avg	cons	exact	compact
4	0.02466666666666667	0.02055555555555557	0.026111111111111102	2.5858888888888893	0.043222222222222176	2.8447777777777783
8	0.023000000000000013	0.018111111111111123	0.023111111111111117	3.800777777777778	0.03844444444444441	7.477333333333332
12	0.022555555555555568	0.0188888888888889	0.0228888888888889	6.12777777777778	0.038666666666666634	15.574888888888896


==> Steiner/small_worst_0.2.txt <==
x	solved
0.0	83.33333333333333
0.07210140714036568	84.44444444444444
0.10819583446036028	85.55555555555556
0.16824607066336014	86.66666666666667
0.24696302229342182	86.66666666666667
0.2911641982667664	87.77777777777777
0.37148100076085755	88.88888888888889
0.41947431835423166	88.88888888888889
0.4259951720547239	88.88888888888889
0.4551742603418315	90.0
0.5000776518092914	91.11111111111111
0.5371165493935117	91.11111111111111
0.5494939911448397	91.11111111111111
0.557252078550253	91.11111111111111
0.5906872032632631	92.22222222222223
0.7232233368132914	92.22222222222223
0.8661181750186931	93.33333333333333
0.9712105445716197	93.33333333333333
0.9831731840256641	94.44444444444444
1.0140714036515905	94.44444444444444
1.0142057096025228	94.44444444444444
1.0271494268973032	95.55555555555556
1.0460706291967201	95.55555555555556
1.0786676676281124	95.55555555555556
1.0837689659569092	95.55555555555556
1.1256820578660114	95.55555555555556
1.1310275970733685	95.55555555555556
1.144103637092104	95.55555555555556
1.1473295681949585	96.66666666666667
1.1630809164877967	96.66666666666667
1.183117042616771	97.77777777777777
1.2489481376500342	97.77777777777777
1.295690753619192	97.77777777777777
1.3403141361256599	97.77777777777777
1.3923940475154544	97.77777777777777
1.4206300185299638	97.77777777777777
1.4874141876430207	97.77777777777777
1.7257622473449816	98.88888888888889
1.777905384513453	98.88888888888889
1.9179679906693439	98.88888888888889
1.921236314401106	98.88888888888889
2.181929932390903	98.88888888888889
2.1867293012331186	98.88888888888889
2.247623742547723	98.88888888888889
2.2487853119490984	100.0
2.2625654391444026	100.0
2.3541958487202286	100.0
2.4039400316764628	100.0
2.486090258765343	100.0
2.542775128268879	100.0
2.693761814744806	100.0
2.8268634826011847	100.0
2.913526015407909	100.0
2.918382913806254	100.0
2.9725112595123444	100.0
2.9770924324806165	100.0
2.9962781096550164	100.0
3.073994572921309	100.0
3.317549187524298	100.0
3.383002475367664	100.0
3.3933548643985256	100.0
3.673038678517802	100.0
4.207246661001796	100.0
4.247961405456183	100.0
4.359619686800888	100.0
4.4322156812558715	100.0
4.556433454783639	100.0
4.589795775142103	100.0
4.599839343846445	100.0
4.660314830157415	100.0
4.866233893970694	100.0
4.959945457644453	100.0
5.438076309015671	100.0
5.831430960829964	100.0
6.080044925376353	100.0
6.279644767383183	100.0
6.539048737522013	100.0
8.03458967154346	100.0
8.41447464031391	100.0
8.656447249774564	100.0
10.076303961534448	100.0
11.177804760704705	100.0
14.411126219614024	100.0
60.0	100.0


==> Steiner/small_worst_0.4.txt <==
x	solved
0.0	88.88888888888889
0.12890078322570583	88.88888888888889
0.2551020408163291	90.0
0.26491702469356976	91.11111111111111
0.29710144927535986	91.11111111111111
0.40579490291261877	91.11111111111111
0.46300600606184744	92.22222222222223
0.7688330067493981	93.33333333333333
0.9321019326150192	93.33333333333333
1.1399385617528348	94.44444444444444
1.2159246911159016	94.44444444444444
1.4463875891761098	95.55555555555556
1.5202362574669348	95.55555555555556
1.600521436848189	96.66666666666667
1.6206242275488616	96.66666666666667
1.6286355060339568	97.77777777777777
1.6471784443314739	97.77777777777777
1.694669756662786	97.77777777777777
1.7673710787535066	98.88888888888889
1.79128367483847	98.88888888888889
1.8769227224021015	98.88888888888889
1.9661854103343461	98.88888888888889
2.140770152831897	98.88888888888889
2.291323669583946	98.88888888888889
2.31567298381519	98.88888888888889
2.416254115045362	98.88888888888889
2.508976660682215	98.88888888888889
2.9182300041689	98.88888888888889
2.9740784545633874	98.88888888888889
3.1845434005230437	98.88888888888889
3.2068332521634892	98.88888888888889
3.4314218476577434	98.88888888888889
3.7221858638743393	98.88888888888889
3.7835228020892666	98.88888888888889
4.055074235179916	100.0
4.072478729842297	100.0
4.118708045891537	100.0
4.193389245189931	100.0
4.284673183725784	100.0
4.736916084899023	100.0
5.1652139134935435	100.0
5.239568000264616	100.0
5.33122098592586	100.0
5.6073631818834	100.0
5.80055859894753	100.0
6.584315071104495	100.0
6.6069428891377395	100.0
6.634885623821565	100.0
6.648482072210899	100.0
6.787216450372073	100.0
6.984813847158724	100.0
7.237037403522659	100.0
7.763578713299392	100.0
8.014191797975577	100.0
8.939320431962338	100.0
9.092752839372647	100.0
9.459197518899026	100.0
9.65468354430379	100.0
9.729817642155771	100.0
10.144103147516118	100.0
10.70842129955431	100.0
10.832802048777337	100.0
10.929612537386149	100.0
11.089957733156124	100.0
11.184604600777417	100.0
11.769280118198248	100.0
12.185271430650564	100.0
14.002563007261854	100.0
17.724931595042644	100.0
18.017532756090002	100.0
60.0	100.0


==> Steiner/small_worst_0.6.txt <==
x	solved
0.0	82.22222222222223
0.043162840114878046	83.33333333333333
0.04966793438156649	83.33333333333333
0.06299411005071265	83.33333333333333
0.07408173110053579	83.33333333333333
0.1705058339741202	84.44444444444444
0.22126265924575572	84.44444444444444
0.3534892656452681	85.55555555555556
0.43995938836415316	86.66666666666667
0.44275060094918595	87.77777777777777
0.7332222390546935	88.88888888888889
0.8389139612752973	90.0
1.006888395211679	90.0
1.0139542021550638	90.0
1.1045991665556798	90.0
1.2642649362273388	90.0
1.3080814480519962	90.0
1.540895362932221	90.0
1.8185503721078475	91.11111111111111
1.9234571388222008	91.11111111111111
2.0990153495410873	92.22222222222223
2.1888456911731287	92.22222222222223
2.2676722912520604	93.33333333333333
2.3230675497729982	93.33333333333333
2.3564210007394717	93.33333333333333
2.411211225729247	94.44444444444444
2.502098534254536	94.44444444444444
2.508710801393716	95.55555555555556
2.5960259795324507	95.55555555555556
2.8441812452461073	95.55555555555556
2.8825704282956526	95.55555555555556
3.031741157421628	95.55555555555556
3.0364718496993	96.66666666666667
3.048642277528444	96.66666666666667
3.1154657507976085	96.66666666666667
3.1213197918449094	96.66666666666667
3.12528781506155	97.77777777777777
3.133957576915719	97.77777777777777
3.425245947069407	98.88888888888889
3.5060804490177753	98.88888888888889
3.6760962489793942	98.88888888888889
3.7259790362498224	98.88888888888889
3.7785868890417595	98.88888888888889
3.8365689320985843	98.88888888888889
4.279149123531195	98.88888888888889
4.454020249013292	98.88888888888889
4.519661342663926	98.88888888888889
4.85803124969539	100.0
5.160994497656407	100.0
5.4773686838879545	100.0
5.494643586440894	100.0
5.678796899861424	100.0
5.6875750770355795	100.0
5.798648167911778	100.0
5.8585254909773	100.0
6.016679904686255	100.0
6.473509342288573	100.0
6.649306606915775	100.0
6.873254511095877	100.0
6.977465371097788	100.0
7.0385533947458185	100.0
7.092323351638002	100.0
7.2282154662017275	100.0
7.3519350798345435	100.0
7.43655363616976	100.0
7.473813924830558	100.0
7.67153003013965	100.0
8.068222437828727	100.0
8.330326981732306	100.0
8.399287692916493	100.0
8.655070004242688	100.0
8.691762438923677	100.0
9.657963575341805	100.0
9.788650357796648	100.0
9.80129955739711	100.0
10.6532398273134	100.0
11.04574398743167	100.0
11.156430744542142	100.0
11.438234893539741	100.0
11.594417793283913	100.0
11.896095018371362	100.0
11.932045684214525	100.0
12.299512627381475	100.0
12.518460602901579	100.0
13.706722994158214	100.0
15.50487018614164	100.0
18.622121643375404	100.0
19.749898497766953	100.0
21.8336329465599	100.0
60.0	100.0


==> Steiner/times/P6E_times_Delta.txt <==
x	exact	center	worst	adr
0.1	2.2769999999999992	0.16649999999999993	0.27166666666666667	214.5255
0.5	27.993333333333343	0.1621666666666666	0.27516666666666667	267.80499999999995
1.0	241.37333333333336	0.16216666666666654	0.38366666666666654	358.1266666666667


==> Steiner/times/small_i_times_Delta.txt <==
x	exact	heur_det	heur_dmax	heur_adr
0.1	0.05255555555555557	0.007444444444444449	0.009222222222222227	44.92411111111111
0.5	0.05844444444444446	0.006888888888888892	0.009777777777777785	29.58544444444445
1.0	0.05455555555555556	0.0073333333333333375	0.007777777777777782	20.65588888888889


==> Steiner/times/small_i_times_dim.txt <==
x	exact	heur_det	heur_dmax	heur_adr
1	0.019777777777777793	0.00022222222222222223	0.00022222222222222223	0.6391111111111112
2	0.04422222222222222	0.010111111111111118	0.009111111111111117	5.059444444444443
3	0.10155555555555554	0.011333333333333341	0.017444444444444453	89.46688888888889


==> Steiner/times/small_i_times_nU.txt <==
x	exact	heur_det	heur_dmax	heur_adr
5	0.043555555555555577	0.007444444444444449	0.008666666666666671	12.896444444444443
10	0.04688888888888888	0.006888888888888892	0.009111111111111117	26.981666666666662
20	0.07511111111111111	0.0073333333333333375	0.009000000000000006	55.287333333333336

